Imaging swiFTly: streaming widefield Fourier Transforms for large-scale interferometry

We describe a scalable distributed imaging algorithm framework for next-generation radio telescopes, managing the Fourier transform from apertures to sky (or vice versa) with a focus on minimising memory load, data transfers, and computation. Our algorithm uses smooth window functions to isolate the influence between specific regions of spatial-frequency and image space. This allows the distribution of image data between nodes and the construction of segments of frequency space exactly when and where needed. The developed prototype distributes terabytes of image data across many nodes, while generating visibilities at throughput and accuracy competitive with existing software. Scaling is demonstrated to be better than cubic in problem complexity (for baseline length and field of view), reducing the risk involved in growing radio astronomy processing to large telescopes like the Square Kilometre Array.

==> tikz/192-n48k-1k-midr5-chunks.csv <==
iu,iv,iw,chunks
127,24,3
128,24,67
129,24,73
130,24,72
131,24,74
132,24,74
133,24,78
134,24,26
142,24,14
143,24,76
144,24,78
145,24,80
146,24,82
147,24,83
148,24,80
149,24,15
127,25,17
128,25,92
129,25,91
130,25,93
131,25,96
132,25,98
133,25,91
134,25,8
142,25,49
143,25,98
144,25,99
145,25,101
146,25,104
147,25,107
148,25,73
149,25,1
116,26,8
117,26,18
118,26,18
119,26,17
120,26,19
121,26,19
122,26,13
127,26,38
128,26,98
129,26,92
130,26,99
131,26,96
132,26,97
133,26,68
141,26,6
142,26,84
143,26,101
144,26,102
145,26,103
146,26,106
147,26,105
148,26,27
116,27,40
117,27,86
118,27,91
119,27,87
120,27,92
121,27,93
122,27,54
127,27,60
128,27,96
129,27,94
130,27,95
131,27,97
132,27,98
133,27,42
141,27,38
142,27,99
143,27,102
144,27,104
145,27,103
146,27,110
147,27,73
148,27,1
161,27,17
162,27,25
163,27,25
164,27,23
165,27,24
166,27,23
167,27,3
116,28,48
117,28,85
118,28,94
119,28,88
120,28,93
121,28,94
122,28,39
126,28,1
127,28,81
128,28,95
129,28,95
130,28,97
131,28,99
132,28,99
133,28,14
140,28,2
141,28,75
142,28,102
143,28,104
144,28,107
145,28,106
146,28,111
147,28,28
160,28,29
161,28,102
162,28,114
163,28,117
164,28,120
165,28,125
166,28,82
167,28,3
116,29,69
117,29,106
118,29,112
119,29,111
120,29,112
121,29,114
122,29,27
126,29,16
127,29,95
128,29,97
129,29,101
130,29,102
131,29,101
132,29,74
140,29,35
141,29,121
142,29,125
143,29,130
144,29,128
145,29,131
146,29,88
147,29,1
159,29,15
160,29,110
161,29,135
162,29,139
163,29,141
164,29,146
165,29,124
166,29,18
108,30,13
109,30,17
110,30,18
111,30,18
112,30,18
113,30,19
114,30,2
116,30,69
117,30,92
118,30,94
119,30,95
120,30,91
121,30,94
122,30,7
126,30,40
127,30,97
128,30,101
129,30,100
130,30,100
131,30,101
132,30,48
140,30,67
141,30,103
142,30,107
143,30,110
144,30,109
145,30,108
146,30,19
158,30,1
159,30,70
160,30,116
161,30,116
162,30,120
163,30,123
164,30,121
165,30,28
108,31,65
109,31,88
110,31,89
111,31,90
112,31,89
113,31,93
114,31,5
116,31,79
117,31,96
118,31,93
119,31,96
120,31,93
121,31,81
126,31,61
127,31,101
128,31,98
129,31,101
130,31,103
131,31,105
132,31,21
139,31,16
140,31,100
141,31,108
142,31,107
143,31,108
144,31,115
145,31,70
158,31,38
159,31,112
160,31,114
161,31,120
162,31,127
163,31,123
164,31,60
108,32,78
109,32,108
110,32,109
111,32,109
112,32,109
113,32,105
115,32,5
116,32,89
117,32,98
118,32,92
119,32,99
120,32,99
121,32,68
125,32,1
126,32,83
127,32,100
128,32,100
129,32,104
130,32,108
131,32,82
139,32,54
140,32,105
141,32,107
142,32,108
143,32,117
144,32,107
145,32,22
157,32,10
158,32,95
159,32,117
160,32,121
161,32,122
162,32,132
163,32,92
164,32,5
108,33,69
109,33,90
110,33,92
111,33,91
112,33,92
113,33,80
115,33,18
116,33,111
117,33,119
118,33,113
119,33,118
120,33,120
121,33,55
125,33,20
126,33,101
127,33,102
128,33,103
129,33,105
130,33,105
131,33,54
138,33,7
139,33,93
140,33,110
141,33,111
142,33,113
143,33,117
144,33,75
156,33,3
157,33,86
158,33,141
159,33,144
160,33,145
161,33,154
162,33,128
163,33,22
108,34,70
109,34,91
110,34,93
111,34,92
112,34,94
113,34,74
115,34,26
116,34,92
117,34,101
118,34,94
119,34,101
120,34,101
121,34,28
125,34,41
126,34,101
127,34,103
128,34,103
129,34,104
130,34,108
131,34,26
138,34,42
139,34,108
140,34,111
141,34,110
142,34,116
143,34,114
144,34,24
156,34,43
157,34,119
158,34,120
159,34,127
160,34,127
161,34,124
162,34,34
107,35,18
108,35,123
109,35,126
110,35,112
111,35,112
112,35,118
113,35,81
115,35,46
116,35,134
117,35,141
118,35,139
119,35,142
120,35,141
121,35,19
125,35,72
126,35,123
127,35,124
128,35,127
129,35,131
130,35,131
131,35,63
132,35,64
133,35,67
134,35,67
135,35,66
136,35,3
137,35,1
138,35,82
139,35,110
140,35,116
141,35,115
142,35,120
143,35,77
155,35,13
156,35,102
157,35,120
158,35,127
159,35,128
160,35,134
161,35,64
107,36,57
108,36,188
109,36,130
110,36,95
111,36,95
112,36,101
113,36,57
115,36,84
116,36,219
117,36,219
118,36,225
119,36,223
120,36,206
121,36,10
124,36,2
125,36,88
126,36,107
127,36,109
128,36,109
129,36,108
130,36,127
131,36,128
132,36,130
133,36,131
134,36,139
135,36,93
137,36,27
138,36,109
139,36,114
140,36,116
141,36,117
142,36,116
143,36,26
154,36,3
155,36,92
156,36,146
157,36,150
158,36,153
159,36,162
160,36,103
161,36,6
107,37,60
108,37,204
109,37,146
110,37,116
111,37,116
112,37,123
113,37,59
115,37,110
116,37,224
117,37,222
118,37,227
119,37,226
120,37,173
124,37,20
125,37,104
126,37,107
127,37,106
128,37,109
129,37,115
130,37,120
131,37,110
132,37,110
133,37,115
134,37,115
135,37,42
137,37,69
138,37,112
139,37,116
140,37,119
141,37,123
142,37,76
154,37,48
155,37,121
156,37,126
157,37,129
158,37,136
159,37,108
160,37,10
107,38,60
108,38,223
109,38,164
110,38,97
111,38,98
112,38,103
113,38,42
115,38,154
116,38,245
117,38,245
118,38,248
119,38,256
120,38,145
124,38,40
125,38,106
126,38,108
127,38,108
128,38,113
129,38,127
130,38,131
131,38,134
132,38,136
133,38,137
134,38,126
135,38,8
136,38,13
137,38,106
138,38,115
139,38,119
140,38,120
141,38,119
142,38,24
153,38,17
154,38,110
155,38,127
156,38,129
157,38,134
158,38,130
159,38,32
107,39,50
108,39,259
109,39,189
110,39,119
111,39,120
112,39,127
113,39,41
115,39,151
116,39,207
117,39,209
118,39,209
119,39,219
120,39,82
124,39,65
125,39,110
126,39,112
127,39,115
128,39,116
129,39,129
130,39,135
131,39,135
132,39,137
133,39,144
134,39,75
136,39,56
137,39,116
138,39,119
139,39,121
140,39,125
141,39,80
148,39,45
149,39,95
150,39,99
151,39,101
152,39,109
153,39,145
154,39,127
155,39,127
156,39,135
157,39,140
158,39,66
107,40,60
108,40,283
109,40,173
110,40,101
111,40,102
112,40,106
113,40,27
115,40,191
116,40,230
117,40,233
118,40,235
119,40,242
120,40,54
123,40,1
124,40,93
125,40,112
126,40,113
127,40,114
128,40,121
129,40,141
130,40,135
131,40,139
132,40,143
133,40,139
134,40,24
135,40,5
136,40,100
137,40,115
138,40,121
139,40,125
140,40,123
141,40,29
147,40,14
148,40,125
149,40,149
150,40,154
151,40,161
152,40,209
153,40,180
154,40,159
155,40,162
156,40,168
157,40,113
158,40,6
107,41,60
108,41,330
109,41,189
110,41,123
111,41,123
112,41,131
113,41,22
114,41,6
115,41,217
116,41,236
117,41,241
118,41,240
119,41,230
120,41,16
123,41,17
124,41,110
125,41,111
126,41,114
127,41,114
128,41,125
129,41,115
130,41,116
131,41,117
132,41,120
133,41,86
135,41,41
136,41,122
137,41,120
138,41,124
139,41,128
140,41,84
147,41,82
148,41,151
149,41,153
150,41,157
151,41,183
152,41,189
153,41,130
154,41,136
155,41,144
156,41,116
157,41,13
107,42,75
108,42,315
109,42,161
110,42,103
111,42,103
112,42,110
113,42,10
114,42,23
115,42,216
116,42,216
117,42,224
118,42,218
119,42,179
123,42,41
124,42,113
125,42,115
126,42,118
127,42,121
128,42,135
129,42,142
130,42,139
131,42,146
132,42,147
133,42,51
135,42,85
136,42,121
137,42,125
138,42,126
139,42,127
140,42,29
146,42,34
147,42,146
148,42,154
149,42,157
150,42,166
151,42,203
152,42,136
153,42,135
154,42,140
155,42,140
156,42,38
107,43,128
108,43,338
109,43,162
110,43,105
111,43,106
112,43,108
113,43,2
114,43,58
115,43,268
116,43,261
117,43,268
118,43,269
119,43,171
123,43,69
124,43,116
125,43,118
126,43,118
127,43,125
128,43,148
129,43,141
130,43,145
131,43,147
132,43,125
133,43,6
134,43,35
135,43,144
136,43,150
137,43,152
138,43,156
139,43,97
145,43,4
146,43,110
147,43,153
148,43,155
149,43,163
150,43,195
151,43,157
152,43,136
153,43,140
154,43,148
155,43,73
107,44,132
108,44,359
109,44,177
110,44,128
111,44,129
112,44,119
114,44,82
115,44,244
116,44,245
117,44,246
118,44,254
119,44,114
122,44,1
123,44,96
124,44,118
125,44,118
126,44,119
127,44,132
128,44,121
129,44,124
130,44,121
131,44,126
132,44,66
134,44,78
135,44,126
136,44,127
137,44,129
138,44,126
139,44,20
145,44,58
146,44,154
147,44,161
148,44,163
149,44,195
150,44,199
151,44,162
152,44,169
153,44,177
154,44,120
155,44,8
107,45,121
108,45,327
109,45,148
110,45,108
111,45,113
112,45,93
114,45,110
115,45,248
116,45,248
117,45,250
118,45,261
119,45,68
122,45,10
123,45,91
124,45,94
125,45,97
126,45,100
127,45,136
128,45,145
129,45,146
130,45,151
131,45,149
132,45,27
133,45,4
134,45,66
135,45,75
136,45,77
137,45,80
138,45,56
144,45,16
145,45,135
146,45,161
147,45,165
148,45,176
149,45,207
150,45,137
151,45,143
152,45,147
153,45,121
154,45,15
107,46,121
108,46,360
109,46,255
110,46,221
111,46,228
112,46,186
113,46,51
114,46,121
115,46,227
116,46,233
117,46,232
118,46,236
119,46,23
123,46,22
124,46,92
125,46,96
126,46,100
127,46,220
128,46,186
129,46,151
130,46,154
131,46,109
144,46,89
145,46,163
146,46,165
147,46,172
148,46,209
149,46,157
150,46,142
151,46,148
152,46,145
153,46,38
107,47,132
108,47,375
109,47,280
110,47,246
111,47,253
112,47,208
113,47,70
114,47,139
115,47,231
116,47,238
117,47,240
118,47,211
119,47,3
123,47,70
124,47,166
125,47,173
126,47,214
127,47,323
128,47,173
129,47,152
130,47,160
131,47,51
143,47,39
144,47,155
145,47,166
146,47,171
147,47,195
148,47,182
149,47,143
150,47,148
151,47,155
152,47,73
107,48,133
108,48,404
109,48,320
110,48,296
111,48,317
112,48,263
113,48,89
114,48,118
115,48,160
116,48,146
117,48,149
118,48,102
123,48,96
124,48,149
125,48,154
126,48,216
127,48,239
128,48,126
129,48,135
130,48,115
131,48,6
142,48,6
143,48,123
144,48,166
145,48,171
146,48,178
147,48,149
148,48,89
149,48,87
150,48,92
151,48,81
152,48,6
107,49,151
108,49,432
109,49,393
110,49,422
111,49,510
112,49,493
113,49,301
114,49,373
115,49,413
116,49,264
117,49,272
118,49,142
122,49,6
123,49,157
124,49,175
125,49,180
126,49,303
127,49,234
128,49,160
129,49,161
130,49,90
142,49,70
143,49,168
144,49,172
145,49,178
146,49,155
147,49,17
107,50,220
108,50,603
109,50,638
110,50,687
111,50,694
112,50,571
113,50,318
114,50,453
115,50,448
116,50,312
117,50,438
118,50,262
119,50,150
120,50,152
121,50,93
122,50,33
123,50,153
124,50,154
125,50,187
126,50,312
127,50,174
128,50,160
129,50,164
130,50,26
141,50,83
142,50,317
143,50,344
144,50,360
145,50,338
146,50,69
107,51,366
108,51,807
109,51,797
110,51,718
111,51,588
112,51,505
113,51,311
114,51,459
115,51,402
116,51,294
117,51,461
118,51,233
119,51,174
120,51,184
121,51,97
122,51,110
123,51,209
124,51,213
125,51,256
126,51,266
127,51,133
128,51,142
129,51,100
140,51,11
141,51,267
142,51,373
143,51,388
144,51,401
145,51,179
107,52,618
108,52,1420
109,52,1415
110,52,1052
111,52,824
112,52,654
113,52,315
114,52,470
115,52,400
116,52,349
117,52,492
118,52,192
119,52,180
120,52,230
121,52,209
122,52,320
123,52,370
124,52,351
125,52,318
126,52,238
127,52,167
128,52,172
129,52,66
140,52,146
141,52,374
142,52,386
143,52,409
144,52,289
145,52,16
107,53,3574
108,53,7811
109,53,7958
110,53,7041
111,53,2791
112,53,1108
113,53,459
114,53,480
115,53,370
116,53,368
117,53,414
118,53,183
119,53,183
120,53,243
121,53,194
122,53,342
123,53,350
124,53,307
125,53,326
126,53,180
127,53,170
128,53,158
129,53,9
139,53,45
140,53,328
141,53,388
142,53,405
143,53,373
144,53,67
107,54,11996
108,54,25125
109,54,25507
110,54,23741
111,54,6038
112,54,1567
113,54,684
114,54,440
115,54,264
116,54,323
117,54,321
118,54,188
119,54,189
120,54,251
121,54,249
122,54,381
123,54,390
124,54,268
125,54,160
126,54,27
127,54,29
128,54,21
138,54,2
139,54,225
140,54,387
141,54,408
142,54,419
143,54,165
107,55,13041
108,55,27301
109,55,27692
110,55,25562
111,55,6017
112,55,1937
113,55,929
114,55,457
115,55,189
116,55,304
117,55,263
118,55,185
119,55,198
120,55,252
121,55,285
122,55,361
123,55,351
124,55,283
125,55,202
126,55,143
127,55,144
128,55,35
138,55,98
139,55,380
140,55,403
141,55,427
142,55,277
143,55,9
107,56,13502
108,56,28119
109,56,28497
110,56,25299
111,56,5191
112,56,1944
113,56,982
114,56,470
115,56,185
116,56,335
117,56,235
118,56,313
119,56,431
120,56,427
121,56,552
122,56,428
123,56,357
124,56,410
125,56,243
126,56,229
127,56,200
128,56,5
137,56,7
138,56,244
139,56,343
140,56,356
141,56,338
142,56,53
107,57,13665
108,57,28587
109,57,29018
110,57,24745
111,57,4736
112,57,1948
113,57,1004
114,57,392
115,57,168
116,57,335
117,57,207
118,57,356
119,57,455
120,57,424
121,57,544
122,57,385
123,57,335
124,57,313
125,57,203
126,57,209
127,57,101
137,57,95
138,57,219
139,57,228
140,57,235
141,57,76
107,58,13958
108,58,29144
109,58,29467
110,58,24010
111,58,4450
112,58,2134
113,58,1231
114,58,410
115,58,222
116,58,321
117,58,191
118,58,400
119,58,479
120,58,517
121,58,552
122,58,409
123,58,386
124,58,303
125,58,238
126,58,235
127,58,34
136,58,30
137,58,200
138,58,226
139,58,239
140,58,147
141,58,1
107,59,14332
108,59,29952
109,59,30218
110,59,23216
111,59,4218
112,59,2097
113,59,1208
114,59,320
115,59,258
116,59,326
117,59,257
118,59,411
119,59,479
120,59,531
121,59,455
122,59,350
123,59,360
124,59,217
125,59,215
126,59,146
135,59,1
136,59,183
137,59,295
138,59,304
139,59,276
140,59,23
107,60,14521
108,60,30318
109,60,30559
110,60,22273
111,60,4037
112,60,2149
113,60,1160
114,60,261
115,60,296
116,60,300
117,60,319
118,60,490
119,60,504
120,60,635
121,60,452
122,60,384
123,60,377
124,60,251
125,60,252
126,60,80
127,60,148
128,60,217
129,60,224
130,60,187
131,60,4
135,60,83
136,60,445
137,60,509
138,60,524
139,60,239
107,61,14942
108,61,31102
109,61,31269
110,61,21253
111,61,3840
112,61,2115
113,61,1077
114,61,235
115,61,337
116,61,270
117,61,376
118,61,532
119,61,503
120,61,589
121,61,404
122,61,352
123,61,276
124,61,220
125,61,195
126,61,41
127,61,245
128,61,253
129,61,264
130,61,111
134,61,14
135,61,316
136,61,510
137,61,529
138,61,389
139,61,23
107,62,15325
108,62,31998
109,62,32098
110,62,20175
111,62,3681
112,62,1973
113,62,838
114,62,185
115,62,343
116,62,232
117,62,415
118,62,505
119,62,458
120,62,355
121,62,211
122,62,258
123,62,257
124,62,265
125,62,124
126,62,132
127,62,256
128,62,264
129,62,233
130,62,12
134,62,157
135,62,492
136,62,535
137,62,503
138,62,101
107,63,15731
108,63,32732
109,63,32829
110,63,18994
111,63,3704
112,63,1984
113,63,776
114,63,225
115,63,391
116,63,259
117,63,480
118,63,548
119,63,487
120,63,275
121,63,170
122,63,225
123,63,232
124,63,222
125,63,36
126,63,229
127,63,265
128,63,276
129,63,120
133,63,41
134,63,410
135,63,530
136,63,551
137,63,243
107,64,16019
108,64,33454
109,64,33338
110,64,17259
111,64,3283
112,64,1514
113,64,342
114,64,91
115,64,241
116,64,266
117,64,466
118,64,500
119,64,433
120,64,235
121,64,224
122,64,298
123,64,306
124,64,188
125,64,96
126,64,265
127,64,274
128,64,249
129,64,16
133,64,214
134,64,498
135,64,522
136,64,392
137,64,25
107,65,16644
108,65,34683
109,65,34164
110,65,15693
111,65,3084
112,65,1398
113,65,160
116,65,140
117,65,355
118,65,502
119,65,400
120,65,247
121,65,507
122,65,550
123,65,551
124,65,96
125,65,236
126,65,312
127,65,319
128,65,141
132,65,13
133,65,233
134,65,297
135,65,307
136,65,86
107,66,16598
108,66,34424
109,66,34140
110,66,13743
111,66,2811
112,66,1297
113,66,165
114,66,99
115,66,8
116,66,205
117,66,326
118,66,387
119,66,191
120,66,279
121,66,585
122,66,607
123,66,443
124,66,79
125,66,275
126,66,288
127,66,253
128,66,12
129,66,60
130,66,106
131,66,111
132,66,200
133,66,308
134,66,353
135,66,227
136,66,29
138,66,179
139,66,306
140,66,322
141,66,144
144,66,28
145,66,149
146,66,161
147,66,148
148,66,66
149,66,120
150,66,127
151,66,66
152,66,52
153,66,287
154,66,380
155,66,358
156,66,96
159,66,84
160,66,206
161,66,227
162,66,152
163,66,3
107,67,11907
108,67,24504
109,67,24401
110,67,8981
111,67,2320
112,67,1349
113,67,317
114,67,278
115,67,10
116,67,232
117,67,247
118,67,242
119,67,14
120,67,371
121,67,569
122,67,585
123,67,210
124,67,177
125,67,287
126,67,297
127,67,131
128,67,13
129,67,324
130,67,404
131,67,470
132,67,408
133,67,579
134,67,635
135,67,380
136,67,113
137,67,112
138,67,338
139,67,365
140,67,249
141,67,6
143,67,17
144,67,342
145,67,485
146,67,498
147,67,211
148,67,327
149,67,381
150,67,304
151,67,109
152,67,309
153,67,388
154,67,329
155,67,60
157,67,1
158,67,137
159,67,358
160,67,407
161,67,263
162,67,27
107,68,1290
108,68,2724
109,68,2558
110,68,2266
111,68,1482
112,68,1040
113,68,316
114,68,228
115,68,59
116,68,284
117,68,292
118,68,213
119,68,33
120,68,489
121,68,551
122,68,508
123,68,68
124,68,268
125,68,301
126,68,271
127,68,79
128,68,280
129,68,791
130,68,785
131,68,768
132,68,452
133,68,658
134,68,428
135,68,221
136,68,51
137,68,319
138,68,377
139,68,415
140,68,154
141,68,112
142,68,19
143,68,450
144,68,814
145,68,841
146,68,407
147,68,328
148,68,392
149,68,306
150,68,119
151,68,335
152,68,477
153,68,431
154,68,178
155,68,46
156,68,29
157,68,249
158,68,438
159,68,431
160,68,177
161,68,3
166,68,10
167,68,138
168,68,190
169,68,189
170,68,29
107,69,493
108,69,1120
109,69,1017
110,69,1248
111,69,953
112,69,669
113,69,324
114,69,180
115,69,36
116,69,110
117,69,112
118,69,61
119,69,127
120,69,338
121,69,350
122,69,326
123,69,327
124,69,477
125,69,311
126,69,238
127,69,590
128,69,1101
129,69,1132
130,69,796
131,69,485
132,69,678
133,69,770
134,69,619
135,69,325
136,69,307
137,69,374
138,69,555
139,69,475
140,69,431
141,69,238
142,69,622
143,69,1019
144,69,924
145,69,397
146,69,375
147,69,445
148,69,303
149,69,139
150,69,356
151,69,538
152,69,624
153,69,430
154,69,237
155,69,78
156,69,312
157,69,418
158,69,333
159,69,67
165,69,53
166,69,284
167,69,434
168,69,369
169,69,108
171,69,71
172,69,145
173,69,162
174,69,52
107,70,452
108,70,1125
109,70,1028
110,70,1177
111,70,798
112,70,507
113,70,333
114,70,128
117,70,61
118,70,226
119,70,467
120,70,466
121,70,424
122,70,423
123,70,650
124,70,544
125,70,290
126,70,446
127,70,1036
128,70,1535
129,70,1018
130,70,682
131,70,552
132,70,775
133,70,778
134,70,500
135,70,391
136,70,375
137,70,535
138,70,530
139,70,443
140,70,253
141,70,691
142,70,1208
143,70,1123
144,70,421
145,70,355
146,70,417
147,70,247
148,70,145
149,70,379
150,70,607
151,70,639
152,70,460
153,70,201
154,70,113
155,70,362
156,70,433
157,70,255
158,70,21
163,70,11
164,70,187
165,70,430
166,70,634
167,70,495
168,70,265
169,70,81
170,70,251
171,70,478
172,70,445
173,70,188
174,70,8
176,70,45
177,70,249
178,70,414
179,70,356
180,70,103
107,71,450
108,71,1219
109,71,1090
110,71,1046
111,71,533
112,71,368
113,71,380
114,71,80
115,71,177
116,71,192
117,71,324
118,71,416
119,71,737
120,71,453
121,71,466
122,71,527
123,71,983
124,71,675
125,71,440
126,71,849
127,71,1523
128,71,1362
129,71,860
130,71,484
131,71,757
132,71,829
133,71,612
134,71,441
135,71,417
136,71,542
137,71,587
138,71,457
139,71,267
140,71,744
141,71,1603
142,71,1576
143,71,616
144,71,361
145,71,424
146,71,242
147,71,162
148,71,410
149,71,675
150,71,625
151,71,426
152,71,127
153,71,178
154,71,411
155,71,420
156,71,161
161,71,55
162,71,345
163,71,666
164,71,763
165,71,682
166,71,589
167,71,397
168,71,278
169,71,435
170,71,491
171,71,255
172,71,27
174,71,32
175,71,226
176,71,470
177,71,475
178,71,233
179,71,22
107,72,495
108,72,1552
109,72,1232
110,72,1060
111,72,294
112,72,348
113,72,334
114,72,71
115,72,593
116,72,749
117,72,855
118,72,574
119,72,791
120,72,478
121,72,466
122,72,593
123,72,775
124,72,552
125,72,711
126,72,1532
127,72,1947
128,72,974
129,72,301
130,72,443
131,72,782
132,72,748
133,72,465
134,72,398
135,72,455
136,72,554
137,72,416
138,72,294
139,72,688
140,72,1990
141,72,2196
142,72,1191
143,72,467
144,72,471
145,72,245
146,72,243
147,72,511
148,72,749
149,72,602
150,72,364
151,72,102
152,72,305
153,72,495
154,72,382
155,72,86
159,72,3
160,72,185
161,72,675
162,72,997
163,72,888
164,72,641
165,72,469
166,72,307
167,72,387
168,72,523
169,72,330
170,72,61
172,72,20
173,72,203
174,72,452
175,72,492
176,72,255
177,72,29
184,72,74
185,72,271
186,72,354
187,72,191
188,72,10
107,73,400
108,73,1432
109,73,1032
110,73,775
111,73,257
112,73,359
113,73,323
114,73,297
115,73,889
116,73,938
117,73,866
118,73,833
119,73,1048
120,73,929
121,73,468
122,73,702
123,73,512
124,73,477
125,73,1649
126,73,2489
127,73,1822
128,73,515
129,73,221
130,73,568
131,73,810
132,73,508
133,73,409
134,73,431
135,73,614
136,73,476
137,73,361
138,73,588
139,73,1988
140,73,2454
141,73,1447
142,73,531
143,73,436
144,73,194
145,73,274
146,73,501
147,73,690
148,73,497
149,73,278
150,73,108
151,73,365
152,73,454
153,73,243
154,73,12
158,73,86
159,73,711
160,73,1610
161,73,1778
162,73,1179
163,73,628
164,73,366
165,73,345
166,73,526
167,73,395
168,73,113
170,73,8
171,73,174
172,73,433
173,73,519
174,73,359
175,73,364
176,73,447
177,73,264
178,73,31
181,73,5
182,73,135
183,73,383
184,73,573
185,73,404
186,73,145
107,74,354
108,74,1262
109,74,902
110,74,725
111,74,562
112,74,411
113,74,406
114,74,833
115,74,1522
116,74,1217
117,74,688
118,74,1083
119,74,909
120,74,823
121,74,544
122,74,800
123,74,492
124,74,1179
125,74,2748
126,74,3037
127,74,1033
128,74,171
129,74,459
130,74,837
131,74,614
132,74,416
133,74,423
134,74,631
135,74,515
136,74,392
137,74,508
138,74,1962
139,74,2700
140,74,1764
141,74,773
142,74,455
143,74,199
144,74,305
145,74,558
146,74,720
147,74,525
148,74,239
149,74,162
150,74,424
151,74,436
152,74,148
156,74,4
157,74,327
158,74,1261
159,74,2028
160,74,1806
161,74,1041
162,74,437
163,74,302
164,74,496
165,74,462
166,74,170
167,74,1
168,74,3
169,74,143
170,74,411
171,74,532
172,74,382
173,74,390
174,74,576
175,74,421
176,74,131
179,74,25
180,74,216
181,74,482
182,74,551
183,74,318
184,74,68
107,75,223
108,75,763
109,75,690
110,75,682
111,75,728
112,75,382
113,75,413
114,75,1284
115,75,1783
116,75,1279
117,75,672
118,75,1168
119,75,908
120,75,672
121,75,738
122,75,592
123,75,536
124,75,2195
125,75,3540
126,75,2358
127,75,540
128,75,372
129,75,836
130,75,804
131,75,515
132,75,843
133,75,1195
134,75,921
135,75,432
136,75,486
137,75,2014
138,75,2850
139,75,2032
140,75,1410
141,75,1387
142,75,740
143,75,434
144,75,683
145,75,824
146,75,570
147,75,163
148,75,239
149,75,469
150,75,381
151,75,74
155,75,119
156,75,866
157,75,1880
158,75,2179
159,75,1607
160,75,874
161,75,340
162,75,440
163,75,515
164,75,249
165,75,17
167,75,116
168,75,391
169,75,543
170,75,412
171,75,424
172,75,587
173,75,409
174,75,112
177,75,33
178,75,240
179,75,506
180,75,483
181,75,224
182,75,15
107,76,210
108,76,840
109,76,966
110,76,715
111,76,928
112,76,707
113,76,824
114,76,1933
115,76,2008
116,76,1174
117,76,677
118,76,731
119,76,698
120,76,558
121,76,857
122,76,529
123,76,1280
124,76,3172
125,76,3728
126,76,1896
127,76,937
128,76,1619
129,76,2418
130,76,2066
131,76,1793
132,76,2273
133,76,2103
134,76,899
135,76,458
136,76,1888
137,76,2824
138,76,2054
139,76,1672
140,76,1962
141,76,1349
142,76,995
143,76,2317
144,76,3048
145,76,2192
146,76,1311
147,76,1337
148,76,1346
149,76,1142
150,76,543
151,76,119
153,76,9
154,76,395
155,76,1433
156,76,2138
157,76,1981
158,76,1505
159,76,834
160,76,491
161,76,551
162,76,327
163,76,49
165,76,92
166,76,365
167,76,549
168,76,445
169,76,450
170,76,590
171,76,394
172,76,97
175,76,77
176,76,325
177,76,570
178,76,452
179,76,186
180,76,6
193,76,18
194,76,63
195,76,73
196,76,12
107,77,240
108,77,886
109,77,998
110,77,661
111,77,843
112,77,684
113,77,1298
114,77,2648
115,77,2433
116,77,990
117,77,801
118,77,593
119,77,707
120,77,726
121,77,706
122,77,639
123,77,2343
124,77,3919
125,77,3209
126,77,2490
127,77,3155
128,77,10832
129,77,16615
130,77,11051
131,77,3213
132,77,3081
133,77,1569
134,77,1015
135,77,1968
136,77,2689
137,77,1902
138,77,1387
139,77,1946
140,77,2155
141,77,2273
142,77,5419
143,77,19174
144,77,25306
145,77,13700
146,77,2070
147,77,1512
148,77,1327
149,77,1021
150,77,579
151,77,131
152,77,104
153,77,884
154,77,1981
155,77,2198
156,77,1723
157,77,1254
158,77,1015
159,77,911
160,77,437
161,77,95
163,77,69
164,77,334
165,77,557
166,77,466
167,77,474
168,77,598
169,77,366
170,77,76
172,77,4
173,77,147
174,77,424
175,77,585
176,77,372
177,77,92
190,77,7
191,77,158
192,77,436
193,77,602
194,77,470
195,77,205
196,77,12
107,78,358
108,78,1002
109,78,1339
110,78,1081
111,78,999
112,78,631
113,78,1797
114,78,3577
115,78,2718
116,78,923
117,78,1413
118,78,1544
119,78,1054
120,78,1297
121,78,1205
122,78,1841
123,78,2952
124,78,3138
125,78,2802
126,78,3939
127,78,12600
128,78,63060
129,78,78953
130,78,33701
131,78,4948
132,78,1998
133,78,1102
134,78,1696
135,78,2383
136,78,1820
137,78,1488
138,78,1863
139,78,2158
140,78,3195
141,78,8819
142,78,40339
143,78,81328
144,78,64452
145,78,14815
146,78,2798
147,78,1621
148,78,930
149,78,443
150,78,170
151,78,654
152,78,1650
153,78,2201
154,78,2052
155,78,1527
156,78,1271
157,78,1244
158,78,957
159,78,375
160,78,42
161,78,87
162,78,368
163,78,594
164,78,503
165,78,505
166,78,596
167,78,357
168,78,63
170,78,8
171,78,172
172,78,464
173,78,529
174,78,264
175,78,32
188,78,112
189,78,387
190,78,593
191,78,501
192,78,251
193,78,20
107,79,578
108,79,1105
109,79,1492
110,79,1258
111,79,1008
112,79,766
113,79,2589
114,79,4611
115,79,3168
116,79,2203
117,79,4058
118,79,3796
119,79,2121
120,79,2645
121,79,2273
122,79,2483
123,79,3175
124,79,2879
125,79,3592
126,79,7712
127,79,50730
128,79,87009
129,79,53396
130,79,8780
131,79,3853
132,79,1318
133,79,1238
134,79,2055
135,79,2146
136,79,2078
137,79,2190
138,79,2274
139,79,3917
140,79,12271
141,79,53613
142,79,88622
143,79,54412
144,79,10394
145,79,4321
146,79,2653
147,79,926
148,79,253
149,79,404
150,79,1535
151,79,2208
152,79,1969
153,79,1666
154,79,1212
155,79,934
156,79,839
157,79,808
158,79,706
159,79,329
160,79,224
161,79,542
162,79,870
163,79,1024
164,79,810
165,79,437
166,79,98
168,79,32
169,79,257
170,79,549
171,79,512
172,79,232
173,79,13
185,79,80
186,79,335
187,79,573
188,79,528
189,79,292
190,79,40
107,80,599
108,80,1091
109,80,1491
110,80,1272
111,80,825
112,80,874
113,80,3480
114,80,5787
115,80,4170
116,80,9576
117,80,42283
118,80,39663
119,80,5945
120,80,2839
121,80,2470
122,80,3115
123,80,3415
124,80,3690
125,80,5708
126,80,32639
127,80,87416
128,80,69295
129,80,14851
130,80,7022
131,80,2631
132,80,1108
133,80,1868
134,80,2184
135,80,2192
136,80,2322
137,80,2518
138,80,4791
139,80,17990
140,80,67740
141,80,89494
142,80,39818
143,80,7411
144,80,6147
145,80,4028
146,80,1086
147,80,190
148,80,852
149,80,1954
150,80,1893
151,80,1256
152,80,1141
153,80,1006
154,80,609
155,80,585
156,80,858
157,80,951
158,80,901
159,80,1113
160,80,2396
161,80,4375
162,80,3894
163,80,2193
164,80,1726
165,80,1315
166,80,824
167,80,726
168,80,808
169,80,501
170,80,129
182,80,49
183,80,286
184,80,555
185,80,559
186,80,335
187,80,60
107,81,623
108,81,676
109,81,1198
110,81,1469
111,81,762
112,81,1138
113,81,3685
114,81,5630
115,81,6068
116,81,35515
117,81,94601
118,81,63853
119,81,7405
120,81,3236
121,81,2492
122,81,3249
123,81,3658
124,81,4862
125,81,18662
126,81,80340
127,81,83217
128,81,22144
129,81,9007
130,81,3848
131,81,902
132,81,932
133,81,1779
134,81,2542
135,81,2423
136,81,3034
137,81,6486
138,81,26596
139,81,80799
140,81,81723
141,81,25246
142,81,7096
143,81,6942
144,81,4012
145,81,840
146,81,392
147,81,1237
148,81,1648
149,81,1385
150,81,1294
151,81,1579
152,81,1310
153,81,761
154,81,819
155,81,940
156,81,966
157,81,1592
158,81,3802
159,81,7529
160,81,16722
161,81,46543
162,81,49415
163,81,12989
164,81,1420
165,81,684
166,81,992
167,81,1087
168,81,846
169,81,624
170,81,255
171,81,7
179,81,26
180,81,235
181,81,647
182,81,1018
183,81,1035
184,81,609
185,81,198
107,82,648
108,82,1048
109,82,1825
110,82,2403
111,82,1472
112,82,1385
113,82,3874
114,82,5878
115,82,9262
116,82,67585
117,82,99276
118,82,33667
119,82,7577
120,82,3158
121,82,2175
122,82,3502
123,82,4507
124,82,10744
125,82,66897
126,82,94572
127,82,34593
128,82,10941
129,82,5089
130,82,1155
131,82,644
132,82,1546
133,82,2989
134,82,2669
135,82,3293
136,82,8348
137,82,38851
138,82,92666
139,82,69802
140,82,15271
141,82,7698
142,82,7079
143,82,3010
144,82,480
145,82,607
146,82,716
147,82,619
148,82,1066
149,82,1567
150,82,1578
151,82,974
152,82,827
153,82,1007
154,82,1009
155,82,1609
156,82,3767
157,82,7706
158,82,19657
159,82,60130
160,82,93206
161,82,66238
162,82,19696
163,82,3752
164,82,1925
165,82,1089
166,82,806
167,82,690
168,82,644
169,82,497
170,82,130
176,82,9
177,82,185
178,82,601
179,82,1017
180,82,1074
181,82,693
182,82,287
183,82,20
107,83,989
108,83,2842
109,83,4522
110,83,4141
111,83,3058
112,83,2695
113,83,5235
114,83,6699
115,83,18896
116,83,95978
117,83,84310
118,83,14037
119,83,6503
120,83,1783
121,83,2991
122,83,4733
123,83,7584
124,83,48181
125,83,100777
126,83,51444
127,83,12628
128,83,6195
129,83,1369
130,83,584
131,83,1174
132,83,2394
133,83,2410
134,83,3766
135,83,11154
136,83,53658
137,83,99112
138,83,53158
139,83,10352
140,83,8580
141,83,6124
142,83,1622
143,83,408
144,83,770
145,83,453
146,83,530
147,83,1851
148,83,2335
149,83,1203
150,83,804
151,83,1052
152,83,1300
153,83,1776
154,83,3915
155,83,8144
156,83,22329
157,83,65693
158,83,93827
159,83,62684
160,83,17726
161,83,4889
162,83,3885
163,83,3200
164,83,1562
165,83,762
166,83,727
167,83,738
168,83,492
169,83,98
174,83,135
175,83,503
176,83,919
177,83,1088
178,83,744
179,83,295
180,83,21
107,84,1980
108,84,20035
109,84,49580
110,84,22398
111,84,3684
112,84,3294
113,84,5811
114,84,8117
115,84,48184
116,84,109990
117,84,51132
118,84,11007
119,84,3819
120,84,1614
121,84,3068
122,84,4962
123,84,27434
124,84,97217
125,84,70305
126,84,13506
127,84,6563
128,84,1580
129,84,630
130,84,1182
131,84,1634
132,84,1177
133,84,3293
134,84,13180
135,84,68605
136,84,97023
137,84,36660
138,84,8346
139,84,7940
140,84,4124
141,84,667
142,84,623
143,84,630
144,84,133
145,84,723
146,84,2239
147,84,1886
148,84,936
149,84,1002
150,84,1463
151,84,2404
152,84,4401
153,84,8578
154,84,25737
155,84,72823
156,84,95130
157,84,57078
158,84,13982
159,84,4875
160,84,4445
161,84,4307
162,84,3048
163,84,1561
164,84,810
165,84,636
166,84,243
168,84,2
169,84,207
170,84,463
171,84,201
172,84,357
173,84,889
174,84,1113
175,84,823
176,84,385
177,84,57
201,84,76
202,84,263
203,84,151
107,85,4157
108,85,50187
109,85,120412
110,85,46401
111,85,5789
112,85,3871
113,85,6145
114,85,11785
115,85,84083
116,85,104124
117,85,21372
118,85,7367
119,85,1763
120,85,1789
121,85,1844
122,85,5191
123,85,41563
124,85,61678
125,85,17458
126,85,7337
127,85,1878
128,85,227
129,85,1220
130,85,1566
131,85,390
132,85,1388
133,85,4016
134,85,28948
135,85,57531
136,85,21891
137,85,7955
138,85,6038
139,85,1747
140,85,411
141,85,786
142,85,398
143,85,287
144,85,1389
145,85,1680
146,85,1015
147,85,1003
148,85,1431
149,85,2392
150,85,4741
151,85,9769
152,85,30212
153,85,79769
154,85,93939
155,85,50088
156,85,10380
157,85,4500
158,85,4544
159,85,4025
160,85,3268
161,85,2478
162,85,1268
163,85,473
164,85,48
166,85,132
167,85,565
168,85,735
169,85,636
170,85,496
171,85,608
172,85,620
173,85,392
174,85,58
197,85,123
198,85,448
199,85,572
200,85,570
201,85,542
202,85,299
203,85,25
107,86,4968
108,86,61842
109,86,127934
110,86,36873
111,86,7399
112,86,4038
113,86,6994
114,86,24409
115,86,113505
116,86,68766
117,86,11082
118,86,2919
119,86,1590
120,86,1780
121,86,1271
122,86,2967
123,86,4882
124,86,6713
125,86,6837
126,86,3016
127,86,348
128,86,735
129,86,1092
130,86,409
131,86,1136
132,86,1520
133,86,2128
134,86,4268
135,86,4638
136,86,6259
137,86,4318
138,86,640
139,86,55
140,86,224
141,86,189
142,86,1055
143,86,1706
144,86,687
145,86,381
146,86,1392
147,86,2419
148,86,4799
149,86,10346
150,86,34735
151,86,85645
152,86,91039
153,86,43492
154,86,9307
155,86,5174
156,86,5214
157,86,4690
158,86,3997
159,86,3236
160,86,1677
161,86,347
163,86,72
164,86,479
165,86,726
166,86,687
167,86,558
168,86,607
169,86,620
170,86,395
171,86,59
192,86,5
193,86,177
194,86,503
195,86,558
196,86,569
197,86,507
198,86,215
107,87,5553
108,87,71329
109,87,131807
110,87,27015
111,87,7082
112,87,3177
113,87,4819
114,87,28343
115,87,68801
116,87,25011
117,87,5916
118,87,977
119,87,1845
120,87,1990
121,87,1946
122,87,2464
123,87,3632
124,87,3492
125,87,3024
126,87,768
127,87,656
128,87,808
129,87,236
130,87,1166
131,87,1336
132,87,1237
133,87,3067
134,87,2591
135,87,3118
136,87,1932
137,87,843
138,87,570
139,87,15
140,87,436
141,87,1500
142,87,1032
143,87,69
144,87,280
145,87,1121
146,87,2383
147,87,6039
148,87,36469
149,87,88945
150,87,86666
151,87,35717
152,87,8409
153,87,5793
154,87,5276
155,87,4882
156,87,4396
157,87,2881
158,87,1153
159,87,57
160,87,30
161,87,385
162,87,719
163,87,694
164,87,461
165,87,506
166,87,618
167,87,407
168,87,97
169,87,407
170,87,562
171,87,113
188,87,16
189,87,253
190,87,542
191,87,560
192,87,571
193,87,454
194,87,139
107,88,6990
108,88,83572
109,88,132579
110,88,20769
111,88,6220
112,88,2676
113,88,2591
114,88,5250
115,88,6689
116,88,5874
117,88,2664
118,88,1357
119,88,1849
120,88,1288
121,88,2279
122,88,3204
123,88,1884
124,88,2501
125,88,933
126,88,86
127,88,315
128,88,66
129,88,534
130,88,961
131,88,1633
132,88,2980
133,88,1695
134,88,1076
135,88,637
136,88,1076
137,88,565
138,88,183
139,88,814
140,88,726
141,88,111
142,88,209
143,88,800
144,88,1047
145,88,1088
146,88,1809
147,88,10618
148,88,43276
149,88,27322
150,88,7125
151,88,5242
152,88,4416
153,88,4414
154,88,3762
155,88,2108
156,88,432
157,88,5
158,88,280
159,88,690
160,88,714
161,88,436
162,88,39
165,88,64
166,88,492
167,88,740
168,88,721
169,88,430
170,88,32
184,88,42
185,88,337
186,88,555
187,88,554
188,88,555
189,88,404
190,88,79
107,89,7607
108,89,93066
109,89,122166
110,89,16621
111,89,5289
112,89,1977
113,89,2124
114,89,3876
115,89,3894
116,89,1940
117,89,927
118,89,1211
119,89,859
120,89,857
121,89,2144
122,89,2254
123,89,2807
124,89,1158
126,89,76
127,89,33
129,89,181
130,89,1609
131,89,2017
132,89,1250
133,89,373
134,89,823
135,89,1004
136,89,199
137,89,158
138,89,672
139,89,245
140,89,89
141,89,667
142,89,1089
143,89,1069
144,89,779
145,89,1230
146,89,2326
147,89,3272
148,89,2569
149,89,3370
150,89,4411
151,89,3918
152,89,2364
153,89,756
154,89,7
155,89,182
156,89,638
157,89,711
158,89,521
159,89,79
162,89,105
163,89,569
164,89,723
165,89,695
166,89,335
167,89,4
180,89,76
181,89,408
182,89,543
183,89,553
184,89,545
185,89,323
186,89,27
107,90,6871
108,90,58936
109,90,68271
110,90,12991
111,90,3661
112,90,1865
113,90,1835
114,90,3335
115,90,2160
116,90,2137
117,90,1310
118,90,1404
119,90,131
120,90,818
121,90,1599
122,90,3292
123,90,1439
124,90,2
125,90,778
126,90,1266
127,90,123
129,90,478
130,90,1314
131,90,1313
132,90,744
133,90,1137
134,90,534
135,90,2
139,90,3
140,90,386
141,90,904
142,90,768
143,90,775
144,90,1628
145,90,2212
146,90,1647
147,90,1139
148,90,2421
149,90,3159
150,90,1567
151,90,180
153,90,10
154,90,337
155,90,585
156,90,135
159,90,159
160,90,642
161,90,725
162,90,668
163,90,241
170,90,43
171,90,89
177,90,42
178,90,350
179,90,551
180,90,513
181,90,232
107,91,4085
108,91,6532
109,91,8910
110,91,6745
111,91,2001
112,91,1028
113,91,1209
114,91,1420
115,91,3003
116,91,1773
117,91,3852
118,91,1111
119,91,1232
120,91,2841
121,91,3075
122,91,2124
123,91,134
124,91,2218
125,91,2158
126,91,972
127,91,524
128,91,1421
129,91,1319
130,91,1447
131,91,1879
132,91,1025
133,91,123
135,91,418
136,91,810
137,91,49
139,91,3
140,91,255
141,91,875
142,91,1624
143,91,2062
144,91,1468
145,91,896
146,91,1205
147,91,1332
148,91,677
149,91,192
150,91,844
151,91,576
152,91,20
156,91,227
157,91,677
158,91,720
159,91,626
160,91,159
166,91,67
167,91,545
168,91,736
169,91,735
170,91,692
171,91,261
107,92,3082
108,92,4141
109,92,6034
110,92,3644
111,92,2174
112,92,1258
113,92,3001
114,92,2583
115,92,4335
116,92,3224
117,92,3672
118,92,2388
119,92,4189
120,92,2903
121,92,1418
122,92,906
123,92,4507
124,92,3719
125,92,2178
126,92,1533
127,92,3195
128,92,2588
129,92,1658
130,92,1947
131,92,621
133,92,684
134,92,2223
135,92,1115
136,92,101
138,92,160
139,92,828
140,92,864
141,92,688
142,92,486
143,92,92
144,92,779
145,92,459
146,92,63
147,92,693
148,92,950
149,92,831
150,92,183
153,92,9
154,92,365
155,92,715
156,92,567
157,92,82
162,92,15
163,92,416
164,92,722
165,92,718
166,92,703
167,92,285
173,92,4
174,92,288
175,92,677
176,92,678
177,92,339
187,92,59
188,92,447
189,92,613
190,92,612
191,92,590
192,92,274
107,93,1782
108,93,1615
109,93,6018
110,93,3497
111,93,2746
112,93,5068
113,93,4480
114,93,4006
115,93,5440
116,93,6522
117,93,4892
118,93,4500
119,93,3803
120,93,1717
121,93,1101
122,93,7142
123,93,6713
124,93,2577
125,93,2019
126,93,3555
127,93,2087
128,93,1605
129,93,598
130,93,787
131,93,1093
132,93,2435
133,93,2625
134,93,847
135,93,993
136,93,635
137,93,70
138,93,807
139,93,283
141,93,423
142,93,1063
143,93,1037
144,93,864
145,93,946
146,93,910
147,93,337
158,93,8
159,93,379
160,93,723
161,93,723
162,93,712
163,93,421
164,93,8
169,93,153
170,93,619
171,93,689
172,93,686
173,93,694
174,93,499
175,93,53
182,93,223
183,93,584
184,93,599
185,93,602
186,93,604
187,93,591
188,93,271
107,94,1394
108,94,3987
109,94,5131
110,94,4693
111,94,5786
112,94,9826
113,94,4669
114,94,5020
115,94,9948
116,94,10830
117,94,7737
118,94,6939
119,94,4436
120,94,1751
121,94,7807
122,94,10513
123,94,5282
124,94,4889
125,94,3434
126,94,2828
127,94,1418
128,94,518
129,94,1873
130,94,4270
131,94,4999
132,94,3092
133,94,2137
134,94,1358
135,94,593
136,94,1428
137,94,2389
138,94,924
139,94,817
140,94,1140
141,94,1874
142,94,1327
143,94,947
144,94,550
145,94,8
155,94,230
156,94,692
157,94,708
158,94,714
159,94,443
160,94,12
164,94,23
165,94,434
166,94,673
167,94,677
168,94,677
169,94,594
170,94,131
176,94,116
177,94,529
178,94,589
179,94,595
180,94,600
181,94,601
182,94,483
183,94,73
107,95,4365
108,95,8403
109,95,4215
110,95,10673
111,95,12560
112,95,11391
113,95,8939
114,95,10822
115,95,14310
116,95,17667
117,95,67840
118,95,54961
119,95,7287
120,95,9932
121,95,12967
122,95,11106
123,95,9980
124,95,13812
125,95,8071
126,95,3013
127,95,1589
128,95,3460
129,95,5510
130,95,6175
131,95,3848
132,95,1375
133,95,821
134,95,1971
135,95,2381
136,95,1659
137,95,1156
138,95,1715
139,95,1516
140,95,1820
141,95,1083
142,95,68
146,95,42
147,95,81
154,95,197
155,95,543
156,95,63
160,95,336
161,95,1247
162,95,1431
163,95,1454
164,95,1488
165,95,1497
166,95,803
167,95,746
168,95,757
169,95,416
170,95,9
171,95,339
172,95,586
173,95,586
174,95,590
175,95,589
176,95,542
177,95,147
107,96,6193
108,96,11675
109,96,10797
110,96,17730
111,96,21759
112,96,133217
113,96,93114
114,96,19875
115,96,22354
116,96,86171
117,96,278024
118,96,48534
119,96,14104
120,96,17021
121,96,14570
122,96,38418
123,96,201755
124,96,113031
125,96,9779
126,96,5511
127,96,4371
128,96,6402
129,96,7865
130,96,5597
131,96,3776
132,96,3068
133,96,3170
134,96,698
135,96,779
136,96,1839
137,96,1159
138,96,564
143,96,446
144,96,1938
145,96,1801
146,96,1008
147,96,252
156,96,353
157,96,769
158,96,788
159,96,1206
160,96,1756
161,96,1063
162,96,727
163,96,738
164,96,730
165,96,286
169,96,9
170,96,341
171,96,354
172,96,1
200,96,20
201,96,351
202,96,540
203,96,559
204,96,526
205,96,543
206,96,557
207,96,548
208,96,543
209,96,536
210,96,228
107,97,19615
108,97,230842
109,97,44965
110,97,25745
111,97,47064
112,97,344451
113,97,65405
114,97,25555
115,97,70223
116,97,291776
117,97,77407
118,97,18547
119,97,20442
120,97,20702
121,97,114836
122,97,242505
123,97,89203
124,97,17860
125,97,6679
126,97,7582
127,97,8574
128,97,8701
129,97,8175
130,97,6971
131,97,9806
132,97,6337
133,97,2965
134,97,2754
135,97,1419
136,97,48
137,97,63
138,97,957
139,97,1218
140,97,2914
141,97,2995
142,97,2096
143,97,1803
144,97,273
151,97,126
152,97,699
153,97,756
154,97,802
155,97,1340
156,97,1246
157,97,743
158,97,729
159,97,731
160,97,321
192,97,266
193,97,542
194,97,518
195,97,530
196,97,553
197,97,519
198,97,527
199,97,545
200,97,546
201,97,298
107,98,27164
108,98,398419
109,98,52369
110,98,27646
111,98,206270
112,98,240073
113,98,28978
114,98,29753
115,98,230996
116,98,95126
117,98,17265
118,98,14405
119,98,30540
120,98,209920
121,98,188612
122,98,37666
123,98,15366
124,98,5588
125,98,8561
126,98,11403
127,98,11380
128,98,14744
129,98,40670
130,98,154974
131,98,147759
132,98,19603
133,98,4801
134,98,1187
135,98,1114
136,98,1542
137,98,4079
138,98,3530
139,98,3503
140,98,3684
141,98,2284
142,98,1638
143,98,1265
144,98,1643
145,98,1030
146,98,1022
147,98,331
150,98,253
151,98,687
152,98,127
153,98,369
154,98,720
155,98,245
183,98,180
184,98,507
185,98,520
186,98,536
187,98,511
188,98,517
189,98,552
190,98,511
191,98,515
192,98,396
193,98,27
107,99,37225
108,99,404483
109,99,32357
110,99,21567
111,99,136829
112,99,45976
113,99,16311
114,99,13729
115,99,23105
116,99,9283
117,99,8332
118,99,10122
119,99,27123
120,99,57376
121,99,17914
122,99,5854
123,99,4503
124,99,10247
125,99,14369
126,99,24058
127,99,118641
128,99,193080
129,99,178371
130,99,66679
131,99,18092
132,99,7630
133,99,4530
134,99,3984
135,99,2102
136,99,3943
137,99,3802
138,99,4312
139,99,4551
140,99,2465
141,99,1036
142,99,1025
143,99,927
144,99,118
145,99,38
146,99,788
147,99,976
148,99,1641
149,99,1154
150,99,437
151,99,76
152,99,766
153,99,859
154,99,859
155,99,870
156,99,871
157,99,288
162,99,6
163,99,537
164,99,759
165,99,153
107,100,15438
108,100,65692
109,100,13573
110,100,11447
111,100,18782
112,100,7353
113,100,6127
114,100,8398
115,100,3138
116,100,2007
117,100,6342
118,100,7231
119,100,4186
120,100,4943
121,100,3268
122,100,6038
123,100,6867
124,100,7901
125,100,97396
126,100,193907
127,100,114925
128,100,29128
129,100,18635
130,100,12165
131,100,6185
132,100,2388
133,100,3976
134,100,4724
135,100,4529
136,100,3901
137,100,3429
138,100,2628
139,100,1522
140,100,413
141,100,2030
142,100,1917
143,100,1940
144,100,1948
145,100,2016
146,100,2033
147,100,1854
148,100,1250
149,100,859
150,100,861
151,100,835
152,100,186
155,100,181
156,100,772
157,100,759
158,100,766
159,100,773
160,100,781
161,100,782
162,100,791
163,100,359
107,101,8862
108,101,24451
109,101,20429
110,101,20175
111,101,29475
112,101,17194
113,101,14769
114,101,29085
115,101,13059
116,101,10106
117,101,8525
118,101,7260
119,101,3004
120,101,3079
121,101,3703
122,101,3406
123,101,5203
124,101,8662
125,101,13656
126,101,16178
127,101,10865
128,101,5877
129,101,1359
130,101,1442
131,101,2687
132,101,4408
133,101,3814
134,101,5507
135,101,6019
136,101,7040
137,101,7820
138,101,6882
139,101,5007
140,101,5049
141,101,2233
142,101,865
143,101,28
144,101,505
145,101,820
146,101,173
147,101,471
148,101,922
149,101,907
150,101,1477
151,101,1677
152,101,1683
153,101,1537
154,101,804
155,101,700
156,101,60
107,102,24684
108,102,47210
109,102,164972
110,102,102785
111,102,307483
112,102,166812
113,102,67610
114,102,216351
115,102,35592
116,102,23360
117,102,21779
118,102,11285
119,102,12396
120,102,7855
121,102,2720
122,102,2895
123,102,2749
124,102,2555
125,102,2308
126,102,1637
127,102,169
128,102,2552
129,102,2880
130,102,4721
131,102,7862
132,102,9187
133,102,11495
134,102,12149
135,102,12035
136,102,15381
137,102,19366
138,102,29483
139,102,60278
140,102,16178
141,102,4546
142,102,3193
143,102,1977
144,102,1548
145,102,904
146,102,893
147,102,540
107,103,98636
108,103,568722
109,103,826224
110,103,246275
111,103,626531
112,103,135390
113,103,558751
114,103,288017
115,103,53296
116,103,75163
117,103,266401
118,103,38299
119,103,7816
120,103,5321
121,103,8680
122,103,6227
123,103,3400
124,103,34
126,103,1782
127,103,4529
128,103,4554
129,103,3280
130,103,7162
131,103,21744
132,103,87127
133,103,140698
134,103,151483
135,103,155065
136,103,154746
137,103,151504
138,103,139228
139,103,91530
140,103,12552
141,103,3254
142,103,1624
143,103,127
149,103,219
150,103,948
151,103,924
152,103,661
107,104,203698
108,104,562399
109,104,188949
110,104,87395
111,104,57823
112,104,75115
113,104,60721
114,104,47912
115,104,338390
116,104,397648
117,104,136483
118,104,35622
119,104,26653
120,104,26028
121,104,11430
122,104,8732
123,104,11417
124,104,8904
125,104,5059
126,104,1940
127,104,2166
128,104,1947
129,104,3498
130,104,5880
131,104,61714
132,104,91674
133,104,39262
134,104,25559
135,104,18958
136,104,15262
137,104,13264
138,104,12322
139,104,8738
140,104,4061
141,104,2702
142,104,2058
143,104,1413
144,104,923
145,104,910
146,104,1163
147,104,1849
148,104,2669
149,104,2581
150,104,2393
151,104,2603
152,104,1792
153,104,1669
154,104,1742
155,104,1625
156,104,1678
157,104,1128
158,104,799
159,104,858
160,104,459
107,105,671777
108,105,1276866
109,105,914597
110,105,391481
111,105,159008
112,105,75207
113,105,43321
114,105,36501
115,105,24860
116,105,21645
117,105,50083
118,105,131900
119,105,258339
120,105,292901
121,105,134458
122,105,12821
123,105,4572
124,105,3743
125,105,3789
126,105,2783
127,105,2084
128,105,3258
129,105,3478
130,105,4121
131,105,7085
132,105,7486
133,105,5507
134,105,4580
135,105,4389
136,105,3849
137,105,2259
138,105,1133
139,105,1088
140,105,1598
141,105,2043
142,105,2030
143,105,1238
144,105,1413
145,105,1778
146,105,1867
147,105,2131
148,105,1882
149,105,1804
150,105,1243
151,105,951
152,105,525
107,106,3734145
108,106,4657318
109,106,2787505
110,106,1010211
111,106,954511
112,106,676811
113,106,342455
114,106,44312
115,106,25584
116,106,25525
117,106,82082
118,106,244111
119,106,110514
120,106,50314
121,106,22389
122,106,12279
123,106,6034
124,106,3701
125,106,3693
126,106,3189
127,106,3196
128,106,2608
129,106,1446
130,106,1458
131,106,1478
132,106,1501
133,106,149
134,106,1067
135,106,1083
136,106,784
138,106,845
139,106,1609
140,106,2050
141,106,2877
142,106,3019
143,106,3733
144,106,3703
145,106,3798
146,106,3719
147,106,3465
148,106,2596
149,106,1870
150,106,1301
151,106,887
152,106,884
153,106,896
154,106,906
155,106,252
157,106,567
158,106,331
107,107,54329393
108,107,11772610
109,107,3618601
110,107,803272
111,107,158342
112,107,213268
113,107,123708
114,107,64226
115,107,37641
116,107,17767
117,107,11663
118,107,14039
119,107,18472
120,107,25457
121,107,27517
122,107,23788
123,107,20946
124,107,17280
125,107,9942
126,107,6216
127,107,3362
128,107,1684
129,107,468
131,107,844
132,107,1226
133,107,1186
134,107,2249
135,107,2293
136,107,2324
137,107,3077
138,107,3270
139,107,2823
140,107,2107
141,107,2120
142,107,2142
143,107,1384
144,107,1051
145,107,1631
146,107,1849
147,107,1497
148,107,862
149,107,823
150,107,835
151,107,865
152,107,831
153,107,836
154,107,862
155,107,838
156,107,854
157,107,430
162,107,240
163,107,675
164,107,598
165,107,664
166,107,618
167,107,645
168,107,640
169,107,630
170,107,691
171,107,601
172,107,682
173,107,848
174,107,1180
175,107,1192
176,107,1225
177,107,1261
178,107,1239
179,107,1219
180,107,1184
181,107,1141
182,107,598
183,107,582
184,107,546
185,107,576
186,107,582
187,107,603
188,107,581
189,107,557
190,107,580
191,107,598
192,107,612
193,107,580
194,107,571
195,107,589
196,107,472
107,108,4521768
108,108,4772848
109,108,2557294
110,108,1663418
111,108,155839
112,108,158662
113,108,598860
114,108,431322
115,108,37906
116,108,20446
117,108,11233
118,108,12820
119,108,21513
120,108,190297
121,108,267032
122,108,250488
123,108,225131
124,108,144080
125,108,10281
126,108,5446
127,108,5431
128,108,6294
129,108,5511
130,108,2299
131,108,435
132,108,1190
133,108,1859
134,108,2311
135,108,2414
136,108,5284
137,108,7447
138,108,8592
139,108,9290
140,108,8916
141,108,9103
142,108,8582
143,108,8157
144,108,8065
145,108,6811
146,108,5907
147,108,4672
148,108,3817
149,108,3004
150,108,2512
151,108,2552
152,108,1134
153,108,798
154,108,836
155,108,785
156,108,793
157,108,810
158,108,849
159,108,790
160,108,794
161,108,655
107,109,1074666
108,109,1933006
109,109,994372
110,109,887244
111,109,138166
112,109,54444
113,109,201225
114,109,226891
115,109,61096
116,109,36694
117,109,14984
118,109,6291
119,109,13674
120,109,24633
121,109,33517
122,109,47141
123,109,59651
124,109,71361
125,109,16938
126,109,6590
127,109,3851
128,109,2379
129,109,1867
130,109,2891
131,109,2882
132,109,2468
133,109,2572
134,109,2526
135,109,1766
136,109,4569
137,109,55619
138,109,71188
139,109,39006
140,109,25659
141,109,18545
142,109,14834
143,109,12542
144,109,11008
145,109,9170
146,109,5801
147,109,4455
148,109,2651
149,109,548
152,109,674
153,109,861
154,109,1525
155,109,1486
156,109,1616
157,109,1491
158,109,1389
159,109,825
160,109,206
107,110,848824
108,110,396014
109,110,249711
110,110,631277
111,110,73571
112,110,38553
113,110,51629
114,110,371008
115,110,413797
116,110,41390
117,110,14664
118,110,6514
119,110,1689
120,110,6975
121,110,11868
122,110,14375
123,110,15242
124,110,9361
125,110,7460
126,110,3263
127,110,394
128,110,848
129,110,1606
130,110,1032
131,110,191
132,110,1819
133,110,3380
134,110,3886
135,110,3862
136,110,4811
137,110,25793
138,110,75061
139,110,105238
140,110,117394
141,110,124156
142,110,129550
143,110,130114
144,110,130641
145,110,130973
146,110,128831
147,110,104482
148,110,13105
149,110,4361
150,110,1733
151,110,57
158,110,285
159,110,741
160,110,697
161,110,765
162,110,692
163,110,724
164,110,745
165,110,708
166,110,771
167,110,707
168,110,744
169,110,747
170,110,210
186,110,49
187,110,456
188,110,517
189,110,501
190,110,507
191,110,495
192,110,502
193,110,528
194,110,544
195,110,506
196,110,502
197,110,507
198,110,509
199,110,528
200,110,304
107,111,58794
108,111,103455
109,111,187121
110,111,670489
111,111,105164
112,111,43013
113,111,87290
114,111,51370
115,111,42726
116,111,21348
117,111,13461
118,111,8457
119,111,5284
120,111,11467
121,111,10697
122,111,22582
123,111,16539
124,111,19406
125,111,15903
126,111,12951
127,111,13680
128,111,9980
129,111,5304
130,111,2086
131,111,2703
132,111,2322
133,111,31
134,111,599
135,111,2045
136,111,4142
137,111,6690
138,111,9853
139,111,13779
140,111,15068
141,111,13126
142,111,9548
143,111,9723
144,111,9196
145,111,11162
146,111,12444
147,111,15042
148,111,6573
149,111,2309
150,111,1949
151,111,1729
152,111,1695
153,111,1494
154,111,766
155,111,772
156,111,779
157,111,782
158,111,743
159,111,774
160,111,776
161,111,781
162,111,281
200,111,384
201,111,510
202,111,513
203,111,512
204,111,513
205,111,529
206,111,569
207,111,517
208,111,520
209,111,522
210,111,521
211,111,536
212,111,561
213,111,544
214,111,372
107,112,25754
108,112,59582
109,112,670004
110,112,92544
111,112,31467
112,112,17589
113,112,179622
114,112,476623
115,112,119028
116,112,35053
117,112,17561
118,112,6850
119,112,5302
120,112,4570
121,112,13562
122,112,128307
123,112,235655
124,112,214717
125,112,78846
126,112,16960
127,112,7099
128,112,5409
129,112,6093
130,112,4959
131,112,2983
132,112,2355
133,112,1957
134,112,1238
135,112,1239
136,112,1244
137,112,1257
138,112,597
140,112,559
141,112,1502
142,112,4553
143,112,5683
144,112,5939
145,112,5056
146,112,3965
147,112,3080
148,112,2196
149,112,1356
150,112,972
151,112,379
161,112,12
162,112,612
163,112,794
164,112,793
165,112,195
107,113,29221
108,113,202389
109,113,259878
110,113,135887
111,113,28340
112,113,28788
113,113,20923
114,113,79291
115,113,317365
116,113,34392
117,113,13520
118,113,7105
119,113,3240
120,113,3265
121,113,7679
122,113,12290
123,113,23856
124,113,57258
125,113,185011
126,113,231095
127,113,155777
128,113,11721
129,113,2603
130,113,2316
131,113,2765
132,113,1632
133,113,2052
134,113,642
136,113,302
137,113,758
138,113,529
139,113,122
140,113,897
141,113,935
142,113,933
143,113,950
144,113,956
145,113,435
147,113,440
148,113,1710
149,113,2267
150,113,1902
151,113,1018
152,113,791
153,113,803
154,113,812
155,113,809
156,113,706
157,113,48
107,114,31018
108,114,501533
109,114,55677
110,114,24820
111,114,20619
112,114,13848
113,114,100580
114,114,194621
115,114,40375
116,114,22765
117,114,10184
118,114,9454
119,114,2649
120,114,802
121,114,887
122,114,5373
123,114,7133
124,114,8156
125,114,13940
126,114,17704
127,114,16595
128,114,10003
129,114,5817
130,114,2558
131,114,1566
132,114,2684
133,114,2204
134,114,1318
135,114,85
137,114,365
138,114,1021
139,114,1672
140,114,1966
141,114,1971
142,114,882
144,114,266
145,114,1322
146,114,1530
147,114,1757
148,114,2092
149,114,1713
150,114,1734
151,114,1070
152,114,1215
153,114,1538
154,114,1500
155,114,927
156,114,745
157,114,805
158,114,815
159,114,823
160,114,819
161,114,576
107,115,27830
108,115,392104
109,115,77498
110,115,18675
111,115,9450
112,115,10488
113,115,23881
114,115,318854
115,115,180955
116,115,32505
117,115,18020
118,115,5784
119,115,1973
120,115,3788
121,115,5048
122,115,4830
123,115,3013
124,115,6100
125,115,7082
126,115,4484
127,115,5248
128,115,3327
129,115,2636
130,115,2360
131,115,1798
132,115,1348
133,115,846
134,115,1099
135,115,1130
136,115,1336
137,115,645
138,115,883
139,115,982
140,115,990
141,115,415
142,115,1626
143,115,3094
144,115,2883
145,115,3111
146,115,3534
147,115,1320
148,115,1182
149,115,1904
150,115,2756
151,115,2580
152,115,2380
153,115,2226
154,115,1221
155,115,1136
156,115,1111
157,115,1555
158,115,1555
159,115,1566
160,115,1548
161,115,1019
162,115,90
107,116,22832
108,116,31681
109,116,19057
110,116,14000
111,116,13530
112,116,17322
113,116,15530
114,116,38645
115,116,317222
116,116,111359
117,116,18416
118,116,11645
119,116,3284
120,116,1678
121,116,5163
122,116,7416
123,116,21266
124,116,19479
125,116,8261
126,116,9727
127,116,8466
128,116,7272
129,116,3243
130,116,242
131,116,929
132,116,1289
133,116,2032
134,116,1546
135,116,1258
136,116,446
137,116,1757
138,116,2779
139,116,3125
140,116,2262
141,116,1687
142,116,2335
143,116,3404
144,116,3757
145,116,2064
146,116,1875
147,116,2918
148,116,1935
149,116,1853
150,116,1420
151,116,1571
152,116,973
153,116,1579
154,116,2297
155,116,2867
156,116,2544
157,116,2416
158,116,2377
159,116,1573
160,116,820
161,116,811
162,116,753
163,116,746
164,116,762
165,116,747
166,116,764
167,116,560
168,116,22
107,117,17633
108,117,14480
109,117,10109
110,117,6755
111,117,18334
112,117,117358
113,117,58323
114,117,17559
115,117,22275
116,117,28142
117,117,6740
118,117,8788
119,117,4432
120,117,3075
121,117,3151
122,117,8183
123,117,59862
124,117,202094
125,117,119901
126,117,16016
127,117,6984
128,117,7249
129,117,8751
130,117,7689
131,117,4616
132,117,773
133,117,146
134,117,1169
135,117,1305
136,117,1492
137,117,1591
138,117,1279
139,117,187
140,117,1184
141,117,4238
142,117,6597
143,117,8432
144,117,8969
145,117,6722
146,117,4811
147,117,4920
148,117,3826
149,117,1785
150,117,1754
151,117,1757
152,117,1133
153,117,1117
154,117,1598
155,117,1678
156,117,1690
157,117,1346
158,117,641
159,117,930
160,117,865
161,117,1441
162,117,1222
163,117,775
164,117,501
167,117,261
168,117,167
107,118,8105
108,118,10001
109,118,8859
110,118,4717
111,118,12233
112,118,147865
113,118,217118
114,118,27274
115,118,17382
116,118,6655
117,118,7380
118,118,2644
119,118,2191
120,118,1224
121,118,2125
122,118,4398
123,118,9959
124,118,25342
125,118,133651
126,118,202270
127,118,74664
128,118,9461
129,118,6238
130,118,6940
131,118,6390
132,118,7263
133,118,5235
134,118,1733
135,118,675
136,118,299
137,118,437
138,118,1386
139,118,2175
140,118,2073
141,118,2108
142,118,26114
143,118,104585
144,118,110993
145,118,63939
146,118,18697
147,118,10813
148,118,7707
149,118,5009
150,118,3626
151,118,3492
152,118,2787
153,118,1775
154,118,1676
155,118,873
156,118,101
158,118,293
159,118,734
160,118,732
161,118,737
162,118,740
163,118,390
164,118,401
165,118,515
107,119,4402
108,119,7887
109,119,8468
110,119,9838
111,119,10705
112,119,35248
113,119,270867
114,119,69926
115,119,21223
116,119,9459
117,119,2669
118,119,4775
119,119,1798
120,119,310
121,119,4
122,119,1365
123,119,3509
124,119,8259
125,119,17805
126,119,42122
127,119,168901
128,119,172036
129,119,35682
130,119,3716
131,119,3146
132,119,2011
133,119,1585
134,119,2577
135,119,2402
136,119,1315
137,119,1032
138,119,291
139,119,1243
140,119,2546
141,119,5122
142,119,5722
143,119,7497
144,119,17682
145,119,75439
146,119,112447
147,119,113421
148,119,82307
149,119,24723
150,119,11878
151,119,7775
152,119,5581
153,119,4449
154,119,3549
155,119,2794
156,119,1968
157,119,895
158,119,377
162,119,14
163,119,471
164,119,745
165,119,751
166,119,747
167,119,737
168,119,329
107,120,2698
108,120,12539
109,120,23126
110,120,14202
111,120,11474
112,120,11586
113,120,137225
114,120,199959
115,120,16534
116,120,16343
117,120,3744
118,120,3325
119,120,3118
120,120,2283
121,120,704
122,120,1111
123,120,2360
124,120,2549
125,120,5577
126,120,11126
127,120,16505
128,120,62955
129,120,89396
130,120,10345
131,120,3833
132,120,2876
133,120,1944
134,120,1705
135,120,1173
136,120,222
137,120,165
138,120,1007
139,120,1141
140,120,622
141,120,991
142,120,3702
143,120,5630
144,120,6981
145,120,7685
146,120,8220
147,120,12757
148,120,54681
149,120,108120
150,120,116180
151,120,96466
152,120,37852
153,120,12913
154,120,6983
155,120,3701
156,120,1756
157,120,950
158,120,1165
159,120,1258
160,120,760
161,120,705
162,120,393
167,120,35
168,120,476
169,120,177
107,121,3947
108,121,41760
109,121,198914
110,121,29357
111,121,17401
112,121,5064
113,121,16992
114,121,50834
115,121,11668
116,121,8209
117,121,6958
118,121,1766
119,121,3362
120,121,2374
121,121,2888
122,121,1574
123,121,2502
124,121,2602
125,121,1899
126,121,4376
127,121,5138
128,121,5429
129,121,6077
130,121,7079
131,121,1322
132,121,1063
133,121,2235
134,121,2429
135,121,1806
136,121,1296
137,121,50
139,121,8
140,121,636
141,121,1126
142,121,469
143,121,44
144,121,1690
145,121,4637
146,121,6374
147,121,6052
148,121,5796
149,121,6137
150,121,9141
151,121,37716
152,121,97617
153,121,113496
154,121,98221
155,121,33858
156,121,4522
157,121,1537
158,121,89
159,121,278
160,121,722
161,121,747
162,121,1160
163,121,1196
164,121,736
165,121,715
166,121,416
167,121,9
107,122,4739
108,122,29708
109,122,204599
110,122,52366
111,122,17581
112,122,7844
113,122,6303
114,122,6953
115,122,4207
116,122,3574
117,122,3843
118,122,3013
119,122,2550
120,122,1404
121,122,1335
122,122,4388
123,122,3377
124,122,3633
125,122,5576
126,122,4578
127,122,4974
128,122,5507
129,122,4431
130,122,2937
131,122,2736
132,122,632
133,122,521
134,122,1954
135,122,2255
136,122,2145
137,122,731
139,122,271
140,122,328
144,122,281
145,122,451
146,122,343
147,122,3022
148,122,5184
149,122,5619
150,122,5152
151,122,5363
152,122,5655
153,122,7215
154,122,17682
155,122,15232
156,122,3882
157,122,2425
158,122,1093
159,122,100
162,122,10
163,122,369
164,122,738
165,122,763
166,122,1153
167,122,1114
168,122,721
169,122,718
170,122,536
171,122,61
107,123,5167
108,123,21719
109,123,179252
110,123,80138
111,123,13507
112,123,8917
113,123,3091
114,123,3731
115,123,2122
116,123,4496
117,123,2490
118,123,1745
119,123,899
120,123,2610
121,123,1197
122,123,2576
123,123,7245
124,123,10716
125,123,72432
126,123,42949
127,123,6983
128,123,5612
129,123,5298
130,123,3633
131,123,1670
132,123,933
133,123,1099
134,123,672
135,123,1337
136,123,1216
137,123,817
138,123,124
139,123,60
140,123,668
141,123,921
142,123,412
144,123,15
145,123,466
146,123,848
147,123,742
148,123,190
149,123,740
150,123,2654
151,123,3450
152,123,3386
153,123,2682
154,123,3051
155,123,2401
156,123,928
157,123,878
158,123,1356
159,123,1464
160,123,1459
161,123,1047
162,123,262
166,123,31
167,123,446
168,123,757
169,123,599
170,123,398
171,123,702
172,123,384
173,123,5
107,124,5842
108,124,15263
109,124,150720
110,124,106262
111,124,11732
112,124,10908
113,124,4169
114,124,2841
115,124,2366
116,124,2914
117,124,3295
118,124,293
119,124,320
120,124,1468
121,124,2621
122,124,1296
123,124,3696
124,124,11810
125,124,51528
126,124,145165
127,124,64155
128,124,8248
129,124,4727
130,124,5088
131,124,5081
132,124,2760
133,124,888
134,124,1110
135,124,826
136,124,703
137,124,1051
138,124,468
139,124,683
140,124,827
141,124,275
142,124,628
143,124,1208
144,124,1219
145,124,202
147,124,157
148,124,727
149,124,857
150,124,509
151,124,57
152,124,491
153,124,849
154,124,786
155,124,310
156,124,492
157,124,852
158,124,435
159,124,8
160,124,54
161,124,567
162,124,1305
163,124,1430
164,124,779
165,124,77
107,125,6425
108,125,10769
109,125,92456
110,125,88633
111,125,7839
112,125,8839
113,125,4506
114,125,3633
115,125,3420
116,125,1833
117,125,2211
118,125,986
119,125,358
120,125,922
121,125,2006
122,125,1114
123,125,1149
124,125,5133
125,125,13563
126,125,45251
127,125,140269
128,125,78373
129,125,8674
130,125,4370
131,125,5193
132,125,5561
133,125,3739
134,125,1553
135,125,743
136,125,1155
137,125,542
138,125,820
139,125,1113
140,125,1160
141,125,1371
142,125,1115
143,125,221
144,125,693
145,125,1697
146,125,1373
147,125,304
149,125,22
150,125,451
151,125,852
152,125,700
153,125,151
154,125,128
155,125,751
156,125,879
157,125,693
158,125,146
163,125,5
164,125,264
165,125,662
166,125,693
167,125,579
168,125,149
107,126,5962
108,126,8588
109,126,6969
110,126,8765
111,126,3953
112,126,5165
113,126,3353
114,126,3360
115,126,2768
116,126,2313
117,126,1626
118,126,2075
119,126,1765
120,126,499
121,126,1201
122,126,1287
123,126,252
124,126,2152
125,126,6156
126,126,14072
127,126,37765
128,126,129240
129,126,92247
130,126,12705
131,126,4570
132,126,5436
133,126,5625
134,126,4477
135,126,2472
136,126,736
137,126,551
138,126,428
139,126,880
140,126,1145
141,126,1457
142,126,1738
143,126,2026
144,126,1234
145,126,230
146,126,807
147,126,2056
148,126,2180
149,126,1273
150,126,798
151,126,862
152,126,996
153,126,1206
154,126,947
155,126,824
156,126,711
157,126,823
158,126,568
159,126,25
167,126,180
168,126,607
169,126,700
170,126,631
171,126,238
107,127,4796
108,127,7508
109,127,3306
110,127,3171
111,127,1945
112,127,3440
113,127,2230
114,127,1924
115,127,1667
116,127,1733
117,127,762
118,127,2328
119,127,2741
120,127,2374
121,127,827
122,127,1714
123,127,999
124,127,1047
125,127,2953
126,127,6071
127,127,12354
128,127,31098
129,127,119017
130,127,104454
131,127,18046
132,127,3097
133,127,3459
134,127,4225
135,127,4617
136,127,2804
137,127,436
138,127,1
139,127,517
140,127,1378
141,127,1011
142,127,906
143,127,931
144,127,1713
145,127,2837
146,127,2347
147,127,1142
148,127,1260
149,127,2312
150,127,2389
151,127,1522
152,127,941
153,127,1310
154,127,1618
155,127,1723
156,127,1290
157,127,750
158,127,748
159,127,979
160,127,560
161,127,78
170,127,121
171,127,543
172,127,704
173,127,688
174,127,431
175,127,48
107,128,4514
108,128,7492
109,128,2481
110,128,1844
111,128,1466
112,128,3026
113,128,1748
114,128,532
115,128,1208
116,128,1923
117,128,1047
118,128,1896
119,128,2536
120,128,2698
121,128,1621
122,128,1403
123,128,1756
124,128,946
125,128,1106
126,128,2974
127,128,5693
128,128,10665
129,128,24787
130,128,104733
131,128,106552
132,128,20156
133,128,1815
134,128,925
135,128,1723
136,128,2969
137,128,2303
138,128,372
139,128,4
140,128,386
141,128,1400
142,128,1325
143,128,306
144,128,785
145,128,2675
146,128,4180
147,128,4612
148,128,2785
149,128,1133
150,128,993
151,128,1299
152,128,1617
153,128,1288
154,128,860
155,128,1128
156,128,1825
157,128,1918
158,128,940
159,128,419
160,128,946
161,128,1312
162,128,990
163,128,355
164,128,17
173,128,36
174,128,333
175,128,327
176,128,17
107,129,4343
108,129,8256
109,129,2793
110,129,1635
111,129,1393
112,129,3047
113,129,2010
114,129,195
115,129,506
116,129,1383
117,129,1810
118,129,1407
119,129,2675
120,129,3010
121,129,4556
122,129,2155
123,129,2329
124,129,1850
125,129,980
126,129,940
127,129,2142
128,129,4382
129,129,7594
130,129,15638
131,129,33296
132,129,18504
133,129,4019
134,129,1447
135,129,429
136,129,1291
137,129,2312
138,129,2112
139,129,662
140,129,313
141,129,806
142,129,1137
143,129,1706
144,129,2062
145,129,16247
146,129,37120
147,129,18893
148,129,8286
149,129,5308
150,129,2255
151,129,886
152,129,871
153,129,1251
154,129,1647
155,129,1355
156,129,864
157,129,1125
158,129,1925
159,129,2086
160,129,1329
161,129,384
162,129,523
163,129,1144
164,129,1218
165,129,664
166,129,138
107,130,2796
108,130,6928
109,130,3036
110,130,1667
111,130,1395
112,130,2234
113,130,1545
114,130,28
116,130,437
117,130,1693
118,130,2230
119,130,4339
120,130,17738
121,130,27394
122,130,9976
123,130,3724
124,130,3501
125,130,2397
126,130,1652
127,130,1060
128,130,2687
129,130,3494
130,130,3500
131,130,3250
132,130,3560
133,130,2526
134,130,1720
135,130,1095
136,130,284
137,130,810
138,130,908
139,130,880
140,130,753
141,130,591
142,130,1371
143,130,1470
144,130,2078
145,130,9176
146,130,53386
147,130,92562
148,130,56483
149,130,15801
150,130,7578
151,130,3964
152,130,1664
153,130,774
154,130,820
155,130,1078
156,130,1144
157,130,794
158,130,824
159,130,1102
160,130,1638
161,130,2101
162,130,1735
163,130,673
164,130,326
165,130,863
166,130,1297
167,130,1082
168,130,461
169,130,52
107,131,1587
108,131,5085
109,131,2805
110,131,1533
111,131,1328
112,131,1245
113,131,1136
114,131,97
115,131,56
116,131,407
117,131,1027
118,131,1795
119,131,6054
120,131,37702
121,131,91599
122,131,53284
123,131,6551
124,131,3632
125,131,3081
126,131,2891
127,131,1711
128,131,1397
129,131,2501
130,131,1891
131,131,1642
132,131,1925
133,131,1607
134,131,881
135,131,1406
136,131,1282
137,131,300
138,131,667
139,131,822
140,131,608
141,131,847
142,131,836
143,131,1850
144,131,2881
145,131,3581
146,131,5332
147,131,20657
148,131,70558
149,131,88976
150,131,43226
151,131,11758
152,131,6642
153,131,3633
154,131,1562
155,131,748
156,131,785
157,131,661
158,131,783
159,131,1227
160,131,1269
161,131,1155
162,131,1367
163,131,1959
164,131,1921
165,131,1027
166,131,259
167,131,438
168,131,1066
169,131,1251
170,131,764
171,131,199
107,132,1361
108,132,3417
109,132,1759
110,132,1631
111,132,1463
112,132,382
113,132,803
114,132,937
115,132,554
116,132,540
117,132,1001
118,132,999
119,132,4177
120,132,12956
121,132,70746
122,132,88928
123,132,25905
124,132,4483
125,132,3320
126,132,3216
127,132,2946
128,132,1433
129,132,1253
130,132,1554
131,132,752
132,132,420
133,132,1144
134,132,1950
135,132,1117
136,132,1283
137,132,1476
138,132,405
139,132,225
140,132,217
141,132,186
142,132,740
143,132,778
144,132,1213
145,132,2552
146,132,3259
147,132,4118
148,132,6938
149,132,32356
150,132,81610
151,132,78407
152,132,31001
153,132,9216
154,132,5054
155,132,2531
156,132,1296
157,132,720
158,132,774
159,132,666
160,132,712
161,132,1046
162,132,1100
163,132,1019
164,132,823
165,132,1403
166,132,1844
167,132,1182
168,132,391
169,132,253
170,132,784
171,132,1130
172,132,621
173,132,50
107,133,1112
108,133,2565
109,133,1297
110,133,1062
111,133,1229
112,133,454
113,133,889
114,133,1554
115,133,1184
116,133,457
117,133,698
118,133,1001
119,133,2178
120,133,7190
121,133,33548
122,133,86892
123,133,67387
124,133,9399
125,133,3684
126,133,3213
127,133,3762
128,133,3092
129,133,1086
130,133,1046
131,133,975
132,133,123
133,133,117
134,133,1109
135,133,1923
136,133,1081
137,133,906
138,133,984
139,133,191
142,133,58
143,133,472
144,133,582
145,133,565
146,133,1778
147,133,2890
148,133,3720
149,133,4802
150,133,10044
151,133,45775
152,133,88572
153,133,67248
154,133,22534
155,133,8001
156,133,4458
157,133,2308
158,133,1143
159,133,592
160,133,380
161,133,59
162,133,25
163,133,273
164,133,607
165,133,546
166,133,333
167,133,592
168,133,1152
169,133,1029
170,133,310
171,133,87
172,133,403
173,133,686
174,133,570
175,133,242
176,133,7
107,134,979
108,134,2163
109,134,1143
110,134,557
111,134,693
112,134,466
113,134,1420
114,134,1954
115,134,1498
116,134,935
117,134,804
118,134,1037
119,134,892
120,134,4616
121,134,12117
122,134,61321
123,134,86333
124,134,38577
125,134,4518
126,134,2921
127,134,2605
128,134,3114
129,134,2045
130,134,625
131,134,1136
132,134,806
133,134,98
134,134,103
135,134,918
136,134,1245
137,134,491
138,134,523
139,134,711
140,134,245
146,134,144
147,134,1201
148,134,2760
149,134,3329
150,134,3785
151,134,4667
152,134,16601
153,134,59871
154,134,88603
155,134,54664
156,134,16002
157,134,7045
158,134,3498
159,134,1217
160,134,666
161,134,832
162,134,575
163,134,60
164,134,8
165,134,200
166,134,545
167,134,602
168,134,363
169,134,384
170,134,671
171,134,543
172,134,193
173,134,5
174,134,173
175,134,524
176,134,587
177,134,272
178,134,15
107,135,880
108,135,1692
109,135,857
110,135,367
111,135,527
112,135,415
113,135,1604
114,135,2048
115,135,1768
116,135,1318
117,135,1033
118,135,1239
119,135,812
120,135,2461
121,135,7258
122,135,26261
123,135,78635
124,135,75054
125,135,16416
126,135,3619
127,135,2881
128,135,2945
129,135,2989
130,135,1601
131,135,646
132,135,1174
133,135,750
134,135,77
135,135,83
136,135,827
137,135,1235
138,135,606
139,135,404
140,135,446
141,135,88
145,135,4
146,135,54
147,135,83
148,135,628
149,135,2167
150,135,3120
151,135,3180
152,135,3498
153,135,5437
154,135,25885
155,135,71400
156,135,83051
157,135,41903
158,135,10803
159,135,4727
160,135,1697
161,135,758
162,135,955
163,135,1141
164,135,595
165,135,78
167,135,130
168,135,460
169,135,605
170,135,342
171,135,277
172,135,543
173,135,403
174,135,74
107,136,501
108,136,734
109,136,395
110,136,311
111,136,507
112,136,627
113,136,1315
114,136,1467
115,136,1808
116,136,1588
117,136,916
118,136,1000
119,136,1055
120,136,1037
121,136,4559
122,136,10197
123,136,50781
124,136,81025
125,136,52165
126,136,6459
127,136,3626
128,136,2939
129,136,3082
130,136,2815
131,136,1222
132,136,678
133,136,1162
134,136,695
135,136,61
136,136,74
137,136,781
138,136,1213
139,136,740
140,136,495
141,136,505
142,136,143
145,136,4
146,136,202
147,136,531
148,136,453
149,136,293
150,136,1331
151,136,2665
152,136,2843
153,136,2997
154,136,3589
155,136,7773
156,136,36965
157,136,78774
158,136,72257
159,136,29466
160,136,6515
161,136,2289
162,136,395
163,136,256
164,136,857
165,136,1133
166,136,619
167,136,85
169,136,123
170,136,436
171,136,640
172,136,404
173,136,94
107,137,263
108,137,272
109,137,207
110,137,256
111,137,491
112,137,903
113,137,1613
114,137,1858
115,137,2536
116,137,2561
117,137,1641
118,137,1292
119,137,1343
120,137,695
121,137,2474
122,137,5955
123,137,19468
124,137,69747
125,137,75341
126,137,25680
127,137,3196
128,137,3157
129,137,2455
130,137,2509
131,137,2346
132,137,848
133,137,719
134,137,1088
135,137,601
136,137,47
137,137,63
138,137,745
139,137,1183
140,137,784
141,137,505
142,137,578
143,137,226
144,137,135
145,137,374
146,137,334
147,137,133
148,137,416
149,137,540
150,137,264
151,137,653
152,137,1874
153,137,2369
154,137,2540
155,137,3147
156,137,3780
157,137,12065
158,137,40651
159,137,47440
160,137,17844
161,137,2439
162,137,977
163,137,132
164,137,1
165,137,256
166,137,841
167,137,1091
168,137,582
169,137,68
171,137,72
172,137,355
173,137,625
174,137,486
175,137,170
107,138,138
108,138,21
110,138,203
111,138,476
112,138,1176
113,138,2510
114,138,7680
115,138,14986
116,138,15083
117,138,4702
118,138,2408
119,138,1965
120,138,1432
121,138,1165
122,138,3146
123,138,7221
124,138,37618
125,138,64701
126,138,50932
127,138,7156
128,138,2145
129,138,1416
130,138,1308
131,138,1542
132,138,1485
133,138,736
134,138,1138
135,138,895
136,138,266
137,138,141
138,138,315
139,138,772
140,138,912
141,138,836
142,138,950
143,138,937
144,138,355
145,138,182
146,138,483
147,138,482
148,138,160
149,138,275
150,138,539
151,138,393
152,138,235
153,138,845
154,138,1564
155,138,1957
156,138,2463
157,138,2904
158,138,3255
159,138,3680
160,138,2918
161,138,1588
162,138,969
163,138,375
164,138,16
166,138,10
167,138,306
168,138,890
169,138,1146
170,138,652
171,138,119
173,138,42
174,138,279
175,138,573
176,138,494
177,138,184
178,138,2
107,139,228
108,139,223
109,139,245
110,139,478
111,139,694
112,139,1154
113,139,3731
114,139,17990
115,139,52421
116,139,53675
117,139,17703
118,139,3168
119,139,2382
120,139,2041
121,139,1034
122,139,1503
123,139,2529
124,139,5912
125,139,8337
126,139,7325
127,139,3185
128,139,1705
129,139,1766
130,139,1165
131,139,1078
132,139,985
133,139,913
134,139,708
135,139,914
136,139,533
137,139,126
138,139,346
139,139,467
140,139,491
141,139,574
142,139,700
143,139,876
144,139,932
145,139,449
146,139,115
147,139,374
148,139,475
149,139,213
150,139,145
151,139,449
152,139,498
153,139,191
154,139,160
155,139,521
156,139,671
157,139,691
158,139,925
159,139,939
160,139,926
161,139,1270
162,139,1269
163,139,666
164,139,138
168,139,4
169,139,259
170,139,808
171,139,1076
172,139,609
173,139,96
107,140,358
108,140,345
109,140,250
110,140,436
111,140,622
112,140,696
113,140,3464
114,140,10712
115,140,49640
116,140,55002
117,140,31713
118,140,4438
119,140,2187
120,140,1993
121,140,1563
122,140,1350
123,140,1323
124,140,2060
125,140,2746
126,140,2888
127,140,1628
128,140,1097
129,140,1114
130,140,1516
131,140,1036
132,140,695
133,140,465
134,140,419
135,140,685
136,140,816
137,140,435
138,140,96
139,140,350
140,140,454
141,140,432
142,140,336
143,140,452
144,140,722
145,140,924
146,140,534
147,140,116
148,140,323
149,140,470
150,140,295
151,140,80
152,140,336
153,140,480
154,140,290
155,140,56
156,140,292
157,140,523
158,140,404
159,140,299
160,140,529
161,140,681
162,140,780
163,140,1027
164,140,886
165,140,421
166,140,74
170,140,11
171,140,314
172,140,854
173,140,1049
174,140,567
175,140,82
107,141,404
108,141,474
109,141,270
110,141,343
111,141,333
112,141,195
113,141,2795
114,141,6993
115,141,41560
116,141,53563
117,141,43171
118,141,6267
119,141,2629
120,141,1999
121,141,1996
122,141,1464
123,141,1535
124,141,1487
125,141,2393
126,141,2155
127,141,1506
128,141,285
129,141,751
130,141,1305
131,141,1246
132,141,980
133,141,582
134,141,492
135,141,428
136,141,768
137,141,803
138,141,409
139,141,96
140,141,351
141,141,447
142,141,244
143,141,5
144,141,177
145,141,891
146,141,1252
147,141,820
148,141,142
149,141,265
150,141,497
151,141,409
152,141,115
153,141,262
154,141,496
155,141,504
156,141,311
157,141,365
158,141,514
159,141,549
160,141,337
161,141,343
162,141,431
163,141,395
164,141,559
165,141,878
166,141,732
167,141,286
168,141,38
172,141,27
173,141,371
174,141,911
175,141,1114
176,141,646
177,141,133
107,142,510
108,142,708
109,142,496
110,142,490
111,142,586
112,142,329
113,142,2544
114,142,5982
115,142,31924
116,142,52078
117,142,50316
118,142,13483
119,142,2938
120,142,1933
121,142,2166
122,142,1720
123,142,1572
124,142,1260
125,142,1439
126,142,1330
127,142,878
128,142,358
129,142,391
130,142,854
131,142,1490
132,142,1077
133,142,679
134,142,67
135,142,78
136,142,406
137,142,771
138,142,657
139,142,242
140,142,68
141,142,374
142,142,484
143,142,292
144,142,16
145,142,178
146,142,857
147,142,1266
148,142,914
149,142,195
150,142,158
151,142,410
152,142,429
153,142,153
154,142,141
155,142,433
156,142,672
157,142,622
158,142,424
159,142,423
160,142,503
161,142,415
162,142,107
164,142,35
165,142,161
166,142,354
167,142,496
168,142,441
169,142,212
170,142,14
174,142,19
175,142,317
176,142,826
177,142,1028
178,142,607
179,142,113
107,143,456
108,143,648
109,143,559
110,143,590
111,143,790
112,143,441
113,143,2143
114,143,4881
115,143,21400
116,143,49738
117,143,50646
118,143,25087
119,143,3585
120,143,2096
121,143,2067
122,143,1889
123,143,1318
124,143,865
125,143,695
126,143,939
127,143,588
128,143,456
129,143,148
130,143,645
131,143,1024
132,143,1469
133,143,935
134,143,441
136,143,73
137,143,355
138,143,416
139,143,226
140,143,2
141,143,54
142,143,332
143,143,421
144,143,287
145,143,17
146,143,119
147,143,758
148,143,1220
149,143,1029
150,143,299
151,143,123
152,143,398
153,143,485
154,143,283
155,143,76
156,143,323
157,143,590
158,143,719
159,143,536
160,143,433
161,143,300
162,143,238
163,143,35
167,143,48
168,143,253
169,143,455
170,143,393
171,143,144
172,143,1
176,143,30
177,143,368
178,143,738
179,143,750
180,143,287
181,143,9
107,144,466
108,144,662
109,144,582
110,144,644
111,144,843
112,144,436
113,144,1620
114,144,4268
115,144,12490
116,144,46153
117,144,49227
118,144,36250
119,144,4902
120,144,2017
121,144,1707
122,144,1949
123,144,1571
124,144,955
125,144,690
126,144,762
127,144,707
128,144,332
129,144,447
130,144,522
131,144,1007
132,144,1206
133,144,1173
134,144,761
135,144,196
137,144,131
138,144,371
139,144,403
140,144,182
142,144,62
143,144,335
144,144,414
145,144,280
146,144,17
147,144,102
148,144,692
149,144,1167
150,144,1070
151,144,392
152,144,80
153,144,303
154,144,426
155,144,342
156,144,66
157,144,199
158,144,464
159,144,679
160,144,573
161,144,364
162,144,127
169,144,89
170,144,314
171,144,464
172,144,335
173,144,94
107,145,558
108,145,880
109,145,683
110,145,650
111,145,796
112,145,505
113,145,1243
114,145,3542
115,145,7474
116,145,39526
117,145,47986
118,145,44372
119,145,9706
120,145,2295
121,145,1699
122,145,2108
123,145,1853
124,145,1292
125,145,650
126,145,617
127,145,768
128,145,466
129,145,412
130,145,421
131,145,768
132,145,1071
133,145,1141
134,145,688
135,145,353
136,145,32
138,145,193
139,145,376
140,145,387
141,145,127
143,145,72
144,145,334
145,145,402
146,145,286
147,145,23
148,145,85
149,145,638
150,145,978
151,145,884
152,145,238
153,145,27
154,145,257
155,145,449
156,145,428
157,145,145
158,145,97
159,145,330
160,145,519
161,145,588
162,145,464
163,145,364
164,145,150
165,145,76
170,145,8
171,145,147
172,145,371
173,145,441
174,145,279
175,145,54
107,146,1165
108,146,1749
109,146,1301
110,146,981
111,146,819
112,146,542
113,146,870
114,146,2902
115,146,5391
116,146,30576
117,146,46563
118,146,46614
119,146,19808
120,146,2957
121,146,1919
122,146,2042
123,146,2157
124,146,1567
125,146,901
126,146,664
127,146,719
128,146,704
129,146,318
130,146,421
131,146,388
132,146,895
133,146,946
134,146,877
135,146,341
136,146,128
138,146,11
139,146,252
140,146,369
141,146,367
142,146,87
144,146,88
145,146,340
146,146,392
147,146,284
148,146,22
149,146,41
150,146,462
151,146,737
152,146,722
153,146,232
154,146,2
155,146,159
156,146,374
157,146,411
158,146,214
159,146,9
161,146,38
162,146,242
163,146,500
164,146,650
165,146,469
166,146,195
167,146,20
172,146,30
173,146,207
174,146,406
175,146,422
176,146,226
177,146,25
107,147,7874
108,147,2862
109,147,1724
110,147,1307
111,147,1047
112,147,705
113,147,625
114,147,2193
115,147,4254
116,147,21608
117,147,44693
118,147,45639
119,147,30304
120,147,4260
121,147,2130
122,147,1851
123,147,2253
124,147,1806
125,147,1189
126,147,655
127,147,660
128,147,812
129,147,503
130,147,361
131,147,424
132,147,528
133,147,786
134,147,570
135,147,283
139,147,33
140,147,313
141,147,406
142,147,381
143,147,78
145,147,101
146,147,340
147,147,387
148,147,282
149,147,22
150,147,31
151,147,433
152,147,753
153,147,767
154,147,332
155,147,3
156,147,112
157,147,255
158,147,282
159,147,147
162,147,8
163,147,156
164,147,405
165,147,645
166,147,604
167,147,347
168,147,106
174,147,64
175,147,264
176,147,429
177,147,392
178,147,167
179,147,7
107,148,11114
108,148,3849
109,148,1833
110,148,1451
111,148,1198
112,148,993
113,148,503
114,148,1583
115,148,3312
116,148,13177
117,148,41350
118,148,43513
119,148,37613
120,148,6200
121,148,1488
122,148,1179
123,148,1745
124,148,1813
125,148,1427
126,148,795
127,148,558
128,148,613
129,148,693
130,148,350
131,148,417
132,148,373
133,148,444
134,148,393
135,148,160
136,148,10
140,148,51
141,148,253
142,148,281
143,148,243
144,148,16
146,148,110
147,148,339
148,148,382
149,148,273
150,148,24
151,148,13
152,148,327
153,148,536
154,148,571
155,148,247
156,148,6
164,148,83
165,148,308
166,148,566
167,148,678
168,148,492
169,148,240
170,148,45
175,148,2
176,148,110
177,148,318
178,148,435
179,148,341
180,148,112
107,149,11437
108,149,4430
109,149,1850
110,149,1447
111,149,1241
112,149,1138
113,149,538
114,149,944
115,149,2134
116,149,6021
117,149,28296
118,149,32435
119,149,31479
120,149,10142
121,149,1779
122,149,883
123,149,976
124,149,1428
125,149,1216
126,149,882
127,149,620
128,149,629
129,149,751
130,149,482
131,149,293
132,149,407
133,149,289
134,149,321
135,149,222
136,149,75
137,149,70
138,149,4
147,149,75
148,149,119
149,149,152
150,149,169
151,149,125
152,149,126
153,149,185
154,149,348
155,149,379
156,149,255
157,149,28
165,149,17
166,149,184
167,149,395
168,149,589
169,149,529
170,149,320
171,149,102
177,149,17
178,149,171
179,149,362
180,149,423
181,149,291
182,149,71
107,150,11105
108,150,4138
109,150,1739
110,150,1225
111,150,1165
112,150,1193
113,150,746
114,150,707
115,150,917
116,150,1819
117,150,2871
118,150,3617
119,150,3534
120,150,2486
121,150,1392
122,150,538
123,150,479
124,150,1081
125,150,1203
126,150,938
127,150,631
128,150,541
129,150,580
130,150,680
131,150,347
132,150,374
133,150,378
134,150,303
135,150,486
136,150,323
137,150,269
138,150,108
149,150,4
150,150,135
151,150,272
152,150,291
153,150,207
154,150,145
155,150,297
156,150,326
157,150,260
158,150,39
166,150,2
167,150,118
168,150,316
169,150,524
170,150,620
171,150,433
172,150,229
173,150,44
179,150,45
180,150,127
181,150,143
182,150,124
183,150,8
107,151,11038
108,151,4106
109,151,1832
110,151,1184
111,151,1137
112,151,1319
113,151,903
114,151,841
115,151,627
116,151,752
117,151,1046
118,151,1423
119,151,1586
120,151,1510
121,151,944
122,151,460
123,151,470
124,151,731
125,151,1046
126,151,810
127,151,557
128,151,567
129,151,608
130,151,708
131,151,492
132,151,278
133,151,379
134,151,256
135,151,315
136,151,432
137,151,259
138,151,246
139,151,49
150,151,3
151,151,139
152,151,269
153,151,284
154,151,218
155,151,141
156,151,316
157,151,359
158,151,312
159,151,80
168,151,57
169,151,246
170,151,452
171,151,623
172,151,513
173,151,305
174,151,99
107,152,10891
108,152,4045
109,152,1741
110,152,1200
111,152,1271
112,152,1533
113,152,1087
114,152,840
115,152,462
116,152,610
117,152,765
118,152,879
119,152,894
120,152,862
121,152,696
122,152,406
123,152,422
124,152,555
125,152,961
126,152,892
127,152,606
128,152,242
129,152,65
130,152,79
131,152,195
132,152,166
133,152,204
134,152,307
135,152,270
136,152,424
137,152,362
138,152,253
139,152,203
140,152,13
151,152,5
152,152,135
153,152,260
154,152,283
155,152,226
156,152,119
157,152,269
158,152,308
159,152,300
160,152,98
169,152,6
170,152,135
171,152,333
172,152,545
173,152,607
174,152,430
175,152,218
176,152,42
107,153,10777
108,153,4038
109,153,1733
110,153,1228
111,153,1209
112,153,1422
113,153,1052
114,153,811
115,153,481
116,153,616
117,153,634
118,153,531
119,153,622
120,153,593
121,153,725
122,153,526
123,153,383
124,153,426
125,153,668
126,153,717
127,153,480
128,153,180
134,153,107
135,153,261
136,153,291
137,153,460
138,153,288
139,153,251
140,153,139
152,153,5
153,153,129
154,153,259
155,153,276
156,153,232
157,153,67
158,153,120
159,153,257
160,153,275
161,153,223
162,153,61
171,153,68
172,153,157
173,153,265
174,153,408
175,153,324
176,153,276
177,153,100
107,154,10548
108,154,3869
109,154,1470
110,154,989
111,154,1184
112,154,1342
113,154,1172
114,154,828
115,154,388
116,154,228
117,154,289
118,154,197
119,154,421
120,154,468
121,154,665
122,154,562
123,154,380
124,154,433
125,154,599
126,154,748
127,154,605
128,154,326
129,154,48
134,154,6
135,154,194
136,154,259
137,154,341
138,154,436
139,154,247
140,154,243
141,154,75
153,154,4
154,154,125
155,154,251
156,154,269
157,154,240
158,154,53
159,154,81
160,154,211
161,154,239
162,154,223
163,154,74
174,154,50
175,154,217
176,154,324
177,154,345
178,154,215
179,154,40
107,155,10599
108,155,4038
109,155,1525
110,155,968
111,155,1181
112,155,1198
113,155,1138
114,155,778
115,155,232
116,155,93
117,155,204
118,155,208
119,155,390
120,155,442
121,155,604
122,155,621
123,155,386
124,155,370
125,155,398
126,155,600
127,155,565
128,155,339
129,155,127
135,155,60
136,155,242
137,155,257
138,155,407
139,155,357
140,155,236
141,155,214
142,155,30
154,155,3
155,155,123
156,155,245
157,155,261
158,155,246
159,155,63
160,155,77
161,155,231
162,155,272
163,155,280
164,155,124
165,155,4
175,155,6
176,155,119
177,155,280
178,155,326
179,155,310
180,155,134
181,155,7
107,156,10426
108,156,4008
109,156,1506
110,156,941
111,156,1090
112,156,1183
113,156,1232
114,156,965
115,156,403
116,156,100
117,156,198
118,156,204
119,156,225
120,156,237
121,156,341
122,156,475
123,156,447
124,156,392
125,156,314
126,156,398
127,156,481
128,156,299
129,156,234
130,156,23
136,156,108
137,156,155
138,156,187
139,156,345
140,156,238
141,156,238
142,156,166
143,156,5
155,156,3
156,156,119
157,156,240
158,156,260
159,156,247
160,156,76
161,156,51
162,156,189
163,156,222
164,156,241
165,156,137
166,156,7
177,156,44
178,156,194
179,156,270
180,156,295
181,156,208
182,156,36
107,157,10292
108,157,3962
109,157,1503
110,157,1032
111,157,1171
112,157,1256
113,157,1248
114,157,1017
115,157,444
116,157,119
117,157,164
118,157,170
119,157,171
120,157,195
121,157,259
122,157,428
123,157,442
124,157,363
125,157,334
126,157,234
127,157,267
128,157,189
129,157,62
130,157,19
139,157,87
140,157,248
141,157,258
142,157,269
143,157,124
156,157,3
157,157,113
158,157,239
159,157,252
160,157,253
161,157,91
162,157,53
163,157,200
164,157,257
165,157,276
166,157,188
167,157,27
178,157,16
179,157,137
180,157,282
181,157,319
182,157,301
183,157,134
184,157,7
107,158,10309
108,158,4105
109,158,1557
110,158,1034
111,158,1118
112,158,1232
113,158,1230
114,158,1013
115,158,480
116,158,153
117,158,159
118,158,194
119,158,193
120,158,203
121,158,198
122,158,359
123,158,395
124,158,367
125,158,374
126,158,242
127,158,234
128,158,222
129,158,22
139,158,17
140,158,279
141,158,375
142,158,390
143,158,366
144,158,67
157,158,3
158,158,118
159,158,230
160,158,250
161,158,252
162,158,104
163,158,29
164,158,161
165,158,218
166,158,230
167,158,184
168,158,32
180,158,56
181,158,206
182,158,264
183,158,291
184,158,203
185,158,37
107,159,9973
108,159,3667
109,159,1298
110,159,747
111,159,959
112,159,1208
113,159,1273
114,159,1044
115,159,577
116,159,211
117,159,102
118,159,165
119,159,163
120,159,168
121,159,186
122,159,303
123,159,393
124,159,394
125,159,269
126,159,138
127,159,56
128,159,59
129,159,17
140,159,102
141,159,374
142,159,404
143,159,425
144,159,304
145,159,18
158,159,3
159,159,112
160,159,229
161,159,241
162,159,248
163,159,115
164,159,28
165,159,168
166,159,246
167,159,265
168,159,235
169,159,69
181,159,24
182,159,72
183,159,78
184,159,84
185,159,49
107,160,9402
108,160,3295
109,160,896
110,160,374
111,160,636
112,160,1019
113,160,1215
114,160,1073
115,160,674
116,160,291
117,160,75
118,160,160
119,160,162
120,160,162
121,160,186
122,160,244
123,160,378
124,160,393
125,160,290
126,160,141
140,160,3
141,160,210
142,160,388
143,160,404
144,160,418
145,160,196
146,160,1
159,160,3
160,160,110
161,160,227
162,160,239
163,160,252
164,160,130
165,160,16
166,160,129
167,160,237
168,160,250
169,160,256
170,160,115
171,160,4
107,161,2881
108,161,1897
109,161,816
110,161,260
111,161,532
112,161,914
113,161,1135
114,161,1058
115,161,730
116,161,313
117,161,78
118,161,183
119,161,183
120,161,190
121,161,198
122,161,169
123,161,336
124,161,350
125,161,319
126,161,192
127,161,24
141,161,37
142,161,312
143,161,389
144,161,404
145,161,388
146,161,103
152,161,36
153,161,145
154,161,162
155,161,172
156,161,146
157,161,16
160,161,2
161,161,106
162,161,215
163,161,234
164,161,247
165,161,146
166,161,10
167,161,93
168,161,196
169,161,209
170,161,225
171,161,128
172,161,6
107,162,570
108,162,913
109,162,553
110,162,206
111,162,323
112,162,704
113,162,955
114,162,856
115,162,750
116,162,359
117,162,77
118,162,151
119,162,151
120,162,157
121,162,159
122,162,15
123,162,127
124,162,184
125,162,184
126,162,190
127,162,89
142,162,117
143,162,369
144,162,386
145,162,400
146,162,330
147,162,37
153,162,72
154,162,185
155,162,194
156,162,208
157,162,149
158,162,16
161,162,2
162,162,104
163,162,216
164,162,229
165,162,244
166,162,155
167,162,14
168,162,93
169,162,218
170,162,240
171,162,258
172,162,173
173,162,26
107,163,319
108,163,480
109,163,323
110,163,216
111,163,261
112,163,639
113,163,894
114,163,796
115,163,760
116,163,355
117,163,106
118,163,149
119,163,178
120,163,177
121,163,184
122,163,61
123,163,39
124,163,78
125,163,81
126,163,79
127,163,56
142,163,9
143,163,224
144,163,371
145,163,386
146,163,399
147,163,242
148,163,8
154,163,81
155,163,155
156,163,160
157,163,171
158,163,111
159,163,5
162,163,2
163,163,99
164,163,213
165,163,225
166,163,241
167,163,173
168,163,18
169,163,65
170,163,180
171,163,202
172,163,217
173,163,179
174,163,34
107,164,176
108,164,287
109,164,284
110,164,215
111,164,235
112,164,500
113,164,774
114,164,721
115,164,712
116,164,384
117,164,177
118,164,115
119,164,174
120,164,178
121,164,175
122,164,105
143,164,47
144,164,239
145,164,257
146,164,269
147,164,266
148,164,64
154,164,10
155,164,126
156,164,183
157,164,191
158,164,201
159,164,113
160,164,4
163,164,2
164,164,50
165,164,63
166,164,65
167,164,70
168,164,29
170,164,62
171,164,197
172,164,232
173,164,238
174,164,215
175,164,64
107,165,132
108,165,277
109,165,303
110,165,239
111,165,214
112,165,465
113,165,678
114,165,656
115,165,627
116,165,362
117,165,196
118,165,72
119,165,147
120,165,148
121,165,151
122,165,128
123,165,1
144,165,87
145,165,167
146,165,171
147,165,182
148,165,140
149,165,10
155,165,16
156,165,133
157,165,180
158,165,193
159,165,197
160,165,107
161,165,2
171,165,39
172,165,157
173,165,192
174,165,202
175,165,204
176,165,71
107,166,132
108,166,273
109,166,285
110,166,254
111,166,181
112,166,407
113,166,500
114,166,466
115,166,434
116,166,240
117,166,143
118,166,64
119,166,168
120,166,167
121,166,170
122,166,174
123,166,28
144,166,11
145,166,132
146,166,168
147,166,171
148,166,183
149,166,104
156,166,22
157,166,128
158,166,153
159,166,154
160,166,164
161,166,69
172,166,38
173,166,166
174,166,225
175,166,235
176,166,237
177,166,121
178,166,6
107,167,132
108,167,264
109,167,274
110,167,264
111,167,153
112,167,312
113,167,379
114,167,391
115,167,325
116,167,228
117,167,145
118,167,60
119,167,135
120,167,144
121,167,145
122,167,145
123,167,57
145,167,43
146,167,158
147,167,166
148,167,170
149,167,172
150,167,60
157,167,50
158,167,163
159,167,178
160,167,191
161,167,185
162,167,62
173,167,19
174,167,132
175,167,186
176,167,196
177,167,209
178,167,129
179,167,12
107,168,121
108,168,238
109,168,243
110,168,252
111,168,137
112,168,280
113,168,333
114,168,382
115,168,296
116,168,238
117,168,142
118,168,57
119,168,22
120,168,24
121,168,24
122,168,24
123,168,12
146,168,92
147,168,163
148,168,164
149,168,174
150,168,152
151,168,26
158,168,62
159,168,165
160,168,177
161,168,187
162,168,179
163,168,57
174,168,19
175,168,133
176,168,182
177,168,196
178,168,207
179,168,143
180,168,14
107,169,121
108,169,231
109,169,238
110,169,254
111,169,129
112,169,247
113,169,291
114,169,394
115,169,291
116,169,265
117,169,158
118,169,96
142,169,20
143,169,78
144,169,80
145,169,81
146,169,100
147,169,175
148,169,158
149,169,165
150,169,170
151,169,122
152,169,5
159,169,74
160,169,143
161,169,149
162,169,152
163,169,147
164,169,32
107,170,123
108,170,257
109,170,256
110,170,269
111,170,129
112,170,201
113,170,225
114,170,336
115,170,220
116,170,216
117,170,131
118,170,104
142,170,4
143,170,93
144,170,131
145,170,133
146,170,139
147,170,177
148,170,168
149,170,159
150,170,164
151,170,168
152,170,80
159,170,9
160,170,114
161,170,172
162,170,174
163,170,188
164,170,155
165,170,33
107,171,120
108,171,252
109,171,252
110,171,266
111,171,132
112,171,127
113,171,127
114,171,248
115,171,132
116,171,134
117,171,130
118,171,122
119,171,1
143,171,38
144,171,127
145,171,131
146,171,135
147,171,143
148,171,185
149,171,153
150,171,159
151,171,163
152,171,158
153,171,40
160,171,17
161,171,127
162,171,166
163,171,173
164,171,181
165,171,154
166,171,30
107,172,77
108,172,230
109,172,225
110,172,250
111,172,132
112,172,125
113,172,125
114,172,204
115,172,102
116,172,88
117,172,85
118,172,91
119,172,8
143,172,2
144,172,84
145,172,128
146,172,133
147,172,136
148,172,157
149,172,174
150,172,154
151,172,159
152,172,165
153,172,132
154,172,12
161,172,22
162,172,133
163,172,164
164,172,171
165,172,181
166,172,150
167,172,25
107,173,61
108,173,227
109,173,246
110,173,269
111,173,129
112,173,122
113,173,123
114,173,131
115,173,30
144,173,23
145,173,118
146,173,128
147,173,133
148,173,137
149,173,173
150,173,158
151,173,154
152,173,158
153,173,165
154,173,94
155,173,1
162,173,29
163,173,121
164,173,137
165,173,142
166,173,153
167,173,113
168,173,9
107,174,60
108,174,204
109,174,239
110,174,257
111,174,108
112,174,100
113,174,102
114,174,107
115,174,35
145,174,69
146,174,124
147,174,127
148,174,131
149,174,137
150,174,174
151,174,148
152,174,152
153,174,155
154,174,159
155,174,52
163,174,58
164,174,153
165,174,163
166,174,170
167,174,182
168,174,116
169,174,9
107,175,50
108,175,160
109,175,220
110,175,174
145,175,15
146,175,108
147,175,124
148,175,126
149,175,129
150,175,154
151,175,120
152,175,101
153,175,100
154,175,104
155,175,88
156,175,5
164,175,69
165,175,155
166,175,162
167,175,168
168,175,175
169,175,111
170,175,7
107,176,60
108,176,149
109,176,195
110,176,171
111,176,3
146,176,56
147,176,121
148,176,122
149,176,126
150,176,132
151,176,94
152,176,3
164,176,2
165,176,77
166,176,132
167,176,135
168,176,139
169,176,145
170,176,78
171,176,1
107,177,55
108,177,117
109,177,116
110,177,115
111,177,9
146,177,9
147,177,96
148,177,121
149,177,125
150,177,128
151,177,130
152,177,50
165,177,13
166,177,113
167,177,152
168,177,159
169,177,166
170,177,169
171,177,75
107,178,54
108,178,114
109,178,114
110,178,114
111,178,14
147,178,40
148,178,121
149,178,122
150,178,124
151,178,129
152,178,115
153,178,16
166,178,21
167,178,122
168,178,154
169,178,157
170,178,165
171,178,167
172,178,72
107,179,18
108,179,38
109,179,37
110,179,38
111,179,6
147,179,2
148,179,83
149,179,115
150,179,119
151,179,123
152,179,127
153,179,79
154,179,1
167,179,29
168,179,98
169,179,101
170,179,104
171,179,111
172,179,111
173,179,28
148,180,29
149,180,111
150,180,117
151,180,117
152,180,122
153,180,125
154,180,41
148,181,1
149,181,70
150,181,114
151,181,115
152,181,118
153,181,123
154,181,106
155,181,12
149,182,18
150,182,102
151,182,114
152,182,115
153,182,120
154,182,125
155,182,69
150,183,59
151,183,112
152,183,114
153,183,118
154,183,120
155,183,118
156,183,32
150,184,13
151,184,96
152,184,111
153,184,112
154,184,117
155,184,122
156,184,92
157,184,6
151,185,48
152,185,108
153,185,111
154,185,112
155,185,119
156,185,119
157,185,55
151,186,8
152,186,95
153,186,131
154,186,131
155,186,135
156,186,140
157,186,132
158,186,33
152,187,23
153,187,100
154,187,106
155,187,109
156,187,112
157,187,117
158,187,94
159,187,8
153,188,61
154,188,105
155,188,107
156,188,110
157,188,114
158,188,115
159,188,58
153,189,14
154,189,95
155,189,106
156,189,107
157,189,108
158,189,112
159,189,110
160,189,22
154,190,51
155,190,101
156,190,106
157,190,105
158,190,109
159,190,114
160,190,80
161,190,3
154,191,6
155,191,20
156,191,21
157,191,21
158,191,22
159,191,22
160,191,23
161,191,3


==> tikz/effective-8k-2k-1k-000.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0.272096261440883
5.0625 0.311604895558234
5.125 0.344305700981536
5.1875 0.373072149872205
5.25 0.398805880549313
5.3125 0.422105804051292
5.375 0.443395631365794
5.4375 0.46298777801309
5.5 0.481122046143949
5.5625 0.497987030450212
5.625 0.513734489739051
5.6875 0.528488572559611
5.75 0.542353557155685
5.8125 0.555416518287943
5.875 0.567752111311425
5.9375 0.579424525482713
6 0.590490339113153
6.0625 0.601349118324381
6.125 0.611324371023496
6.1875 0.620824900699668
6.25 0.629884964764902
6.3125 0.638534652027957
6.375 0.646801968460195
6.4375 0.654711503210791
6.5 0.662286044045168
6.5625 0.669545835219862
6.625 0.676510119241812
6.6875 0.68319562570926
6.75 0.689618578341484
6.8125 0.695793597520034
6.875 0.701733447949856
6.9375 0.707451360708659
7 0.712958615780072
7.0625 0.718448931594154
7.125 0.723563032251864
7.1875 0.728496743981941
7.25 0.733259296294268
7.3125 0.73785847987689
7.375 0.742301809023222
7.4375 0.746596539794712
7.5 0.750749602700732
7.5625 0.7547663587679
7.625 0.758653651925998
7.6875 0.762416792164875
7.75 0.766060837881543
7.8125 0.769590689990111
7.875 0.77301110081983
7.9375 0.776326682627406
8 0.779541915769476
8.0625 0.782771011089941
8.125 0.785793834775502
8.1875 0.788726700025662
8.25 0.791573903725653
8.3125 0.794338488125588
8.375 0.797023413624473
8.4375 0.799631563217806
8.5 0.802165746690532
8.5625 0.804628704583929
8.625 0.807023111863986
8.6875 0.80935119689275
8.75 0.811614939872835
8.8125 0.813817537309187
8.875 0.815959824499322
8.9375 0.818045261909065
9 0.820074239890705
9.0625 0.822132104757483
9.125 0.824053379064346
9.1875 0.825923490304683
9.25 0.82774482540295
9.3125 0.82951884898661
9.375 0.831246991693952
9.4375 0.832930651718159
9.5 0.834571196289197
9.5625 0.836169963116898
9.625 0.837728261761104
9.6875 0.83924737497206
9.75 0.840728529498897
9.8125 0.842172032540517
9.875 0.843579868808256
9.9375 0.844953223940079
10 0.846292534748715
10.0625 0.84765765896695
10.125 0.848931515848236
10.1875 0.850173698133084
10.25 0.851386167541442
10.3125 0.852568972533807
10.375 0.853723626166841
10.4375 0.854850004155635
10.5 0.855950177527703
10.5625 0.857023025771167
10.625 0.858070816465699
10.6875 0.859094000573175
10.75 0.860092015145766
10.8125 0.861066754251209
10.875 0.862018720853816
10.9375 0.862947914374321
11 0.863854748494655
11.0625 0.864779065251517
11.125 0.865643253462398
11.1875 0.866487299576769
11.25 0.867311664684523
11.3125 0.868116534224052
11.375 0.868902447703098
11.4375 0.86967009823076
11.5 0.870419907686135
11.5625 0.871152288974157
11.625 0.871867646390647
11.6875 0.872566376064588
11.75 0.873248866721655
11.8125 0.873915499827468
11.875 0.874566650103347
11.9375 0.875202686247155
12 0.875823680264825
12.0625 0.876460142786262
12.125 0.877051413066204
12.1875 0.87762890154138
12.25 0.878192950738866
12.3125 0.87874389923381
12.375 0.879282081652371
12.4375 0.879807379774675
12.5 0.880319715006639
12.5625 0.880820159870206
12.625 0.881309036350824
12.6875 0.881786665394071
12.75 0.882251921614171
12.8125 0.882706237627531
12.875 0.883150152024266
12.9375 0.883583641389479
13 0.884005674406764
13.0625 0.884443635692212
13.125 0.884846595892903
13.1875 0.88523856431173
13.25 0.885621346151535
13.3125 0.88599555769032
13.375 0.886359100810078
13.4375 0.886714325655205
13.5 0.887061113326349
13.5625 0.887398068702264
13.625 0.887727604730328
13.6875 0.888047980165354
13.75 0.888360366408498
13.8125 0.888665218837457
13.875 0.888961134319764
13.9375 0.88925074031065
14 0.88953102649707
14.0625 0.889823928464645
14.125 0.890089910962873
14.1875 0.890349325285674
14.25 0.890601422559817
14.3125 0.890846795757307
14.375 0.891085419958796
14.4375 0.891317379742179
14.5 0.891542927944337
14.5625 0.891762085335912
14.625 0.891974943936752
14.6875 0.892181892149168
14.75 0.89238241093114
14.8125 0.892577719112087
14.875 0.892766227871806
14.9375 0.892950432189281
15 0.893127217452763
15.0625 0.893314736021431
15.125 0.893480203980421
15.1875 0.893641456515704
15.25 0.89379704296397
15.3125 0.893947298138724
15.375 0.894093568224979
15.4375 0.894233138037493
15.5 0.894369315086822
15.5625 0.894499792712069
15.625 0.894625715797936
15.6875 0.894748112575613
15.75 0.894864053001349
15.8125 0.894976881268628
15.875 0.895085124980798
15.9375 0.895188348820798
16 0.895288665916477
16.0625 0.89539676569789
16.125 0.895487584176934
16.1875 0.89557559533611
16.25 0.895657562529959
16.3125 0.895736564567422
16.375 0.895812834884224
16.4375 0.895883045487755
16.5 0.895950588173318
16.5625 0.896015532943045
16.625 0.896074684584307
16.6875 0.896131207660534
16.75 0.896185247189182
16.8125 0.896234078881553
16.875 0.896279882536331
16.9375 0.896323447578215
17 0.896362688859542
17.0625 0.896408954172321
17.125 0.896442411458476
17.1875 0.896473121332651
17.25 0.896499008273867
17.3125 0.896522824150387
17.375 0.896544421931763
17.4375 0.896561973986506
17.5 0.896576489154308
17.5625 0.896588742326181
17.625 0.89659913597473
17.6875 0.896604451239462
17.75 0.896607818608094
17.8125 0.896609440169721
17.875 0.896608123393291
17.9375 0.896603016041587
18 0.89659595198822
18.0625 0.896594919638217
18.125 0.896583439805385
18.1875 0.896567573607753
18.25 0.896549981290355
18.3125 0.89653116197638
18.375 0.896509710115419
18.4375 0.896484361689857
18.5 0.896458174552606
18.5625 0.896429429667407
18.625 0.896399984179244
18.6875 0.896365517502613
18.75 0.896328533838864
18.8125 0.896291302373401
18.875 0.896252834783964
18.9375 0.896211924739915
19 0.896166982835245
19.0625 0.896128814736499
19.125 0.896080337422164
19.1875 0.896030541245865
19.25 0.895977622730202
19.3125 0.895922914894545
19.375 0.895868045078911
19.4375 0.895810808476799
19.5 0.895751839420546
19.5625 0.895689282316518
19.625 0.895628187293945
19.6875 0.895561027725288
19.75 0.895494437836539
19.8125 0.895426506918697
19.875 0.895363906711509
19.9375 0.895286274377185
20 0.895208487462218
20.0625 0.89514345818891
20.125 0.895067425998057
20.1875 0.894988955439619
20.25 0.894914314754306
20.3125 0.894828738507783
20.375 0.894735292931181
20.4375 0.894659639843994
20.5 0.894562719728738
20.5625 0.894479984589841
20.625 0.89438959788362
20.6875 0.894303856788315
20.75 0.89421615825486
20.8125 0.894114823918033
20.875 0.894018363989182
20.9375 0.893926370218529
21 0.893814510052701
21.0625 0.893710674590197
21.125 0.893640493774191
21.1875 0.893519082353823
21.25 0.893392037338519
21.3125 0.893297741364038
21.375 0.89320960615799
21.4375 0.893091287291396
21.5 0.892983077833491
21.5625 0.892888490886816
21.625 0.89273621630854
21.6875 0.892671399241404
21.75 0.892519361681299
21.8125 0.892420928896812
21.875 0.892199907050185
21.9375 0.892224449685286


==> tikz/effective-8k-2k-1k-001.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0.2421875
5.0625 0.276988636363636
5.125 0.258522727272727
5.1875 0.349826388888889
5.25 0.349826388888889
5.3125 0.349826388888889
5.375 0.35546875
5.4375 0.40625
5.5 0.349826388888889
5.5625 0.446149553571429
5.625 0.446149553571429
5.6875 0.446149553571429
5.75 0.446149553571429
5.8125 0.473958333333333
5.875 0.473958333333333
5.9375 0.446149553571429
6 0.446149553571429
6.0625 0.446149553571429
6.125 0.5078125
6.1875 0.5078125
6.25 0.5078125
6.3125 0.5078125
6.375 0.56875
6.4375 0.56875
6.5 0.56875
6.5625 0.446149553571429
6.625 0.609375
6.6875 0.609375
6.75 0.609375
6.8125 0.609375
6.875 0.609375
6.9375 0.609375
7 0.609375
7.0625 0.56875
7.125 0.56875
7.1875 0.442522321428571
7.25 0.61953125
7.3125 0.61953125
7.375 0.61953125
7.4375 0.61953125
7.5 0.61953125
7.5625 0.61953125
7.625 0.61953125
7.6875 0.61953125
7.75 0.61953125
7.8125 0.61953125
7.875 0.61953125
7.9375 0.609375
8 0.59921875
8.0625 0.59921875
8.125 0.59921875
8.1875 0.7109375
8.25 0.7109375
8.3125 0.7109375
8.375 0.7109375
8.4375 0.7109375
8.5 0.7109375
8.5625 0.7109375
8.625 0.7109375
8.6875 0.7109375
8.75 0.7109375
8.8125 0.609375
8.875 0.609375
8.9375 0.609375
9 0.609375
9.0625 0.609375
9.125 0.609375
9.1875 0.609375
9.25 0.609375
9.3125 0.609375
9.375 0.609375
9.4375 0.609375
9.5 0.609375
9.5625 0.609375
9.625 0.59921875
9.6875 0.59921875
9.75 0.609375
9.8125 0.76171875
9.875 0.76171875
9.9375 0.76171875
10 0.76171875
10.0625 0.76171875
10.125 0.76171875
10.1875 0.76171875
10.25 0.76171875
10.3125 0.7109375
10.375 0.7109375
10.4375 0.7109375
10.5 0.7109375
10.5625 0.7109375
10.625 0.7109375
10.6875 0.7109375
10.75 0.7109375
10.8125 0.7109375
10.875 0.7109375
10.9375 0.7109375
11 0.7109375
11.0625 0.7109375
11.125 0.7109375
11.1875 0.7109375
11.25 0.66015625
11.3125 0.66015625
11.375 0.66015625
11.4375 0.66015625
11.5 0.66015625
11.5625 0.66015625
11.625 0.66015625
11.6875 0.66015625
11.75 0.66015625
11.8125 0.66015625
11.875 0.66015625
11.9375 0.66015625
12 0.66015625
12.0625 0.66015625
12.125 0.66015625
12.1875 0.66015625
12.25 0.66015625
12.3125 0.66015625
12.375 0.66015625
12.4375 0.66015625
12.5 0.66015625
12.5625 0.66015625
12.625 0.66015625
12.6875 0.66015625
12.75 0.66015625
12.8125 0.66015625
12.875 0.66015625
12.9375 0.66015625
13 0.66015625
13.0625 0.66015625
13.125 0.66015625
13.1875 0.66015625
13.25 0.66015625
13.3125 0.66015625
13.375 0.66015625
13.4375 0.66015625
13.5 0.66015625
13.5625 0.66015625
13.625 0.7109375
13.6875 0.7109375
13.75 0.7109375
13.8125 0.7109375
13.875 0.7109375
13.9375 0.7109375
14 0.7109375
14.0625 0.7109375
14.125 0.7109375
14.1875 0.7109375
14.25 0.7109375
14.3125 0.7109375
14.375 0.7109375
14.4375 0.7109375
14.5 0.7109375
14.5625 0.7109375
14.625 0.7109375
14.6875 0.7109375
14.75 0.7109375
14.8125 0.7109375
14.875 0.7109375
14.9375 0.7109375
15 0.7109375
15.0625 0.7109375
15.125 0.7109375
15.1875 0.7109375
15.25 0.7109375
15.3125 0.7109375
15.375 0.7109375
15.4375 0.7109375
15.5 0.7109375
15.5625 0.7109375
15.625 0.7109375
15.6875 0.7109375
15.75 0.7109375
15.8125 0.7109375
15.875 0.7109375
15.9375 0.7109375
16 0.7109375
16.0625 0.7109375
16.125 0.7109375
16.1875 0.7109375
16.25 0.7109375
16.3125 0.7109375
16.375 0.7109375
16.4375 0.7109375
16.5 0.7109375
16.5625 0.7109375
16.625 0.7109375
16.6875 0.7109375
16.75 0.7109375
16.8125 0.7109375
16.875 0.7109375
16.9375 0.7109375
17 0.7109375
17.0625 0.7109375
17.125 0.7109375
17.1875 0.7109375
17.25 0.7109375
17.3125 0.7109375
17.375 0.7109375
17.4375 0.7109375
17.5 0.7109375
17.5625 0.7109375
17.625 0.7109375
17.6875 0.7109375
17.75 0.7109375
17.8125 0.7109375
17.875 0.7109375
17.9375 0.7109375
18 0.7109375
18.0625 0.7109375
18.125 0.7109375
18.1875 0.7109375
18.25 0.7109375
18.3125 0.7109375
18.375 0.7109375
18.4375 0.7109375
18.5 0.7109375
18.5625 0.7109375
18.625 0.7109375
18.6875 0.7109375
18.75 0.7109375
18.8125 0.7109375
18.875 0.7109375
18.9375 0.7109375
19 0.7109375
19.0625 0.7109375
19.125 0.7109375
19.1875 0.7109375
19.25 0.7109375
19.3125 0.7109375
19.375 0.7109375
19.4375 0.7109375
19.5 0.7109375
19.5625 0.7109375
19.625 0.7109375
19.6875 0.7109375
19.75 0.609375
19.8125 0.609375
19.875 0.609375
19.9375 0.609375
20 0.609375
20.0625 0.609375
20.125 0.609375
20.1875 0.609375
20.25 0.609375
20.3125 0.609375
20.375 0.609375
20.4375 0.609375
20.5 0.609375
20.5625 0.609375
20.625 0.609375
20.6875 0.609375
20.75 0.609375
20.8125 0.609375
20.875 0.609375
20.9375 0.609375
21 0.609375
21.0625 0.609375
21.125 0.609375
21.1875 0.609375
21.25 0.609375
21.3125 0.609375
21.375 0.609375
21.4375 0.609375
21.5 0.609375
21.5625 0.609375
21.625 0.609375
21.6875 0.609375
21.75 0.609375
21.8125 0.609375
21.875 0.609375
21.9375 0.609375


==> tikz/effective-8k-2k-1k-002.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0.135550786976046
6.5 0.191157125493119
6.5625 0.232728922196038
6.625 0.266946165879996
6.6875 0.296400545892977
6.75 0.322429612735083
6.8125 0.34583334963521
6.875 0.36713787223764
6.9375 0.386711950767487
7 0.404825331474493
7.0625 0.422091340375216
7.125 0.437838703645652
7.1875 0.452625815990942
7.25 0.466557878016035
7.3125 0.479722741050141
7.375 0.492194220657011
7.4375 0.504034510393465
7.5 0.515298462276757
7.5625 0.526033103508616
7.625 0.536279256489592
7.6875 0.546073123203466
7.75 0.555447605387488
7.8125 0.564431360969306
7.875 0.57304988288474
7.9375 0.58132688122362
8 0.589283429649935
8.0625 0.597129040629124
8.125 0.604494221563696
8.1875 0.611592060731729
8.25 0.618436612601912
8.3125 0.625042025931751
8.375 0.631420582652405
8.4375 0.637583951213354
8.5 0.643542395302285
8.5625 0.649306478650511
8.625 0.654885077474829
8.6875 0.660286732291412
8.75 0.665519667060726
8.8125 0.670591807092197
8.875 0.675509709204885
8.9375 0.68028053568392
9 0.684910272900099
9.0625 0.689533013071917
9.125 0.693893239965258
9.1875 0.698128844194297
9.25 0.702245068402306
9.3125 0.706245686247982
9.375 0.710136016352446
9.4375 0.713919865661902
9.5 0.717600929162256
9.5625 0.721183355765322
9.625 0.724670725213023
9.6875 0.728066145043719
9.75 0.731372980000587
9.8125 0.734594681595362
9.875 0.737733775673604
9.9375 0.740793280675989
10 0.743775673015782
10.0625 0.746771530533989
10.125 0.749605774799434
10.1875 0.752370496873462
10.25 0.755067889599019
10.3125 0.757700039301616
10.375 0.76026898077815
10.4375 0.762776699148921
10.5 0.765225131757386
10.5625 0.76761576243802
10.625 0.769950338898543
10.6875 0.772230984665082
10.75 0.774458866119555
10.8125 0.77663545537769
10.875 0.778762583721208
10.9375 0.780841168091304
11 0.782872816135653
11.0625 0.784914881801754
11.125 0.786855119243944
11.1875 0.788752644445797
11.25 0.790608533594057
11.3125 0.792423838404638
11.375 0.794199328335667
11.4375 0.795936255295594
11.5 0.797635747606039
11.5625 0.799298768377343
11.625 0.800926260772654
11.6875 0.802519148969514
11.75 0.804078289427143
11.8125 0.805604166636241
11.875 0.807097979496092
11.9375 0.808560586523648
12 0.809992831936456
12.0625 0.811438027203142
12.125 0.812809666127057
12.1875 0.814153289630652
12.25 0.815469694530949
12.3125 0.816758206665758
12.375 0.818020899482498
12.4375 0.819257629643066
12.5 0.820469173529669
12.5625 0.821656250730275
12.625 0.822819139296757
12.6875 0.823958628815394
12.75 0.825075299180804
12.8125 0.826169216708139
12.875 0.827241879744348
12.9375 0.828292390343765
13 0.829322357728897
13.0625 0.830367914983673
13.125 0.831356848303007
13.1875 0.832326563398796
13.25 0.833277411787349
13.3125 0.834209354063309
13.375 0.835122542316033
13.4375 0.836017953346988
13.5 0.836895914176431
13.5625 0.837756747349149
13.625 0.838600771376549
13.6875 0.83942771583094
13.75 0.84023854145965
13.8125 0.841033554429755
13.875 0.841813054728651
13.9375 0.842577337766917
14 0.843326700593018
14.0625 0.844087277378476
14.125 0.84480763968049
14.1875 0.845513986509274
14.25 0.846206601251161
14.3125 0.846885755967126
14.375 0.847551728409669
14.4375 0.848204785081989
14.5 0.848845190578018
14.5625 0.849473209552449
14.625 0.850089100685391
14.6875 0.850693107666403
14.75 0.851285479884939
14.8125 0.851865856483802
14.875 0.85243493207173
14.9375 0.852992995790145
15 0.853540267800464
15.0625 0.854096761417971
15.125 0.854622470032169
15.1875 0.855137456283847
15.25 0.855642027694923
15.3125 0.856136880540824
15.375 0.856622240327195
15.4375 0.857098283410877
15.5 0.85756391752577
15.5625 0.858020663980169
15.625 0.858468733061225
15.6875 0.858907962777124
15.75 0.85933767334042
15.8125 0.859759231233053
15.875 0.860172934586514
15.9375 0.860577346031685
16 0.860973932160249
16.0625 0.861381038391083
16.125 0.861761234882263
16.1875 0.862133748929663
16.25 0.862499294852157
16.3125 0.862856358358258
16.375 0.863206408336522
16.4375 0.863549757851525
16.5 0.863884755079894
16.5625 0.864213621479133
16.625 0.86453511214871
16.6875 0.864849726374659
16.75 0.865158346683236
16.8125 0.865459069466963
16.875 0.865754415876973
16.9375 0.866042552854951
17 0.866324748152689
17.0625 0.866615149820147
17.125 0.866884948557692
17.1875 0.867149427074947
17.25 0.86740714781367
17.3125 0.867660162496097
17.375 0.867906125241732
17.4375 0.868148033411444
17.5 0.868383004770289
17.5625 0.868613702213826
17.625 0.868837674774891
17.6875 0.869057875025557
17.75 0.869271333566931
17.8125 0.869481281725119
17.875 0.86968421934196
17.9375 0.869884062223073
18 0.870077898575484
18.0625 0.870278098352684
18.125 0.87046237737552
18.1875 0.870641688805871
18.25 0.870816611441349
18.3125 0.870987020810961
18.375 0.871153031529759
18.4375 0.87131380229045
18.5 0.8714726635218
18.5625 0.871624851220375
18.625 0.871774589594862
18.6875 0.871918429298267
18.75 0.872057272105729
18.8125 0.872195058380299
18.875 0.872327586133526
18.9375 0.872456455977246
19 0.872581206754907
19.0625 0.872712487947037
19.125 0.872829262508097
19.1875 0.872941019583417
19.25 0.873048959361552
19.3125 0.873155527208487
19.375 0.873258740835338
19.4375 0.873358150908127
19.5 0.873453257237374
19.5625 0.873542689915441
19.625 0.873635781491615
19.6875 0.873718173010296
19.75 0.873799696648327
19.8125 0.873878849586525
19.875 0.873962787552151
19.9375 0.87402840706407
20 0.874093282739407
20.0625 0.87417241724617
20.125 0.87423567568857
20.1875 0.874295143370622
20.25 0.874359114709392
20.3125 0.874408641336476
20.375 0.874447041273564
20.4375 0.87450719162097
20.5 0.874537262411189
20.5625 0.874585763142428
20.625 0.874624835332455
20.6875 0.874668975068747
20.75 0.87471010692114
20.8125 0.874732327693176
20.875 0.87475805148182
20.9375 0.874789164988102
21 0.874794645423124
21.0625 0.874811209857657
21.125 0.874870848610488
21.1875 0.874861427690017
21.25 0.874844041123289
21.3125 0.874867956247192
21.375 0.874898973664619
21.4375 0.874891908068559
21.5 0.874898388225951
21.5625 0.874920347381177
21.625 0.874865027821285
21.6875 0.874925600151442
21.75 0.87486913494347
21.8125 0.874881522072417
21.875 0.874731918009638
21.9375 0.874911921592712


==> tikz/effective-8k-2k-1k-003.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0.109085648148148
6.5 0.160361842105263
6.5625 0.1625
6.625 0.23828125
6.6875 0.23828125
6.75 0.276988636363636
6.8125 0.258522727272727
6.875 0.338541666666667
6.9375 0.338541666666667
7 0.327256944444444
7.0625 0.23828125
7.125 0.35546875
7.1875 0.338541666666667
7.25 0.40625
7.3125 0.348214285714286
7.375 0.442522321428571
7.4375 0.442522321428571
7.5 0.442522321428571
7.5625 0.442522321428571
7.625 0.442522321428571
7.6875 0.473958333333333
7.75 0.473958333333333
7.8125 0.473958333333333
7.875 0.442522321428571
7.9375 0.438895089285714
8 0.438895089285714
8.0625 0.438895089285714
8.125 0.438895089285714
8.1875 0.5078125
8.25 0.5078125
8.3125 0.5078125
8.375 0.5078125
8.4375 0.56875
8.5 0.56875
8.5625 0.56875
8.625 0.56875
8.6875 0.4875
8.75 0.609375
8.8125 0.609375
8.875 0.609375
8.9375 0.609375
9 0.609375
9.0625 0.609375
9.125 0.609375
9.1875 0.609375
9.25 0.609375
9.3125 0.609375
9.375 0.56875
9.4375 0.56875
9.5 0.4875
9.5625 0.431640625
9.625 0.609375
9.6875 0.609375
9.75 0.609375
9.8125 0.609375
9.875 0.609375
9.9375 0.609375
10 0.609375
10.0625 0.609375
10.125 0.609375
10.1875 0.609375
10.25 0.609375
10.3125 0.59921875
10.375 0.59921875
10.4375 0.59921875
10.5 0.59921875
10.5625 0.59921875
10.625 0.59921875
10.6875 0.59921875
10.75 0.59921875
10.8125 0.59921875
10.875 0.7109375
10.9375 0.7109375
11 0.7109375
11.0625 0.7109375
11.125 0.7109375
11.1875 0.7109375
11.25 0.7109375
11.3125 0.7109375
11.375 0.7109375
11.4375 0.7109375
11.5 0.7109375
11.5625 0.7109375
11.625 0.7109375
11.6875 0.7109375
11.75 0.59921875
11.8125 0.609375
11.875 0.609375
11.9375 0.609375
12 0.609375
12.0625 0.609375
12.125 0.609375
12.1875 0.609375
12.25 0.609375
12.3125 0.609375
12.375 0.609375
12.4375 0.59921875
12.5 0.59921875
12.5625 0.59921875
12.625 0.59921875
12.6875 0.57890625
12.75 0.57890625
12.8125 0.57890625
12.875 0.57890625
12.9375 0.57890625
13 0.57890625
13.0625 0.7109375
13.125 0.7109375
13.1875 0.7109375
13.25 0.7109375
13.3125 0.7109375
13.375 0.7109375
13.4375 0.7109375
13.5 0.7109375
13.5625 0.7109375
13.625 0.7109375
13.6875 0.7109375
13.75 0.7109375
13.8125 0.7109375
13.875 0.7109375
13.9375 0.7109375
14 0.7109375
14.0625 0.7109375
14.125 0.7109375
14.1875 0.7109375
14.25 0.7109375
14.3125 0.7109375
14.375 0.7109375
14.4375 0.7109375
14.5 0.7109375
14.5625 0.7109375
14.625 0.7109375
14.6875 0.7109375
14.75 0.7109375
14.8125 0.7109375
14.875 0.7109375
14.9375 0.7109375
15 0.7109375
15.0625 0.66015625
15.125 0.66015625
15.1875 0.66015625
15.25 0.66015625
15.3125 0.66015625
15.375 0.66015625
15.4375 0.66015625
15.5 0.66015625
15.5625 0.66015625
15.625 0.66015625
15.6875 0.66015625
15.75 0.66015625
15.8125 0.66015625
15.875 0.66015625
15.9375 0.66015625
16 0.66015625
16.0625 0.66015625
16.125 0.66015625
16.1875 0.66015625
16.25 0.66015625
16.3125 0.66015625
16.375 0.66015625
16.4375 0.66015625
16.5 0.66015625
16.5625 0.66015625
16.625 0.66015625
16.6875 0.66015625
16.75 0.66015625
16.8125 0.66015625
16.875 0.66015625
16.9375 0.66015625
17 0.66015625
17.0625 0.66015625
17.125 0.66015625
17.1875 0.66015625
17.25 0.66015625
17.3125 0.66015625
17.375 0.66015625
17.4375 0.66015625
17.5 0.66015625
17.5625 0.66015625
17.625 0.66015625
17.6875 0.66015625
17.75 0.66015625
17.8125 0.66015625
17.875 0.66015625
17.9375 0.66015625
18 0.66015625
18.0625 0.66015625
18.125 0.66015625
18.1875 0.66015625
18.25 0.7109375
18.3125 0.7109375
18.375 0.7109375
18.4375 0.7109375
18.5 0.7109375
18.5625 0.7109375
18.625 0.7109375
18.6875 0.7109375
18.75 0.7109375
18.8125 0.7109375
18.875 0.7109375
18.9375 0.7109375
19 0.7109375
19.0625 0.7109375
19.125 0.7109375
19.1875 0.7109375
19.25 0.7109375
19.3125 0.7109375
19.375 0.7109375
19.4375 0.7109375
19.5 0.7109375
19.5625 0.7109375
19.625 0.7109375
19.6875 0.7109375
19.75 0.609375
19.8125 0.609375
19.875 0.609375
19.9375 0.609375
20 0.609375
20.0625 0.609375
20.125 0.609375
20.1875 0.609375
20.25 0.609375
20.3125 0.609375
20.375 0.609375
20.4375 0.609375
20.5 0.609375
20.5625 0.609375
20.625 0.609375
20.6875 0.609375
20.75 0.609375
20.8125 0.609375
20.875 0.609375
20.9375 0.609375
21 0.609375
21.0625 0.609375
21.125 0.609375
21.1875 0.609375
21.25 0.609375
21.3125 0.609375
21.375 0.609375
21.4375 0.609375
21.5 0.609375
21.5625 0.609375
21.625 0.609375
21.6875 0.609375
21.75 0.609375
21.8125 0.55859375
21.875 0.55859375
21.9375 0.55859375


==> tikz/effective-8k-2k-1k-004.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0.135246534008423
8.0625 0
8.125 0.216779846771005
8.1875 0.246346055268231
8.25 0.272121542847171
8.3125 0.295117416930662
8.375 0.315957279210056
8.4375 0.335057600218967
8.5 0.352713485185558
8.5625 0.369144586863517
8.625 0.384518067089266
8.6875 0.398967202951678
8.75 0.412597758400797
8.8125 0.425497904666575
8.875 0.437740114575265
8.9375 0.449386219306478
9 0.460488470046321
9.0625 0.471323252903658
9.125 0
9.1875 0.491166561556754
9.25 0.500482327013127
9.3125 0.509431418617803
9.375 0.518038145575278
9.4375 0.526324274461843
9.5 0.534309588874236
9.5625 0.542011660417665
9.625 0.54944700197711
9.6875 0.556630331279475
9.75 0.563575493709596
9.8125 0.57029435632443
9.875 0.576798967597323
9.9375 0.583099951523517
10 0.589207058377153
10.0625 0.595264306445914
10.125 0.601007164415204
10.1875 0.606581815975775
10.25 0.61199553952522
10.3125 0.617255337376972
10.375 0.622367951079796
10.4375 0.627339160133838
10.5 0.632175062046662
10.5625 0.636880398351267
10.625 0.6414607597084
10.6875 0.645920860820696
10.75 0.65026526458884
10.8125 0.654497806722565
10.875 0.658622928760735
10.9375 0.662644523660554
11 0.666565911718935
11.0625 0.670471030455539
11.125 0.67420082922158
11.1875 0.677840819010506
11.25 0.681393950658178
11.3125 0.684863095487646
11.375 0.688251050087141
11.4375 0.691560538137917
11.5 0.694794041241162
11.5625 0.697953399293037
11.625 0.701041853322483
11.6875 0.704060419908122
11.75 0.70701221443632
11.8125 0.709898767733882
11.875 0.712721772898552
11.9375 0.715483453137438
12 0.718185487589496
12.0625 0.720888560367448
12.125 0.723474434054687
12.1875 0.726005523501584
12.25 0.728483371769358
12.3125 0.730909491890125
12.375 0.733285367669582
12.4375 0.735611696275034
12.5 0.737890440976824
12.5625 0.740123069988956
12.625 0.742309720277497
12.6875 0.744452862022888
12.75 0.746552496992741
12.8125 0.748610838997261
12.875 0.750627784294285
12.9375 0.752605279054081
13 0.754544325968337
13.0625 0.756493057160669
13.125 0.75835672041657
13.1875 0.76018448117421
13.25 0.761977132953936
13.3125 0.76373545549949
13.375 0.765460087588775
13.4375 0.767151906789588
13.5 0.768811759892831
13.5625 0.770440374359259
13.625 0.772038468374542
13.6875 0.773606490568687
13.75 0.775145260401393
13.8125 0.776655493906778
13.875 0.778137866707867
13.9375 0.779593044445973
14 0.781021691242898
14.0625 0.782458053298218
14.125 0.783834500482873
14.1875 0.785186303252363
14.25 0.786513630539463
14.3125 0.787816764530452
14.375 0.789097016775202
14.4375 0.790353924132455
14.5 0.791588671395238
14.5625 0.792801503911543
14.625 0.793992728034102
14.6875 0.795163109489331
14.75 0.796312696586845
14.8125 0.797442175478262
14.875 0.798551949140224
14.9375 0.799641983735237
15 0.800713533013922
15.0625 0.801791624202086
15.125 0.802824937304693
15.1875 0.803840511979626
15.25 0.804837795752696
15.3125 0.805818158545098
15.375 0.806781880717542
15.4375 0.807728503724796
15.5 0.808658806293648
15.5625 0.809573362564516
15.625 0.810472426771254
15.6875 0.811355980395416
15.75 0.812224132737479
15.8125 0.813077565478846
15.875 0.813916640714048
15.9375 0.81474147580253
16 0.815552414471076
16.0625 0.816372992564304
16.125 0.817156148762755
16.1875 0.81792579501348
16.25 0.818682318346332
16.3125 0.819426104216488
16.375 0.820157232233827
16.4375 0.82087598950078
16.5 0.821582505418756
16.5625 0.822277016261652
16.625 0.822959751775692
16.6875 0.823630920548676
16.75 0.824290689523591
16.8125 0.82493917854895
16.875 0.825576646107987
16.9375 0.826203419262472
17 0.826818982546629
17.0625 0.827442907710758
17.125 0.82803805225934
17.1875 0.828623311310019
17.25 0.829198583933309
17.3125 0.829764273570536
17.375 0.830320262283797
17.4375 0.830867200330732
17.5 0.831404262870022
17.5625 0.831931854846398
17.625 0.832450838766424
17.6875 0.832961099907023
17.75 0.833462794085322
17.8125 0.833955597346082
17.875 0.834439048773821
17.9375 0.834915393902733
18 0.835383575151098
18.0625 0.835856861536233
18.125 0.836308077729287
18.1875 0.836751230868548
18.25 0.83718703975999
18.3125 0.837615479534544
18.375 0.838035097367575
18.4375 0.838448698323269
18.5 0.838856363170638
18.5625 0.839254649938802
18.625 0.839647931386001
18.6875 0.840032103128972
18.75 0.840408382707494
18.8125 0.840780725671159
18.875 0.841146981270767
18.9375 0.841505125868176
19 0.841857245582227
19.0625 0.842216743740214
19.125 0.842554495820466
19.1875 0.842887031548968
19.25 0.843211413520061
19.3125 0.843532495828907
19.375 0.843849776910407
19.4375 0.844158915949812
19.5 0.844462563503476
19.5625 0.84475718375366
19.625 0.845054672618922
19.6875 0.845338028940433
19.75 0.845619104248564
19.8125 0.845894967099544
19.875 0.846176656162561
19.9375 0.846434387847837
20 0.846687632044421
20.0625 0.846960717908778
20.125 0.847210757447904
20.1875 0.847454803557961
20.25 0.847704068486767
20.3125 0.847934452873717
20.375 0.848147771231291
20.4375 0.848389369523991
20.5 0.848591303571413
20.5625 0.848815387434899
20.625 0.849025606532206
20.6875 0.849243584695995
20.75 0.849454590712634
20.8125 0.849640915858527
20.875 0.849831622334013
20.9375 0.850028680565051
21 0.850190135743457
21.0625 0.850366143494097
21.125 0.850596138048716
21.1875 0.850737212448845
21.25 0.85086662660618
21.3125 0.851048518810919
21.375 0.851239172854553
21.4375 0.851378776365507
21.5 0.85153539568113
21.5625 0.851711645074256
21.625 0.851789118290736
21.6875 0.852011187980127
21.75 0.852084510686743
21.8125 0.852246671420004
21.875 0.852201389896305
21.9375 0.852570870338406


==> tikz/effective-8k-2k-1k-005.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0.109085648148148
8.0625 0
8.125 0.189583333333333
8.1875 0.234375
8.25 0.23046875
8.3125 0.23046875
8.375 0.276988636363636
8.4375 0.258522727272727
8.5 0.221590909090909
8.5625 0.338541666666667
8.625 0.338541666666667
8.6875 0.327256944444444
8.75 0.327256944444444
8.8125 0.35546875
8.875 0.338541666666667
8.9375 0.338541666666667
9 0.40625
9.0625 0.348214285714286
9.125 0
9.1875 0.435267857142857
9.25 0.435267857142857
9.3125 0.435267857142857
9.375 0.431640625
9.4375 0.431640625
9.5 0.431640625
9.5625 0.473958333333333
9.625 0.473958333333333
9.6875 0.473958333333333
9.75 0.435267857142857
9.8125 0.435267857142857
9.875 0.435267857142857
9.9375 0.435267857142857
10 0.435267857142857
10.0625 0.435267857142857
10.125 0.5078125
10.1875 0.5078125
10.25 0.5078125
10.3125 0.473958333333333
10.375 0.440104166666667
10.4375 0.440104166666667
10.5 0.56875
10.5625 0.56875
10.625 0.56875
10.6875 0.56875
10.75 0.56875
10.8125 0.4875
10.875 0.56875
10.9375 0.56875
11 0.56875
11.0625 0.56875
11.125 0.56875
11.1875 0.56875
11.25 0.528125
11.3125 0.528125
11.375 0.56875
11.4375 0.56875
11.5 0.56875
11.5625 0.56875
11.625 0.56875
11.6875 0.56875
11.75 0.56875
11.8125 0.56875
11.875 0.4875
11.9375 0.59921875
12 0.59921875
12.0625 0.59921875
12.125 0.59921875
12.1875 0.59921875
12.25 0.59921875
12.3125 0.59921875
12.375 0.59921875
12.4375 0.59921875
12.5 0.59921875
12.5625 0.59921875
12.625 0.59921875
12.6875 0.5890625
12.75 0.5890625
12.8125 0.5890625
12.875 0.5890625
12.9375 0.5890625
13 0.5890625
13.0625 0.5890625
13.125 0.5890625
13.1875 0.5890625
13.25 0.5890625
13.3125 0.5890625
13.375 0.5890625
13.4375 0.5890625
13.5 0.5890625
13.5625 0.7109375
13.625 0.7109375
13.6875 0.7109375
13.75 0.7109375
13.8125 0.7109375
13.875 0.7109375
13.9375 0.7109375
14 0.7109375
14.0625 0.7109375
14.125 0.7109375
14.1875 0.7109375
14.25 0.7109375
14.3125 0.7109375
14.375 0.7109375
14.4375 0.7109375
14.5 0.7109375
14.5625 0.7109375
14.625 0.7109375
14.6875 0.5890625
14.75 0.609375
14.8125 0.609375
14.875 0.609375
14.9375 0.609375
15 0.609375
15.0625 0.609375
15.125 0.609375
15.1875 0.609375
15.25 0.609375
15.3125 0.609375
15.375 0.609375
15.4375 0.609375
15.5 0.57890625
15.5625 0.57890625
15.625 0.57890625
15.6875 0.57890625
15.75 0.57890625
15.8125 0.57890625
15.875 0.57890625
15.9375 0.57890625
16 0.57890625
16.0625 0.57890625
16.125 0.57890625
16.1875 0.57890625
16.25 0.57890625
16.3125 0.7109375
16.375 0.7109375
16.4375 0.7109375
16.5 0.7109375
16.5625 0.7109375
16.625 0.7109375
16.6875 0.7109375
16.75 0.7109375
16.8125 0.7109375
16.875 0.7109375
16.9375 0.7109375
17 0.7109375
17.0625 0.7109375
17.125 0.7109375
17.1875 0.7109375
17.25 0.7109375
17.3125 0.7109375
17.375 0.7109375
17.4375 0.7109375
17.5 0.7109375
17.5625 0.7109375
17.625 0.7109375
17.6875 0.7109375
17.75 0.7109375
17.8125 0.7109375
17.875 0.7109375
17.9375 0.7109375
18 0.7109375
18.0625 0.7109375
18.125 0.7109375
18.1875 0.7109375
18.25 0.7109375
18.3125 0.7109375
18.375 0.7109375
18.4375 0.7109375
18.5 0.7109375
18.5625 0.7109375
18.625 0.7109375
18.6875 0.7109375
18.75 0.7109375
18.8125 0.66015625
18.875 0.66015625
18.9375 0.66015625
19 0.66015625
19.0625 0.7109375
19.125 0.7109375
19.1875 0.7109375
19.25 0.7109375
19.3125 0.7109375
19.375 0.7109375
19.4375 0.7109375
19.5 0.7109375
19.5625 0.7109375
19.625 0.7109375
19.6875 0.7109375
19.75 0.66015625
19.8125 0.66015625
19.875 0.66015625
19.9375 0.66015625
20 0.66015625
20.0625 0.66015625
20.125 0.66015625
20.1875 0.66015625
20.25 0.66015625
20.3125 0.66015625
20.375 0.66015625
20.4375 0.66015625
20.5 0.66015625
20.5625 0.66015625
20.625 0.66015625
20.6875 0.66015625
20.75 0.66015625
20.8125 0.66015625
20.875 0.66015625
20.9375 0.66015625
21 0.66015625
21.0625 0.66015625
21.125 0.66015625
21.1875 0.66015625
21.25 0.66015625
21.3125 0.66015625
21.375 0.66015625
21.4375 0.66015625
21.5 0.66015625
21.5625 0.66015625
21.625 0.66015625
21.6875 0.66015625
21.75 0.66015625
21.8125 0.66015625
21.875 0.66015625
21.9375 0.66015625


==> tikz/effective-8k-2k-1k-006.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0
8.0625 0
8.125 0
8.1875 0
8.25 0
8.3125 0
8.375 0
8.4375 0
8.5 0
8.5625 0
8.625 0
8.6875 0
8.75 0
8.8125 0
8.875 0
8.9375 0
9 0
9.0625 0
9.125 0
9.1875 0
9.25 0
9.3125 0
9.375 0
9.4375 0
9.5 0
9.5625 0.144318530038665
9.625 0.18068323421883
9.6875 0
9.75 0.235713056592444
9.8125 0.258202917873425
9.875 0.278481675752728
9.9375 0.297012891599247
10 0.31411473167972
10.0625 0.330306519688602
10.125 0.345167242873193
10.1875 0.359138977467854
10.25 0.3723282869632
10.3125 0.38482204799108
10.375 0.396691886277718
10.4375 0.407997559649762
10.5 0.418790086221324
10.5625 0.429112704637172
10.625 0.439003726936278
10.6875 0.448495238650567
10.75 0.457617049492215
10.8125 0.466394254586685
10.875 0.474850151934861
10.9375 0.483004790863245
11 0.490876911808917
11.0625 0.498611158802154
11.125 0.505962440442402
11.1875 0.513077390524541
11.25 0.519968869724908
11.3125 0.526647944247637
11.375 0.533125669506765
11.4375 0.539411936471572
11.5 0.545515728285975
11.5625 0.551445287314268
11.625 0.557208881365052
11.6875 0.562813696977335
11.75 0.5682663727761
11.8125 0.573573289157105
11.875 0.578740583606979
11.9375 0.583774165836975
12 0.588678452133463
12.0625 0.593544351053067
12.125 0.598203238712613
12.1875 0.60274734517507
12.25 0.607181167372956
12.3125 0.611508292873718
12.375 0.615732764549972
12.4375 0.619858358315498
12.5 0.623887926879713
12.5625 0.627825261352093
12.625 0.631672719507896
12.6875 0.635433832312296
12.75 0.639111248168601
12.8125 0.64270755578635
12.875 0.646225285683519
12.9375 0.649666911772847
13 0.653034858020955
13.0625 0.656397111748806
13.125 0.659623757909494
13.1875 0.662782537086888
13.25 0.665876317697945
13.3125 0.668906038490947
13.375 0.671874376686726
13.4375 0.674782219225876
13.5 0.67763166964875
13.5625 0.680424375818037
13.625 0.683161773556288
13.6875 0.685845265076678
13.75 0.688476188646247
13.8125 0.691056014689311
13.875 0.693585950995458
13.9375 0.696067335106278
14 0.698501451567721
14.0625 0.700934995286555
14.125 0.703278123129701
14.1875 0.705577504217904
14.25 0.707833904164137
14.3125 0.71004905134909
14.375 0.7122233126405
14.4375 0.714358086880195
14.5 0.71645406243953
14.5625 0.718512434382425
14.625 0.720533596678642
14.6875 0.72251908968684
14.75 0.724469037745889
14.8125 0.726384523407043
14.875 0.728266522606559
14.9375 0.730115686436356
15 0.731932233977617
15.0625 0.733750891722865
15.125 0.735503925681967
15.1875 0.737226766636207
15.25 0.738920040311724
15.3125 0.740584390882478
15.375 0.742220429022581
15.4375 0.743828761701098
15.5 0.745409944865619
15.5625 0.746964623061572
15.625 0.748493358960378
15.6875 0.74999668985694
15.75 0.751475106688988
15.8125 0.752928713381091
15.875 0.754358594929445
15.9375 0.755765123928038
16 0.757148960078947
16.0625 0.758539430800106
16.125 0.759877561877281
16.1875 0.761194360549338
16.25 0.762489247597822
16.3125 0.763763514113205
16.375 0.765017428302254
16.4375 0.766250741734845
16.5 0.767464846421752
16.5625 0.768658793849621
16.625 0.769834361692361
16.6875 0.770990612111119
16.75 0.77212916481044
16.8125 0.773248783474937
16.875 0.774351286018736
16.9375 0.775436215123573
17 0.776503831769236
17.0625 0.777578589996549
17.125 0.778613068751871
17.1875 0.779632029912487
17.25 0.78063490990553
17.3125 0.78162201068654
17.375 0.782593862279861
17.4375 0.78355128247722
17.5 0.784493307052406
17.5625 0.785420472661585
17.625 0.786333853554267
17.6875 0.787233297737482
17.75 0.788118420573667
17.8125 0.788990279372861
17.875 0.789847807179478
17.9375 0.790693498536554
18 0.791526017641634
18.0625 0.792362702141112
18.125 0.793169350359623
18.1875 0.793962931918577
18.25 0.79474442484388
18.3125 0.79551504391389
18.375 0.796272314216566
18.4375 0.797019176543723
18.5 0.797756363293866
18.5625 0.798480316280054
18.625 0.799195143413537
18.6875 0.799896159603813
18.75 0.800586181216995
18.8125 0.801268416194461
18.875 0.801940857182498
18.9375 0.802601982786854
19 0.80325273393546
19.0625 0.803911038611205
19.125 0.804540692076006
19.1875 0.805160974840817
19.25 0.805770566521676
19.3125 0.806373524764112
19.375 0.806969862528232
19.4375 0.807554571180098
19.5 0.808129550328318
19.5625 0.808693157040487
19.625 0.809257619623218
19.6875 0.809803453035585
19.75 0.810344835425306
19.8125 0.810877832958619
19.875 0.81141661244522
19.9375 0.811923117427473
20 0.812424146010003
20.0625 0.812946770965812
20.125 0.813441163177735
20.1875 0.813924669031946
20.25 0.814414422493298
20.3125 0.814878560025232
20.375 0.81532152828797
20.4375 0.815796532843092
20.5 0.816222065505891
20.5625 0.81667281133471
20.625 0.817106610907523
20.6875 0.817546671580573
20.75 0.817978304432765
20.8125 0.818377151208864
20.875 0.818781694423106
20.9375 0.81919070733299
21 0.819556791161633
21.0625 0.819938364287609
21.125 0.820385381979827
21.1875 0.820721791441753
21.25 0.821042772603904
21.3125 0.821427222022119
21.375 0.821820707117316
21.4375 0.822151620770778
21.5 0.822500586311667
21.5625 0.822874491301959
21.625 0.823124779250733
21.6875 0.82355155790014
21.75 0.823795756209622
21.8125 0.824145809769252
21.875 0.824242987239094
21.9375 0.824846054795232


==> tikz/effective-8k-2k-1k-007.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0
8.0625 0
8.125 0
8.1875 0
8.25 0
8.3125 0
8.375 0
8.4375 0
8.5 0
8.5625 0
8.625 0
8.6875 0
8.75 0
8.8125 0
8.875 0
8.9375 0
9 0
9.0625 0
9.125 0
9.1875 0
9.25 0
9.3125 0
9.375 0
9.4375 0
9.5 0
9.5625 0.0706521739130435
9.625 0.160361842105263
9.6875 0
9.75 0.160361842105263
9.8125 0.234375
9.875 0.234375
9.9375 0.234375
10 0.276988636363636
10.0625 0.276988636363636
10.125 0.276988636363636
10.1875 0.276988636363636
10.25 0.338541666666667
10.3125 0.327256944444444
10.375 0.327256944444444
10.4375 0.327256944444444
10.5 0.23046875
10.5625 0.35546875
10.625 0.293402777777778
10.6875 0.293402777777778
10.75 0.40625
10.8125 0.348214285714286
10.875 0.232142857142857
10.9375 0.431640625
11 0.431640625
11.0625 0.431640625
11.125 0.431640625
11.1875 0.431640625
11.25 0.431640625
11.3125 0.431640625
11.375 0.431640625
11.4375 0.473958333333333
11.5 0.473958333333333
11.5625 0.473958333333333
11.625 0.428013392857143
11.6875 0.428013392857143
11.75 0.428013392857143
11.8125 0.428013392857143
11.875 0.428013392857143
11.9375 0.428013392857143
12 0.428013392857143
12.0625 0.428013392857143
12.125 0.473958333333333
12.1875 0.473958333333333
12.25 0.473958333333333
12.3125 0.473958333333333
12.375 0.473958333333333
12.4375 0.440104166666667
12.5 0.440104166666667
12.5625 0.56875
12.625 0.56875
12.6875 0.56875
12.75 0.56875
12.8125 0.56875
12.875 0.4875
12.9375 0.4875
13 0.56875
13.0625 0.56875
13.125 0.56875
13.1875 0.56875
13.25 0.56875
13.3125 0.56875
13.375 0.56875
13.4375 0.56875
13.5 0.528125
13.5625 0.528125
13.625 0.56875
13.6875 0.56875
13.75 0.56875
13.8125 0.56875
13.875 0.56875
13.9375 0.56875
14 0.56875
14.0625 0.56875
14.125 0.56875
14.1875 0.4875
14.25 0.420758928571429
14.3125 0.5890625
14.375 0.5890625
14.4375 0.5890625
14.5 0.5890625
14.5625 0.5890625
14.625 0.5890625
14.6875 0.5890625
14.75 0.5890625
14.8125 0.5890625
14.875 0.5890625
14.9375 0.5890625
15 0.57890625
15.0625 0.57890625
15.125 0.57890625
15.1875 0.57890625
15.25 0.57890625
15.3125 0.57890625
15.375 0.57890625
15.4375 0.57890625
15.5 0.57890625
15.5625 0.57890625
15.625 0.57890625
15.6875 0.57890625
15.75 0.57890625
15.8125 0.57890625
15.875 0.57890625
15.9375 0.57890625
16 0.57890625
16.0625 0.57890625
16.125 0.57890625
16.1875 0.7109375
16.25 0.7109375
16.3125 0.7109375
16.375 0.7109375
16.4375 0.7109375
16.5 0.7109375
16.5625 0.7109375
16.625 0.7109375
16.6875 0.7109375
16.75 0.7109375
16.8125 0.7109375
16.875 0.7109375
16.9375 0.7109375
17 0.7109375
17.0625 0.7109375
17.125 0.7109375
17.1875 0.7109375
17.25 0.7109375
17.3125 0.7109375
17.375 0.7109375
17.4375 0.7109375
17.5 0.7109375
17.5625 0.55859375
17.625 0.609375
17.6875 0.609375
17.75 0.609375
17.8125 0.609375
17.875 0.609375
17.9375 0.609375
18 0.609375
18.0625 0.609375
18.125 0.609375
18.1875 0.609375
18.25 0.609375
18.3125 0.609375
18.375 0.609375
18.4375 0.609375
18.5 0.609375
18.5625 0.56875
18.625 0.56875
18.6875 0.56875
18.75 0.56875
18.8125 0.56875
18.875 0.56875
18.9375 0.56875
19 0.56875
19.0625 0.7109375
19.125 0.7109375
19.1875 0.7109375
19.25 0.7109375
19.3125 0.7109375
19.375 0.7109375
19.4375 0.7109375
19.5 0.7109375
19.5625 0.7109375
19.625 0.7109375
19.6875 0.7109375
19.75 0.66015625
19.8125 0.66015625
19.875 0.66015625
19.9375 0.66015625
20 0.66015625
20.0625 0.66015625
20.125 0.66015625
20.1875 0.66015625
20.25 0.66015625
20.3125 0.66015625
20.375 0.66015625
20.4375 0.66015625
20.5 0.66015625
20.5625 0.66015625
20.625 0.66015625
20.6875 0.66015625
20.75 0.66015625
20.8125 0.66015625
20.875 0.66015625
20.9375 0.66015625
21 0.66015625
21.0625 0.66015625
21.125 0.66015625
21.1875 0.66015625
21.25 0.66015625
21.3125 0.66015625
21.375 0.66015625
21.4375 0.66015625
21.5 0.66015625
21.5625 0.66015625
21.625 0.66015625
21.6875 0.66015625
21.75 0.66015625
21.8125 0.66015625
21.875 0.66015625
21.9375 0.66015625


==> tikz/effective-8k-2k-1k-008.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0
8.0625 0
8.125 0
8.1875 0
8.25 0
8.3125 0
8.375 0
8.4375 0
8.5 0
8.5625 0
8.625 0
8.6875 0
8.75 0
8.8125 0
8.875 0
8.9375 0
9 0
9.0625 0
9.125 0
9.1875 0
9.25 0
9.3125 0
9.375 0
9.4375 0
9.5 0
9.5625 0
9.625 0
9.6875 0
9.75 0
9.8125 0
9.875 0
9.9375 0
10 0
10.0625 0
10.125 0
10.1875 0
10.25 0
10.3125 0
10.375 0
10.4375 0
10.5 0
10.5625 0
10.625 0
10.6875 0
10.75 0
10.8125 0
10.875 0
10.9375 0
11 0
11.0625 0
11.125 0.154287259274704
11.1875 0.183786643220467
11.25 0
11.3125 0
11.375 0.250292137540056
11.4375 0.268201026549487
11.5 0.284701907142977
11.5625 0.300032799605836
11.625 0.314370500795116
11.6875 0.32785047751388
11.75 0.340579266947703
11.8125 0.352642955787772
11.875 0.364112108085262
11.9375 0.375044493140943
12 0.385490232792723
12.0625 0.395638707857467
12.125 0.405224080288385
12.1875 0.414433457674261
12.25 0.423294441013282
12.3125 0.431831226818345
12.375 0.440065768933899
12.4375 0.448017495196641
12.5 0.455703510682895
12.5625 0.463139918644879
12.625 0.470340734408099
12.6875 0.477319154112338
12.75 0.484086877054127
12.8125 0.490655056114842
12.875 0.497033412577519
12.9375 0.503231197670084
13 0.509257231019929
13.0625 0.515216339391408
13.125 0.520920106515918
13.1875 0.526474118751069
13.25 0.531884685732083
13.3125 0.537157751847421
13.375 0.542298857703226
13.4375 0.547312843043262
13.5 0.5522053749956
13.5625 0.556980264134864
13.625 0.561642326100104
13.6875 0.566195649922875
13.75 0.570644057409709
13.8125 0.574991254882361
13.875 0.57924082923312
13.9375 0.583395779140793
14 0.587459434342038
14.0625 0.591497297603371
14.125 0.59538677969253
14.1875 0.599193763882277
14.25 0.602920910498362
14.3125 0.6065705636411
14.375 0.610145029349836
14.4375 0.613646537510181
14.5 0.617077266026974
14.5625 0.620439347154215
14.625 0.623734855323288
14.6875 0.626965788342227
14.75 0.630133418542776
14.8125 0.633239983251571
14.875 0.636286960055331
14.9375 0.639275964236113
15 0.642208307239864
15.0625 0.645130228518438
15.125 0.647952401207259
15.1875 0.650722317702382
15.25 0.653441442893087
15.3125 0.65611104117392
15.375 0.658732321275814
15.4375 0.661306475670826
15.5 0.66383461948859
15.5625 0.666317972287626
15.625 0.668757636838976
15.6875 0.671154673245813
15.75 0.673509955065283
15.8125 0.675824269057557
15.875 0.678099162572105
15.9375 0.68033522919517
16 0.682533040033294
16.0625 0.684732253994216
16.125 0.686855778121823
16.1875 0.68894417156673
16.25 0.690997240722957
16.3125 0.693016868100176
16.375 0.695002622372005
16.4375 0.696956008075057
16.5 0.698877635042911
16.5625 0.700767545796205
16.625 0.702626914945639
16.6875 0.70445644332533
16.75 0.706256639270411
16.8125 0.70802793088516
16.875 0.709770703540197
16.9375 0.711486184850494
17 0.713174074755716
17.0625 0.714865229172367
17.125 0.716501036963885
17.1875 0.718111650537878
17.25 0.719697118115002
17.3125 0.721258280728442
17.375 0.722795152889801
17.4375 0.724308710560434
17.5 0.72579916127249
17.5625 0.727266282537127
17.625 0.728711614563984
17.6875 0.730135161497346
17.75 0.731537067455966
17.8125 0.732918041481805
17.875 0.734277186267916
17.9375 0.735617791239331
18 0.736937488141348
18.0625 0.738258649493326
18.125 0.739539570803526
18.1875 0.740800002102652
18.25 0.74204229890056
18.3125 0.74326737225314
18.375 0.744472497908035
18.4375 0.745661474358388
18.5 0.74683497860262
18.5625 0.747989119959335
18.625 0.749128610635271
18.6875 0.750248088036868
18.75 0.751350983502972
18.8125 0.752441107565786
18.875 0.753516705311613
18.9375 0.754574803283192
19 0.75561776760579
19.0625 0.756667140888851
19.125 0.757678340438358
19.1875 0.758675678979717
19.25 0.759657085299469
19.3125 0.760627480611927
19.375 0.761587442155704
19.4375 0.762531388645432
19.5 0.763460327367444
19.5625 0.76437305643087
19.625 0.765284548579866
19.6875 0.766170981887235
19.75 0.767049282236864
19.8125 0.767914861706206
19.875 0.768786074770235
19.9375 0.769615746209926
20 0.770436474714916
20.0625 0.771281329317465
20.125 0.772089229158967
20.1875 0.77288247934018
20.25 0.773681276792333
20.3125 0.774446744680775
20.375 0.77518421425951
20.4375 0.775959260962632
20.5 0.776672558453134
20.5625 0.777414237919963
20.625 0.778133122622258
20.6875 0.778858718991628
20.75 0.779572131491821
20.8125 0.780243558295217
20.875 0.780920398435283
20.9375 0.781601452264024
21 0.78222828825943
21.0625 0.782872279297263
21.125 0.783594449719351
21.1875 0.784180734070847
21.25 0.784746857227661
21.3125 0.785388709509531
21.375 0.786039356302832
21.4375 0.786613231432677
21.5 0.787207848454639
21.5625 0.78783013643623
21.625 0.788302442491282
21.6875 0.78898619143848
21.75 0.789447902175756
21.8125 0.790036859221472
21.875 0.790319175709394
21.9375 0.791209827239499


==> tikz/effective-8k-2k-1k-009.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0
8.0625 0
8.125 0
8.1875 0
8.25 0
8.3125 0
8.375 0
8.4375 0
8.5 0
8.5625 0
8.625 0
8.6875 0
8.75 0
8.8125 0
8.875 0
8.9375 0
9 0
9.0625 0
9.125 0
9.1875 0
9.25 0
9.3125 0
9.375 0
9.4375 0
9.5 0
9.5625 0
9.625 0
9.6875 0
9.75 0
9.8125 0
9.875 0
9.9375 0
10 0
10.0625 0
10.125 0
10.1875 0
10.25 0
10.3125 0
10.375 0
10.4375 0
10.5 0
10.5625 0
10.625 0
10.6875 0
10.75 0
10.8125 0
10.875 0
10.9375 0
11 0
11.0625 0
11.125 0.135416666666667
11.1875 0.157986111111111
11.25 0
11.3125 0
11.375 0.23046875
11.4375 0.23046875
11.5 0.23046875
11.5625 0.258522727272727
11.625 0.240056818181818
11.6875 0.23046875
11.75 0.23046875
11.8125 0.23046875
11.875 0.327256944444444
11.9375 0.327256944444444
12 0.327256944444444
12.0625 0.327256944444444
12.125 0.327256944444444
12.1875 0.23046875
12.25 0.35546875
12.3125 0.293402777777778
12.375 0.293402777777778
12.4375 0.40625
12.5 0.40625
12.5625 0.348214285714286
12.625 0.232142857142857
12.6875 0.424386160714286
12.75 0.424386160714286
12.8125 0.424386160714286
12.875 0.424386160714286
12.9375 0.424386160714286
13 0.424386160714286
13.0625 0.424386160714286
13.125 0.424386160714286
13.1875 0.424386160714286
13.25 0.424386160714286
13.3125 0.473958333333333
13.375 0.473958333333333
13.4375 0.473958333333333
13.5 0.473958333333333
13.5625 0.424386160714286
13.625 0.424386160714286
13.6875 0.424386160714286
13.75 0.424386160714286
13.8125 0.424386160714286
13.875 0.420758928571429
13.9375 0.420758928571429
14 0.420758928571429
14.0625 0.473958333333333
14.125 0.473958333333333
14.1875 0.473958333333333
14.25 0.473958333333333
14.3125 0.473958333333333
14.375 0.473958333333333
14.4375 0.440104166666667
14.5 0.440104166666667
14.5625 0.56875
14.625 0.56875
14.6875 0.56875
14.75 0.56875
14.8125 0.56875
14.875 0.56875
14.9375 0.56875
15 0.4875
15.0625 0.417131696428571
15.125 0.56875
15.1875 0.56875
15.25 0.56875
15.3125 0.56875
15.375 0.56875
15.4375 0.56875
15.5 0.56875
15.5625 0.56875
15.625 0.56875
15.6875 0.528125
15.75 0.528125
15.8125 0.56875
15.875 0.56875
15.9375 0.56875
16 0.56875
16.0625 0.56875
16.125 0.56875
16.1875 0.56875
16.25 0.56875
16.3125 0.56875
16.375 0.56875
16.4375 0.56875
16.5 0.4875
16.5625 0.413504464285714
16.625 0.57890625
16.6875 0.57890625
16.75 0.57890625
16.8125 0.57890625
16.875 0.57890625
16.9375 0.57890625
17 0.57890625
17.0625 0.57890625
17.125 0.57890625
17.1875 0.57890625
17.25 0.57890625
17.3125 0.57890625
17.375 0.56875
17.4375 0.56875
17.5 0.55859375
17.5625 0.55859375
17.625 0.56875
17.6875 0.56875
17.75 0.56875
17.8125 0.56875
17.875 0.56875
17.9375 0.56875
18 0.56875
18.0625 0.56875
18.125 0.56875
18.1875 0.56875
18.25 0.56875
18.3125 0.56875
18.375 0.56875
18.4375 0.56875
18.5 0.56875
18.5625 0.56875
18.625 0.56875
18.6875 0.56875
18.75 0.55859375
18.8125 0.55859375
18.875 0.7109375
18.9375 0.7109375
19 0.7109375
19.0625 0.7109375
19.125 0.7109375
19.1875 0.7109375
19.25 0.7109375
19.3125 0.7109375
19.375 0.7109375
19.4375 0.7109375
19.5 0.7109375
19.5625 0.7109375
19.625 0.7109375
19.6875 0.7109375
19.75 0.55859375
19.8125 0.55859375
19.875 0.55859375
19.9375 0.55859375
20 0.55859375
20.0625 0.55859375
20.125 0.55859375
20.1875 0.55859375
20.25 0.55859375
20.3125 0.55859375
20.375 0.55859375
20.4375 0.55859375
20.5 0.609375
20.5625 0.609375
20.625 0.609375
20.6875 0.609375
20.75 0.609375
20.8125 0.609375
20.875 0.609375
20.9375 0.609375
21 0.609375
21.0625 0.609375
21.125 0.609375
21.1875 0.609375
21.25 0.609375
21.3125 0.609375
21.375 0.609375
21.4375 0.609375
21.5 0.609375
21.5625 0.609375
21.625 0.55859375
21.6875 0.55859375
21.75 0.55859375
21.8125 0.55859375
21.875 0.55859375
21.9375 0.55859375


==> tikz/effective-8k-2k-1k-010.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0.0107541263009355
5.0625 0.0141003655927181
5.125 0.0172108403043166
5.1875 0.0202018479751957
5.25 0.0230791766133963
5.3125 0.0258482763911713
5.375 0.0285143497003844
5.4375 0.0310821740994394
5.5 0.0335563339311793
5.5625 0.035941126575664
5.625 0.0382405976036406
5.6875 0.0404585209114949
5.75 0.0425986007436899
5.8125 0.0446641890073338
5.875 0.0466585114479934
5.9375 0.0485845940286531
6 0.0504454341125531
6.0625 0.0523047391375843
6.125 0.0540408894479123
6.1875 0.0557196888976788
6.25 0.0573435060428305
6.3125 0.0589144739168351
6.375 0.0604347883715823
6.4375 0.061906397557837
6.5 0.0633312440001047
6.5625 0.0647110777348057
6.625 0.0660477107324912
6.6875 0.0673426914445962
6.75 0.0685976652550561
6.8125 0.0698141365706357
6.875 0.0709933922974092
6.9375 0.0721369502190973
7 0.0732460572719583
7.0625 0.0743598306745831
7.125 0.0754032864676108
7.1875 0.0764158919761034
7.25 0.0773988497719844
7.3125 0.078353132502969
7.375 0.0792797178548774
7.4375 0.0801795871632443
7.5 0.0810537060416052
7.5625 0.0819027495262885
7.625 0.0827277566142042
7.6875 0.0835294747195307
7.75 0.084308631783047
7.8125 0.0850659539715116
7.875 0.0858021651874646
7.9375 0.0865179866888801
8 0.0872141368133698
8.0625 0.0879160054314808
8.125 0.0885739929383152
8.1875 0.0892139064697921
8.25 0.0898365077913678
8.3125 0.0904422927670366
8.375 0.0910317537337795
8.4375 0.0916053795116369
8.5 0.092163655427075
8.5625 0.0927070633506868
8.625 0.0932360817274688
8.6875 0.0937510965411858
8.75 0.0942524455595938
8.8125 0.0947407581686386
8.875 0.0952161234363714
8.9375 0.0956792496293579
9 0.0961301356807191
9.0625 0.0965887453705839
9.125 0.09701615623597
9.1875 0.0974323212219541
9.25 0.0978377309799772
9.3125 0.0982326643045648
9.375 0.0986173965746588
9.4375 0.0989921998482749
9.5 0.09935734295893
9.5625 0.0997130916183514
9.625 0.100059708516386
9.6875 0.100397453427464
9.75 0.100726576013987
9.8125 0.101047108358569
9.875 0.101359487360409
9.9375 0.101663961505215
10 0.101960601490374
10.0625 0.102263816524847
10.125 0.102545344436267
10.1875 0.102819516122335
10.25 0.103086778555285
10.3125 0.103347117905723
10.375 0.103600876642454
10.4375 0.103848001765683
10.5 0.104088974782166
10.5625 0.104323502920234
10.625 0.104552118610795
10.6875 0.104774913905047
10.75 0.104991734273969
10.8125 0.105203025627551
10.875 0.105408895795421
10.9375 0.105609330243093
11 0.105804416372516
11.0625 0.106003908326883
11.125 0.106188774348746
11.1875 0.106368798515775
11.25 0.106544083289957
11.3125 0.106714664027355
11.375 0.106880663651115
11.4375 0.107042243565103
11.5 0.107199499095923
11.5625 0.107352523896759
11.625 0.107501410009296
11.6875 0.107646247946175
11.75 0.107787126854217
11.8125 0.10792413452607
11.875 0.108057357504973
11.9375 0.108186881241522
12 0.108312718179792
12.0625 0.108442413068867
12.125 0.108560953591286
12.1875 0.108676104560535
12.25 0.108787946652091
12.3125 0.108896559855254
12.375 0.109002023458839
12.4375 0.109104304701852
12.5 0.109203380759984
12.5625 0.109299514610878
12.625 0.109392783375065
12.6875 0.109483264130412
12.75 0.109570674906788
12.8125 0.1096553690999
12.875 0.109737478409638
12.9375 0.109816995067513
13 0.10989366080391
13.0625 0.109974283756976
13.125 0.110046198432112
13.1875 0.110115372600844
13.25 0.110182253886753
13.3125 0.110246994429363
13.375 0.110309070912757
13.4375 0.110369067134886
13.5 0.110426952577041
13.5625 0.11048237898341
13.625 0.110535946331617
13.6875 0.110587220299795
13.75 0.110636491933836
13.8125 0.110683874088154
13.875 0.110729016714938
13.9375 0.110772573890371
14 0.110813795253718
14.0625 0.11085814598596
14.125 0.11089577517158
14.1875 0.110931753200623
14.25 0.110965893282408
14.3125 0.110998343035564
14.375 0.111029096152116
14.4375 0.111058173650128
14.5 0.111085638516647
14.5625 0.111111495944125
14.625 0.111135768914915
14.6875 0.111158554297928
14.75 0.111179722870717
14.8125 0.111199578478911
14.875 0.111217725411262
14.9375 0.111234785501898
15 0.111249982985957
15.0625 0.111267840126634
15.125 0.111280190099952
15.1875 0.111291476361832
15.25 0.111301337863531
15.3125 0.111309858340297
15.375 0.111317373359878
15.4375 0.11132320717512
15.5 0.111328183715517
15.5625 0.111331729063077
15.625 0.111334128655865
15.6875 0.111335638786243
15.75 0.111335530684779
15.8125 0.111334637007901
15.875 0.111332591784418
15.9375 0.111329287212803
16 0.111325249349792
16.0625 0.111323136495855
16.125 0.111316716416628
16.1875 0.111309589026033
16.25 0.111300950242348
16.3125 0.111291565883615
16.375 0.111281494326514
16.4375 0.111269909243364
16.5 0.111257653830627
16.5625 0.111244745838373
16.625 0.111230392381057
16.6875 0.111215379781642
16.75 0.111199744415005
16.8125 0.111182810724716
16.875 0.111165120229793
16.9375 0.111146869185665
17 0.111127540928879
17.0625 0.111109949260668
17.125 0.111089177762189
17.1875 0.11106772145674
17.25 0.111045066638224
17.3125 0.111021895701536
17.375 0.110998172601902
17.4375 0.110973445294379
17.5 0.110947964187307
17.5625 0.110921921566983
17.625 0.110895417409767
17.6875 0.110867656017757
17.75 0.11083941234243
17.8125 0.110810736709193
17.875 0.110781334766411
17.9375 0.110750996547305
18 0.110720175733192
18.0625 0.110690845155146
18.125 0.110658935778848
18.1875 0.11062594547312
18.25 0.110592531448655
18.3125 0.110558817168443
18.375 0.110524456328825
18.4375 0.110489137915138
18.5 0.110453616288495
18.5625 0.110417468145913
18.625 0.110381151416219
18.6875 0.110343602512097
18.75 0.110305438904003
18.8125 0.110267219495271
18.875 0.11022870123692
18.9375 0.11018958777042
19 0.110149488938885
19.0625 0.110111061133194
19.125 0.110070105994083
19.1875 0.110028833882127
19.25 0.109986802330773
19.3125 0.109944339248528
19.375 0.109901844335092
19.4375 0.10985877685004
19.5 0.109815292896806
19.5625 0.109770938071384
19.625 0.109726950673789
19.6875 0.109681486730042
19.75 0.109636172214321
19.8125 0.109590539283015
19.875 0.109546220815926
19.9375 0.109498234481122
20 0.109450222049628
20.0625 0.109405339827021
20.125 0.109357778529747
20.1875 0.109309633034727
20.25 0.109262434577444
20.3125 0.10921257794847
20.375 0.109160814216245
20.4375 0.109113404890909
20.5 0.109060821307266
20.5625 0.109011710291795
20.625 0.108960747506291
20.6875 0.108910930151302
20.75 0.108860649299873
20.8125 0.108807063113099
20.875 0.108754678741099
20.9375 0.108703395564033
21 0.108647296828401
21.0625 0.10859316608672
21.125 0.108547227361132
21.1875 0.108488858107016
21.25 0.108429141074175
21.3125 0.108377391113154
21.375 0.108327150086825
21.4375 0.10826960409529
21.5 0.108214527358878
21.5625 0.108162768164069
21.625 0.108097052939031
21.6875 0.108052535051776
21.75 0.107986919832828
21.8125 0.107934296636499
21.875 0.107852048803884
21.9375 0.107829189632802


==> tikz/effective-8k-2k-1k-011.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0.00872683525085449
5.0625 0.0121127967992105
5.125 0.0121044718529567
5.1875 0.0181667092773649
5.25 0.0213047862052918
5.3125 0.0181392878293991
5.375 0.0228220596909523
5.4375 0.0297878469739641
5.5 0.0277082482162787
5.5625 0.0298952568056328
5.625 0.0298731285622533
5.6875 0.0298510003188739
5.75 0.0298288720754945
5.8125 0.0403766830762227
5.875 0.0403487020068698
5.9375 0.0297624873453561
6 0.0373916625976562
6.0625 0.0349382824367947
6.125 0.0402367777294583
6.1875 0.0402087966601054
6.25 0.0401808155907525
6.3125 0.0401528345213996
6.375 0.0577797889709473
6.4375 0.0577394962310791
6.5 0.0576992034912109
6.5625 0.0501048278808594
6.625 0.0576186180114746
6.6875 0.0575783252716064
6.75 0.0575380325317383
6.8125 0.0574977397918701
6.875 0.0574574470520019
6.9375 0.0574171543121338
7 0.0573768615722656
7.0625 0.0573365688323975
7.125 0.0572962760925293
7.1875 0.0498469543457031
7.25 0.0574029511213303
7.3125 0.0573606185615063
7.375 0.0573182860016823
7.4375 0.0572759534418583
7.5 0.0572336208820343
7.5625 0.0571912883222103
7.625 0.0571489557623863
7.6875 0.0571066232025623
7.75 0.0570642906427383
7.8125 0.0570219580829143
7.875 0.0569796255230904
7.9375 0.0569372929632664
8 0.0568949604034424
8.0625 0.0568526278436184
8.125 0.0568102952837944
8.1875 0.0884551554918289
8.25 0.0883921980857849
8.3125 0.0883292406797409
8.375 0.0882662832736969
8.4375 0.0882033258676529
8.5 0.0881403684616089
8.5625 0.0880774110555649
8.625 0.0880144536495209
8.6875 0.0879514962434769
8.75 0.0878885388374328
8.8125 0.0563446371257305
8.875 0.0799609422683716
8.9375 0.0798702836036682
9 0.0797796249389649
9.0625 0.0796889662742615
9.125 0.0795983076095581
9.1875 0.0795076489448548
9.25 0.0794169902801514
9.3125 0.0765159130096435
9.375 0.0764756202697754
9.4375 0.0764353275299072
9.5 0.076395034790039
9.5625 0.0763547420501709
9.625 0.0557943138480186
9.6875 0.0557519812881946
9.75 0.0557096487283707
9.8125 0.0868182629346847
9.875 0.0867553055286407
9.9375 0.0866923481225967
10 0.0866293907165527
10.0625 0.0865664333105087
10.125 0.0865034759044647
10.1875 0.0864405184984207
10.25 0.0863775610923767
10.3125 0.0863146036863327
10.375 0.0862516462802887
10.4375 0.0861886888742447
10.5 0.0861257314682007
10.5625 0.0860627740621567
10.625 0.0859998166561127
10.6875 0.0859368592500687
10.75 0.0858739018440246
10.8125 0.0858109444379806
10.875 0.0857479870319366
10.9375 0.0856850296258926
11 0.0856220722198486
11.0625 0.0855591148138046
11.125 0.0854961574077606
11.1875 0.0854332000017166
11.25 0.0853702425956726
11.3125 0.0853072851896286
11.375 0.0852443277835846
11.4375 0.0851813703775406
11.5 0.0851184129714966
11.5625 0.0850554555654526
11.625 0.0849924981594086
11.6875 0.0849295407533645
11.75 0.0848665833473205
11.8125 0.0848036259412765
11.875 0.0847406685352325
11.9375 0.0846777111291885
12 0.0846147537231445
12.0625 0.0845517963171005
12.125 0.0844888389110565
12.1875 0.0844258815050125
12.25 0.0843629240989685
12.3125 0.0842999666929245
12.375 0.0842370092868805
12.4375 0.0841740518808365
12.5 0.0841110944747925
12.5625 0.0840481370687485
12.625 0.0839851796627045
12.6875 0.0839222222566604
12.75 0.0838592648506164
12.8125 0.0837963074445724
12.875 0.0837333500385284
12.9375 0.0836703926324844
13 0.0836074352264404
13.0625 0.0835444778203964
13.125 0.0834815204143524
13.1875 0.0834185630083084
13.25 0.0833556056022644
13.3125 0.0832926481962204
13.375 0.0832296907901764
13.4375 0.0831667333841324
13.5 0.0831037759780884
13.5625 0.0830408185720444
13.625 0.0829778611660004
13.6875 0.0829149037599563
13.75 0.0828519463539123
13.8125 0.0827889889478683
13.875 0.0827260315418243
13.9375 0.0826630741357803
14 0.0826001167297363
14.0625 0.0825371593236923
14.125 0.0824742019176483
14.1875 0.0824112445116043
14.25 0.0823482871055603
14.3125 0.0822853296995163
14.375 0.0822223722934723
14.4375 0.0821594148874283
14.5 0.0820964574813843
14.5625 0.0820335000753403
14.625 0.0819705426692963
14.6875 0.0819075852632522
14.75 0.0818446278572082
14.8125 0.0817816704511642
14.875 0.0817187130451202
14.9375 0.0816557556390762
15 0.0815927982330322
15.0625 0.0815298408269882
15.125 0.0814668834209442
15.1875 0.0814039260149002
15.25 0.0813409686088562
15.3125 0.0812780112028122
15.375 0.0812150537967682
15.4375 0.0811520963907242
15.5 0.0810891389846802
15.5625 0.0810261815786362
15.625 0.0809632241725921
15.6875 0.0809002667665481
15.75 0.0808373093605041
15.8125 0.0807743519544601
15.875 0.0807113945484161
15.9375 0.0806484371423721
16 0.0805854797363281
16.0625 0.0805225223302841
16.125 0.0804595649242401
16.1875 0.0803966075181961
16.25 0.0803336501121521
16.3125 0.0802706927061081
16.375 0.0802077353000641
16.4375 0.0801447778940201
16.5 0.0800818204879761
16.5625 0.0800188630819321
16.625 0.079955905675888
16.6875 0.079892948269844
16.75 0.0798299908638
16.8125 0.079767033457756
16.875 0.079704076051712
16.9375 0.079641118645668
17 0.079578161239624
17.0625 0.07951520383358
17.125 0.079452246427536
17.1875 0.079389289021492
17.25 0.079326331615448
17.3125 0.079263374209404
17.375 0.07920041680336
17.4375 0.079137459397316
17.5 0.079074501991272
17.5625 0.079011544585228
17.625 0.0789485871791839
17.6875 0.0788856297731399
17.75 0.0788226723670959
17.8125 0.0787597149610519
17.875 0.0786967575550079
17.9375 0.0786338001489639
18 0.0785708427429199
18.0625 0.0785078853368759
18.125 0.0784449279308319
18.1875 0.0783819705247879
18.25 0.0783190131187439
18.3125 0.0782560557126999
18.375 0.0781930983066559
18.4375 0.0781301409006119
18.5 0.0780671834945679
18.5625 0.0780042260885239
18.625 0.0779412686824798
18.6875 0.0778783112764358
18.75 0.0778153538703918
18.8125 0.0777523964643478
18.875 0.0776894390583038
18.9375 0.0776264816522598
19 0.0775635242462158
19.0625 0.0775005668401718
19.125 0.0774376094341278
19.1875 0.0773746520280838
19.25 0.0773116946220398
19.3125 0.0772487372159958
19.375 0.0771857798099518
19.4375 0.0771228224039078
19.5 0.0770598649978638
19.5625 0.0769969075918197
19.625 0.0769339501857757
19.6875 0.0768709927797317
19.75 0.0768080353736877
19.8125 0.0767450779676437
19.875 0.0766821205615997
19.9375 0.0766191631555557
20 0.0765562057495117
20.0625 0.0764932483434677
20.125 0.0764302909374237
20.1875 0.0763673335313797
20.25 0.0694646835327148
20.3125 0.0694243907928467
20.375 0.0693840980529785
20.4375 0.0693438053131103
20.5 0.0693035125732422
20.5625 0.069263219833374
20.625 0.0692229270935058
20.6875 0.0691826343536377
20.75 0.0691423416137695
20.8125 0.0691020488739014
20.875 0.0690617561340332
20.9375 0.069021463394165
21 0.0689811706542969
21.0625 0.0689408779144287
21.125 0.0689005851745605
21.1875 0.0688602924346924
21.25 0.0688199996948242
21.3125 0.068779706954956
21.375 0.0687394142150879
21.4375 0.0686991214752197
21.5 0.0686588287353515
21.5625 0.0686185359954834
21.625 0.0685782432556152
21.6875 0.0685379505157471
21.75 0.0684976577758789
21.8125 0.0684573650360107
21.875 0.0684170722961426
21.9375 0.0683767795562744


==> tikz/effective-8k-2k-1k-012.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0.00265362576997805
6.5 0.00527603653552353
6.5625 0.00781841508047885
6.625 0.0102838693343945
6.6875 0.0126753019496151
6.75 0.0149955110826085
6.8125 0.0172471069771874
6.875 0.019432646335485
6.9375 0.0215545912714332
7 0.0236151641793142
7.0625 0.0256660756577492
7.125 0.0276099635594993
7.1875 0.0294989867169103
7.25 0.0313350509651521
7.3125 0.0331200383770525
7.375 0.0348557215738568
7.4375 0.0365436914986243
7.5 0.0381856640904863
7.5625 0.0397831862448623
7.625 0.041337683821602
7.6875 0.0428505546669506
7.75 0.0443232621577517
7.8125 0.0457570943614919
7.875 0.0471532511591663
7.9375 0.0485130064418727
8 0.0498375174734245
8.0625 0.0511605100782069
8.125 0.0524171370313535
8.1875 0.0536417760884721
8.25 0.0548353109392749
8.3125 0.0559988088816109
8.375 0.0571331566335693
8.4375 0.0582392636313795
8.5 0.0593179031258519
8.5625 0.060370010772504
8.625 0.0613963082783379
8.6875 0.0623975403971412
8.75 0.0633744714330047
8.8125 0.0643278821335522
8.875 0.0652583569888487
8.9375 0.0661666555765977
9 0.0670533647194733
9.0625 0.0679443638394987
9.125 0.0687889511883122
9.1875 0.0696136774575506
9.25 0.0704191565865336
9.3125 0.0712057429108908
9.375 0.0719741325286007
9.4375 0.0727247472419186
9.5 0.0734580118959851
9.5625 0.0741744690708785
9.625 0.0748745687081955
9.6875 0.0755586844565002
9.75 0.0762272626355345
9.8125 0.0768807868486997
9.875 0.0775195647209493
9.9375 0.0781440224841946
10 0.0787544872311571
10.0625 0.0793700258080607
10.125 0.0799533162792319
10.1875 0.0805237032275962
10.25 0.0810815031972158
10.3125 0.0816270201501447
10.375 0.0821605565651927
10.4375 0.0826824132766136
10.5 0.0831928893565092
10.5625 0.0836921931418168
10.625 0.0841805973913682
10.6875 0.0846584643620314
10.75 0.0851259535793221
10.8125 0.0855832971515669
10.875 0.0860308122321977
10.9375 0.0864686197081763
11 0.0868969978760539
11.0625 0.0873286344614388
11.125 0.087738511084701
11.1875 0.0881396877007006
11.25 0.0885323429500171
11.3125 0.0889166535668274
11.375 0.0892927362278003
11.4375 0.0896608191015232
11.5 0.0900211059852642
11.5625 0.0903737664980332
11.625 0.0907189685334738
11.6875 0.0910568783371276
11.75 0.0913876492955634
11.8125 0.0917113524446481
11.875 0.0920282234543933
11.9375 0.092338422931869
12 0.0926421103127195
12.0625 0.0929491759180464
12.125 0.0932397850538938
12.1875 0.0935243273923258
12.25 0.0938029589309808
12.3125 0.0940754984751055
12.375 0.0943423984511583
12.4375 0.0946036024070268
12.5 0.0948592669892845
12.5625 0.0951095371472907
12.625 0.0953544568271471
12.6875 0.0955941894908654
12.75 0.0958288512133535
12.8125 0.0960584397030246
12.875 0.0962832865442536
12.9375 0.096503166814688
13 0.0967184399572054
13.0625 0.0969375277831617
13.125 0.0971435639840176
13.1875 0.0973452607465634
13.25 0.0975426879181377
13.3125 0.0977358243560947
13.375 0.0979246941108514
13.4375 0.0981095152305427
13.5 0.0982903541710427
13.5625 0.0984672768526075
13.625 0.0986403487433255
13.6875 0.0988094971403957
13.75 0.098974939460512
13.8125 0.099136739682704
13.875 0.0992949607508055
13.9375 0.0994496649330333
14 0.099600915273039
14.0625 0.0997548819995108
14.125 0.0998994067926054
14.1875 0.10004067218063
14.25 0.100178739410447
14.3125 0.100313667365208
14.375 0.100445516579449
14.4375 0.100574345214485
14.5 0.100700211257254
14.5625 0.100823172976923
14.625 0.100943287481916
14.6875 0.101060608565088
14.75 0.101175191604995
14.8125 0.101286947088111
14.875 0.101396036572607
14.9375 0.101502525506156
15 0.101606463131024
15.0625 0.101712613070323
15.125 0.101811445618421
15.1875 0.101907734606297
15.25 0.102001550667569
15.3125 0.102093057346412
15.375 0.102182306174018
15.4375 0.102269337099327
15.5 0.10235388736715
15.5625 0.102436318066981
15.625 0.102516677642717
15.6875 0.102594925722182
15.75 0.102670898232937
15.8125 0.102744920097598
15.875 0.102817061203424
15.9375 0.102886976577683
16 0.102955015536039
16.0625 0.1030255652842
16.125 0.103089671975549
16.1875 0.103151933022424
16.25 0.103212518408858
16.3125 0.103271064812493
16.375 0.103327922931484
16.4375 0.103383166969258
16.5 0.103436400682429
16.5625 0.103488155316129
16.625 0.10353813213717
16.6875 0.103586450138394
16.75 0.103633320218133
16.8125 0.103678285855428
16.875 0.103721950634537
16.9375 0.103763874975943
17 0.103804362299523
17.0625 0.103846803017335
17.125 0.103884292630393
17.1875 0.103920493360704
17.25 0.103955060456413
17.3125 0.103988485525482
17.375 0.104020206135786
17.4375 0.104050940654513
17.5 0.10407999811879
17.5625 0.104108016797411
17.625 0.104134409146514
17.6875 0.104159882928922
17.75 0.104183726381258
17.8125 0.104206714117452
17.875 0.104228007220377
17.9375 0.104248544380509
18 0.104267627779114
18.0625 0.104288222221292
18.125 0.104304986983589
18.1875 0.104320547447954
18.25 0.104335042505041
18.3125 0.104348442519229
18.375 0.104360775163265
18.4375 0.104371839105073
18.5 0.104382432451171
18.5625 0.104391414168313
18.625 0.104399796418199
18.6875 0.104406753280085
18.75 0.104412501107498
18.8125 0.104417983737707
18.875 0.104422195244035
18.9375 0.104425519202734
19 0.104427845535011
19.0625 0.10443172328456
19.125 0.104432117782434
19.1875 0.104431300770063
19.25 0.104429559854434
19.3125 0.104427480337419
19.375 0.104424588270182
19.4375 0.104420776554642
19.5 0.104415926009742
19.5625 0.104409709637916
19.625 0.104404358667995
19.6875 0.104396441288809
19.75 0.104388307989042
19.8125 0.104379599867943
19.875 0.104372026342229
19.9375 0.104360069591025
20 0.104347928122405
20.0625 0.104339183373278
20.125 0.104326641161186
20.1875 0.104313187478409
20.25 0.104300801703023
20.3125 0.104284963472134
20.375 0.104266466201178
20.4375 0.104253150299252
20.5 0.104232657521934
20.5625 0.104216553402177
20.625 0.10419819724094
20.6875 0.104181043729873
20.75 0.104163168786479
20.8125 0.104140786152874
20.875 0.104119234742282
20.9375 0.104098962993423
21 0.104072588449264
21.0625 0.104048849834467
21.125 0.10403535331925
21.1875 0.10400542964583
21.25 0.103973613775362
21.3125 0.103951614871233
21.375 0.103931300484818
21.4375 0.103901936779037
21.5 0.10387579050314
21.5625 0.103853318109638
21.625 0.103812502292852
21.6875 0.103799190789408
21.75 0.103758109819199
21.8125 0.103733363650393
21.875 0.103670215123319
21.9375 0.103685200021384


==> tikz/effective-8k-2k-1k-013.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0.00198805497752296
6.5 0.00433655841127811
6.5625 0.00592464447021484
6.625 0.00855597853660584
6.6875 0.00854940712451935
6.75 0.0125068664550781
6.8125 0.0118796983041054
6.875 0.0177965197298262
6.9375 0.0177828090058433
7 0.0177690982818604
7.0625 0.0154007805718316
7.125 0.0223813578486443
7.1875 0.0176715998002041
7.25 0.029191678884078
7.3125 0.0268497661668427
7.375 0.0292535377476288
7.4375 0.0292314095042494
7.5 0.0292092812608699
7.5625 0.0291871530174905
7.625 0.0344905853271484
7.6875 0.039537250995636
7.75 0.0395092699262831
7.8125 0.0394812888569302
7.875 0.0290765118005933
7.9375 0.0361425876617432
8 0.0290322553138344
8.0625 0.0343652301364475
8.125 0.0289879988270755
8.1875 0.0393134024408128
8.25 0.03928542137146
8.3125 0.0392574403021071
8.375 0.0392294592327542
8.4375 0.0564501285552978
8.5 0.0564098358154297
8.5625 0.0563695430755615
8.625 0.0563292503356934
8.6875 0.0513490676879883
8.75 0.056248664855957
8.8125 0.0562083721160889
8.875 0.0561680793762207
8.9375 0.0561277866363525
9 0.0560874938964844
9.0625 0.0560472011566162
9.125 0.056006908416748
9.1875 0.0559666156768799
9.25 0.0559263229370117
9.3125 0.0558860301971435
9.375 0.0558457374572754
9.4375 0.0558054447174072
9.5 0.0505947875976563
9.5625 0.0488670349121094
9.625 0.0557943138480186
9.6875 0.0557519812881946
9.75 0.0557096487283707
9.8125 0.0556673161685467
9.875 0.0556249836087227
9.9375 0.0555826510488987
10 0.0555403184890747
10.0625 0.0554979859292507
10.125 0.0554556533694267
10.1875 0.0554133208096027
10.25 0.0553709882497787
10.3125 0.0553286556899548
10.375 0.0552863231301308
10.4375 0.0552439905703068
10.5 0.0552016580104828
10.5625 0.0551593254506588
10.625 0.0551169928908348
10.6875 0.0550746603310108
10.75 0.0550323277711868
10.8125 0.0549899952113628
10.875 0.0857479870319366
10.9375 0.0856850296258926
11 0.0856220722198486
11.0625 0.0855591148138046
11.125 0.0854961574077606
11.1875 0.0854332000017166
11.25 0.0853702425956726
11.3125 0.0853072851896286
11.375 0.0852443277835846
11.4375 0.0851813703775406
11.5 0.0851184129714966
11.5625 0.0850554555654526
11.625 0.0849924981594086
11.6875 0.0849295407533645
11.75 0.054355006814003
11.8125 0.0756999850273132
11.875 0.0756093263626099
11.9375 0.0755186676979065
12 0.0754280090332031
12.0625 0.0753373503684998
12.125 0.0752466917037964
12.1875 0.075156033039093
12.25 0.0750653743743897
12.3125 0.0749747157096863
12.375 0.0748840570449829
12.4375 0.0745012760162353
12.5 0.0744609832763672
12.5625 0.074420690536499
12.625 0.0743803977966308
12.6875 0.0743401050567627
12.75 0.0742998123168945
12.8125 0.0536353532969952
12.875 0.0535930207371712
12.9375 0.0535506881773472
13 0.0535087585449219
13.0625 0.0835444778203964
13.125 0.0834815204143524
13.1875 0.0834185630083084
13.25 0.0833556056022644
13.3125 0.0832926481962204
13.375 0.0832296907901764
13.4375 0.0831667333841324
13.5 0.0831037759780884
13.5625 0.0830408185720444
13.625 0.0829778611660004
13.6875 0.0829149037599563
13.75 0.0828519463539123
13.8125 0.0827889889478683
13.875 0.0827260315418243
13.9375 0.0826630741357803
14 0.0826001167297363
14.0625 0.0825371593236923
14.125 0.0824742019176483
14.1875 0.0824112445116043
14.25 0.0823482871055603
14.3125 0.0822853296995163
14.375 0.0822223722934723
14.4375 0.0821594148874283
14.5 0.0820964574813843
14.5625 0.0820335000753403
14.625 0.0819705426692963
14.6875 0.0819075852632522
14.75 0.0818446278572082
14.8125 0.0817816704511642
14.875 0.0817187130451202
14.9375 0.0816557556390762
15 0.0815927982330322
15.0625 0.0815298408269882
15.125 0.0814668834209442
15.1875 0.0814039260149002
15.25 0.0813409686088562
15.3125 0.0812780112028122
15.375 0.0812150537967682
15.4375 0.0811520963907242
15.5 0.0810891389846802
15.5625 0.0810261815786362
15.625 0.0809632241725921
15.6875 0.0809002667665481
15.75 0.0808373093605041
15.8125 0.0807743519544601
15.875 0.0807113945484161
15.9375 0.0806484371423721
16 0.0805854797363281
16.0625 0.0805225223302841
16.125 0.0804595649242401
16.1875 0.0803966075181961
16.25 0.0803336501121521
16.3125 0.0802706927061081
16.375 0.0802077353000641
16.4375 0.0801447778940201
16.5 0.0800818204879761
16.5625 0.0800188630819321
16.625 0.079955905675888
16.6875 0.079892948269844
16.75 0.0798299908638
16.8125 0.079767033457756
16.875 0.079704076051712
16.9375 0.079641118645668
17 0.079578161239624
17.0625 0.07951520383358
17.125 0.079452246427536
17.1875 0.079389289021492
17.25 0.079326331615448
17.3125 0.079263374209404
17.375 0.07920041680336
17.4375 0.079137459397316
17.5 0.079074501991272
17.5625 0.079011544585228
17.625 0.0789485871791839
17.6875 0.0788856297731399
17.75 0.0788226723670959
17.8125 0.0787597149610519
17.875 0.0786967575550079
17.9375 0.0786338001489639
18 0.0785708427429199
18.0625 0.0785078853368759
18.125 0.0784449279308319
18.1875 0.0783819705247879
18.25 0.0783190131187439
18.3125 0.0782560557126999
18.375 0.0781930983066559
18.4375 0.0781301409006119
18.5 0.0780671834945679
18.5625 0.0780042260885239
18.625 0.0779412686824798
18.6875 0.0778783112764358
18.75 0.0778153538703918
18.8125 0.0777523964643478
18.875 0.0776894390583038
18.9375 0.0776264816522598
19 0.0775635242462158
19.0625 0.0775005668401718
19.125 0.0774376094341278
19.1875 0.0773746520280838
19.25 0.0773116946220398
19.3125 0.0772487372159958
19.375 0.0771857798099518
19.4375 0.0771228224039078
19.5 0.0770598649978638
19.5625 0.0769969075918197
19.625 0.0769339501857757
19.6875 0.0768709927797317
19.75 0.0768080353736877
19.8125 0.0767450779676437
19.875 0.0766821205615997
19.9375 0.0766191631555557
20 0.0765562057495117
20.0625 0.0764932483434677
20.125 0.0764302909374237
20.1875 0.0763673335313797
20.25 0.0763043761253357
20.3125 0.0762414187192917
20.375 0.0761784613132477
20.4375 0.0761155039072037
20.5 0.0760525465011597
20.5625 0.0759895890951156
20.625 0.0759266316890716
20.6875 0.0758636742830276
20.75 0.0758007168769836
20.8125 0.0757377594709396
20.875 0.0756748020648956
20.9375 0.0756118446588516
21 0.0755488872528076
21.0625 0.0754859298467636
21.125 0.0754229724407196
21.1875 0.0753600150346756
21.25 0.0752970576286316
21.3125 0.0752341002225876
21.375 0.0751711428165436
21.4375 0.0751081854104996
21.5 0.0750452280044556
21.5625 0.0749822705984115
21.625 0.0749193131923675
21.6875 0.0748563557863235
21.75 0.0747933983802795
21.8125 0.0747304409742355
21.875 0.0746674835681915
21.9375 0.0746045261621475


==> tikz/effective-8k-2k-1k-014.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0.00262518691574092
8.0625 0
8.125 0.00674103836796133
8.1875 0.00870303430706581
8.25 0.0106168522677649
8.3125 0.0124838928812789
8.375 0.0143056462332329
8.4375 0.0160834816852885
8.5 0.017818682668609
8.5625 0.0195125841752066
8.625 0.0211663303540112
8.6875 0.0227812065421009
8.75 0.0243582616065902
8.8125 0.0258986793436479
8.875 0.0274034750025203
8.9375 0.0288737102729839
9 0.0303103349932081
9.0625 0.0317454173930514
9.125 0
9.1875 0.0344572804765326
9.25 0.0357676918948195
9.3125 0.0370488607304404
9.375 0.038301593279429
9.4375 0.0395266572355076
9.5 0.040724815169021
9.5625 0.0418967481059469
9.625 0.0430431964505065
9.6875 0.0441648184528673
9.75 0.0452623086014705
9.8125 0.0463361992403718
9.875 0.0473871881888754
9.9375 0.0484158660300386
10 0.0494227891086798
10.0625 0.0504313622855102
10.125 0.0513960724950392
10.1875 0.052340636480947
10.25 0.0532655360549749
10.3125 0.0541712716878811
10.375 0.0550583599344569
10.4375 0.0559272035372997
10.5 0.056778312139811
10.5625 0.0576119991451308
10.625 0.0584287725665702
10.6875 0.0592290220591054
10.75 0.0600131453933029
10.8125 0.0607814390854758
10.875 0.0615343418872578
10.9375 0.0622722198905904
11 0.0629953576927635
11.0625 0.0637193853842361
11.125 0.0644138526593667
11.1875 0.0650946486207407
11.25 0.0657620752253608
11.3125 0.066416437144857
11.375 0.0670580415979763
11.4375 0.0676871976837488
11.5 0.0683041821513097
11.5625 0.0689091588543034
11.625 0.0695025806289569
11.6875 0.0700844727181212
11.75 0.0706552874885446
11.8125 0.0712151732313491
11.875 0.0717643194318445
11.9375 0.0723030314142474
12 0.0728315140500784
12.0625 0.0733619891195437
12.125 0.0738703100319512
12.1875 0.0743690235324041
12.25 0.0748583365698555
12.3125 0.0753384564569401
12.375 0.0758095907063277
12.4375 0.0762717896525527
12.5 0.0767253708058396
12.5625 0.0771705551306738
12.625 0.0776072905406202
12.6875 0.0780360162858958
12.75 0.0784566599732945
12.8125 0.0788696169898704
12.875 0.0792747994233648
12.9375 0.0796725546827119
13 0.0800630352915486
13.0625 0.0804564216176228
13.125 0.0808325268101921
13.1875 0.0812017335955343
13.25 0.0815641617131805
13.3125 0.0819199304820449
13.375 0.0822691313503353
13.4375 0.082611909311371
13.5 0.0829484051627642
13.5625 0.0832787362177285
13.625 0.0836030198281656
13.6875 0.0839213168302681
13.75 0.0842337701542734
13.8125 0.0845405022184382
13.875 0.0848416284153824
13.9375 0.0851372636283166
14 0.0854275240106735
14.0625 0.0857198850773241
14.125 0.08599951347113
14.1875 0.0862741003589289
14.25 0.0865436587414008
14.3125 0.0868082273240638
14.375 0.0870680728400499
14.4375 0.0873230719270261
14.5 0.087573465775769
14.5625 0.0878192892667396
14.625 0.0880605915178147
14.6875 0.0882975244229122
14.75 0.0885300815783165
14.8125 0.0887583990035579
14.875 0.0889825506837769
14.9375 0.0892025139033694
15 0.0894185538370049
15.0625 0.089636252615364
15.125 0.0898441279426804
15.1875 0.0900482066767874
15.25 0.0902483527207166
15.3125 0.090444861319898
15.375 0.0906377843517946
15.4375 0.0908270080014047
15.5 0.091012696835418
15.5625 0.0911949701968259
15.625 0.0913738759702056
15.6875 0.0915494008977323
15.75 0.0917215607886148
15.8125 0.0918905011185215
15.875 0.0920562957550646
15.9375 0.0922189636017458
16 0.0923785751041113
16.0625 0.0925404589486567
16.125 0.0926939427830753
16.1875 0.0928444372031083
16.25 0.0929920237412666
16.3125 0.0931367839605346
16.375 0.09327873022767
16.4375 0.0934179223235803
16.5 0.0935543844119406
16.5625 0.0936881652137539
16.625 0.0938193122162029
16.6875 0.0939478683226237
16.75 0.0940738671555786
16.8125 0.0941973317803566
16.875 0.0943183171093548
16.9375 0.094436893961727
17 0.0945529407094716
17.0625 0.0946709320596841
17.125 0.0947823674447209
17.1875 0.0948915653287478
17.25 0.0949984994900376
17.3125 0.0951032593707153
17.375 0.0952058150870801
17.4375 0.0953063130281604
17.5 0.0954045613564519
17.5625 0.0955006503681157
17.625 0.095594775667122
17.6875 0.0956869086936872
17.75 0.095777083095437
17.8125 0.0958652223318961
17.875 0.0959512183344803
17.9375 0.0960355855882036
18 0.0961180791646244
18.0625 0.0962017516697124
18.125 0.0962803468797462
18.1875 0.096357086519094
18.25 0.0964321346505401
18.3125 0.096505484193686
18.375 0.096576798988874
18.4375 0.0966467242171462
18.5 0.0967152775072737
18.5625 0.096781664059584
18.625 0.0968468911924784
18.6875 0.0969100111577263
18.75 0.0969713036731843
18.8125 0.0970316806917375
18.875 0.0970906451865924
18.9375 0.0971477291644653
19 0.0972034134257017
19.0625 0.0972607929567157
19.125 0.0973131408145033
19.1875 0.0973642736615868
19.25 0.0974135123021273
19.3125 0.0974619777142563
19.375 0.0975095536937478
19.4375 0.0975552366284749
19.5 0.0975996386018928
19.5625 0.0976419418482862
19.625 0.0976848960403071
19.6875 0.0977245704852691
19.75 0.0977637048103712
19.8125 0.0978016210279888
19.875 0.0978408716187558
19.9375 0.0978745688715885
20 0.0979072148823203
20.0625 0.0979444364056745
20.125 0.097976314340234
20.1875 0.0980067924294405
20.25 0.0980384639798125
20.3125 0.0980657547002393
20.375 0.0980890841924973
20.4375 0.0981189411396497
20.5 0.0981396097899597
20.5625 0.0981653879431263
20.625 0.0981879453754859
20.6875 0.0982122836387658
20.75 0.0982349954692543
20.8125 0.0982519852446885
20.875 0.0982699748311469
20.9375 0.098289419778012
21 0.0983006178964915
21.0625 0.0983151682112937
21.125 0.0983421883339923
21.1875 0.0983486344058209
21.25 0.0983523728703092
21.3125 0.0983682309044172
21.375 0.0983861009033382
21.4375 0.0983921573218185
21.5 0.0984021344374645
21.5625 0.0984166354368475
21.625 0.098408298345067
21.6875 0.0984333611327387
21.75 0.0984240434767178
21.8125 0.0984352389099553
21.875 0.0983985114544889
21.9375 0.0984575628658927


==> tikz/effective-8k-2k-1k-015.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0.00194996963312596
8.0625 0
8.125 0.00629462136162652
8.1875 0.00839762762188911
8.25 0.0083913654088974
8.3125 0.0102030541285996
8.375 0.0116715746477616
8.4375 0.0128952884674072
8.5 0.0106452752735989
8.5625 0.0174263301822874
8.625 0.0174126194583045
8.6875 0.0200582295656204
8.75 0.0173851980103387
8.8125 0.0219563953578472
8.875 0.0191994905471802
8.9375 0.0173233909371458
9 0.0286160683145328
9.0625 0.0260208869466976
9.125 0
9.1875 0.0286176743708095
9.25 0.0285960761260013
9.3125 0.0285744778811932
9.375 0.028552879636385
9.4375 0.0285312813915768
9.5 0.0285096831467687
9.5625 0.0386978189150492
9.625 0.0386698378456963
9.6875 0.0386418567763434
9.75 0.0284232901675361
9.8125 0.0284016919227279
9.875 0.0348935127258301
9.9375 0.0283584954331116
10 0.0338100857204861
10.0625 0.0283152989434953
10.125 0.0384459892908732
10.1875 0.0384180082215203
10.25 0.0383900271521674
10.3125 0.0383620460828145
10.375 0.0383340650134616
10.4375 0.0383060839441087
10.5 0.0551204681396484
10.5625 0.0550801753997803
10.625 0.0550398826599121
10.6875 0.0549995899200439
10.75 0.0549592971801758
10.8125 0.049376335144043
10.875 0.0548787117004394
10.9375 0.0548384189605713
11 0.0547981262207031
11.0625 0.054757833480835
11.125 0.0547175407409668
11.1875 0.0546772480010986
11.25 0.0546369552612305
11.3125 0.0545966625213623
11.375 0.0545563697814941
11.4375 0.054516077041626
11.5 0.0544757843017578
11.5625 0.0544354915618896
11.625 0.0543951988220215
11.6875 0.0543549060821533
11.75 0.0543146133422851
11.8125 0.054274320602417
11.875 0.0483899688720703
11.9375 0.054228009134531
12 0.054185676574707
12.0625 0.054143344014883
12.125 0.054101011455059
12.1875 0.0540586788952351
12.25 0.0540163463354111
12.3125 0.0539740137755871
12.375 0.0539316812157631
12.4375 0.0538893486559391
12.5 0.0538470160961151
12.5625 0.0538046835362911
12.625 0.0537623509764671
12.6875 0.0537200184166431
12.75 0.0536776858568191
12.8125 0.0536353532969952
12.875 0.0535930207371712
12.9375 0.0535506881773472
13 0.0535087585449219
13.0625 0.0534684658050537
13.125 0.0534281730651855
13.1875 0.0533878803253174
13.25 0.0533475875854492
13.3125 0.053307294845581
13.375 0.0532670021057129
13.4375 0.0532267093658447
13.5 0.0531864166259766
13.5625 0.0830408185720444
13.625 0.0829778611660004
13.6875 0.0829149037599563
13.75 0.0828519463539123
13.8125 0.0827889889478683
13.875 0.0827260315418243
13.9375 0.0826630741357803
14 0.0826001167297363
14.0625 0.0825371593236923
14.125 0.0824742019176483
14.1875 0.0824112445116043
14.25 0.0823482871055603
14.3125 0.0822853296995163
14.375 0.0822223722934723
14.4375 0.0821594148874283
14.5 0.0820964574813843
14.5625 0.0820335000753403
14.625 0.0819705426692963
14.6875 0.0524208545684814
14.75 0.0730104446411133
14.8125 0.0729701519012451
14.875 0.0729298591613769
14.9375 0.0728895664215088
15 0.0728492736816406
15.0625 0.0728089809417724
15.125 0.0727686882019043
15.1875 0.0727283954620361
15.25 0.072688102722168
15.3125 0.0726478099822998
15.375 0.0726075172424316
15.4375 0.0725672245025635
15.5 0.0725269317626953
15.5625 0.0724866390228271
15.625 0.072446346282959
15.6875 0.0724060535430908
15.75 0.0723657608032226
15.8125 0.0723254680633545
15.875 0.0722851753234863
15.9375 0.0722448825836182
16 0.05157470703125
16.0625 0.0515344142913818
16.125 0.0514941215515137
16.1875 0.0514538288116455
16.25 0.0514135360717773
16.3125 0.0802706927061081
16.375 0.0802077353000641
16.4375 0.0801447778940201
16.5 0.0800818204879761
16.5625 0.0800188630819321
16.625 0.079955905675888
16.6875 0.079892948269844
16.75 0.0798299908638
16.8125 0.079767033457756
16.875 0.079704076051712
16.9375 0.079641118645668
17 0.079578161239624
17.0625 0.07951520383358
17.125 0.079452246427536
17.1875 0.079389289021492
17.25 0.079326331615448
17.3125 0.079263374209404
17.375 0.07920041680336
17.4375 0.079137459397316
17.5 0.079074501991272
17.5625 0.079011544585228
17.625 0.0789485871791839
17.6875 0.0788856297731399
17.75 0.0788226723670959
17.8125 0.0787597149610519
17.875 0.0786967575550079
17.9375 0.0786338001489639
18 0.0785708427429199
18.0625 0.0785078853368759
18.125 0.0784449279308319
18.1875 0.0783819705247879
18.25 0.0783190131187439
18.3125 0.0782560557126999
18.375 0.0781930983066559
18.4375 0.0781301409006119
18.5 0.0780671834945679
18.5625 0.0780042260885239
18.625 0.0779412686824798
18.6875 0.0778783112764358
18.75 0.0778153538703918
18.8125 0.0777523964643478
18.875 0.0776894390583038
18.9375 0.0776264816522598
19 0.0775635242462158
19.0625 0.0775005668401718
19.125 0.0774376094341278
19.1875 0.0773746520280838
19.25 0.0773116946220398
19.3125 0.0772487372159958
19.375 0.0771857798099518
19.4375 0.0771228224039078
19.5 0.0770598649978638
19.5625 0.0769969075918197
19.625 0.0769339501857757
19.6875 0.0768709927797317
19.75 0.0768080353736877
19.8125 0.0767450779676437
19.875 0.0766821205615997
19.9375 0.0766191631555557
20 0.0765562057495117
20.0625 0.0764932483434677
20.125 0.0764302909374237
20.1875 0.0763673335313797
20.25 0.0763043761253357
20.3125 0.0762414187192917
20.375 0.0761784613132477
20.4375 0.0761155039072037
20.5 0.0760525465011597
20.5625 0.0759895890951156
20.625 0.0759266316890716
20.6875 0.0758636742830276
20.75 0.0758007168769836
20.8125 0.0757377594709396
20.875 0.0756748020648956
20.9375 0.0756118446588516
21 0.0755488872528076
21.0625 0.0754859298467636
21.125 0.0754229724407196
21.1875 0.0753600150346756
21.25 0.0752970576286316
21.3125 0.0752341002225876
21.375 0.0751711428165436
21.4375 0.0751081854104996
21.5 0.0750452280044556
21.5625 0.0749822705984115
21.625 0.0749193131923675
21.6875 0.0748563557863235
21.75 0.0747933983802795
21.8125 0.0747304409742355
21.875 0.0746674835681915
21.9375 0.0746045261621475


==> tikz/effective-8k-2k-1k-016.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0
8.0625 0
8.125 0
8.1875 0
8.25 0
8.3125 0
8.375 0
8.4375 0
8.5 0
8.5625 0
8.625 0
8.6875 0
8.75 0
8.8125 0
8.875 0
8.9375 0
9 0
9.0625 0
9.125 0
9.1875 0
9.25 0
9.3125 0
9.375 0
9.4375 0
9.5 0
9.5625 0.0029703474275778
9.625 0.00465466693814003
9.6875 0
9.75 0.00791771345087248
9.8125 0.00949827089260355
9.875 0.0110460050712141
9.9375 0.0125618121261822
10 0.0140464953159275
10.0625 0.0155279923319413
10.125 0.0169523449842394
10.1875 0.0183478554182026
10.25 0.0197152302180716
10.3125 0.0210551924871749
10.375 0.0223684280551793
10.4375 0.02365557118433
10.5 0.0249172748645187
10.5625 0.0261541087982711
10.625 0.0273667351312296
10.6875 0.0285556213084852
10.75 0.029721427961549
10.8125 0.0308646225980576
10.875 0.0319857862832908
10.9375 0.0330853702031119
11 0.0341639090995541
11.0625 0.0352399700023822
11.125 0.0362774931018654
11.1875 0.0372954288465889
11.25 0.0382942571394467
11.3125 0.0392743342686895
11.375 0.0402361379380882
11.4375 0.0411800843892849
11.5 0.0421065519085092
11.5625 0.0430158940996912
11.625 0.0439085501126983
11.6875 0.0447848646407769
11.75 0.0456451616042041
11.8125 0.0464897838744499
11.875 0.0473190910779186
11.9375 0.0481334577730125
12 0.0489330590749565
12.0625 0.0497326020577013
12.125 0.0505034520389911
12.1875 0.0512605004561971
12.25 0.0520040864817818
12.3125 0.0527344251806905
12.375 0.0534518378165758
12.4375 0.0541566270943235
12.5 0.0548489591331458
12.5625 0.0555291867944935
12.625 0.0561974317591699
12.6875 0.0568540426930312
12.75 0.0574992305370609
12.8125 0.0581332122328048
12.875 0.0587562100782241
12.9375 0.0593684511474916
13 0.0599701676892818
13.0625 0.0605737056289578
13.125 0.0611549554675466
13.1875 0.061726182232009
13.25 0.0622877493673779
13.3125 0.0628396710280686
13.375 0.0633822960497332
13.4375 0.0639156459552579
13.5 0.0644399796469364
13.5625 0.0649554784343667
13.625 0.065462290737658
13.6875 0.0659605653940298
13.75 0.0664504454572546
13.8125 0.0669321057517112
13.875 0.0674056763698782
13.9375 0.0678713181301568
14 0.0683291870589212
14.0625 0.0687883571161317
14.125 0.0692311363747782
14.1875 0.0696665750990819
14.25 0.0700947459924861
14.3125 0.070515916418156
14.375 0.0709300880341159
14.4375 0.0713374709152642
14.5 0.0717381373240999
14.5625 0.0721322640781619
14.625 0.072519870520347
14.6875 0.0729012093745622
14.75 0.0732762511747133
14.8125 0.0736451621197527
14.875 0.0740080899026684
14.9375 0.0743651189016828
15 0.0747162474697031
15.0625 0.0750685359015589
15.125 0.0754080967581408
15.1875 0.0757421236935442
15.25 0.0760707062229792
15.3125 0.0763939395005891
15.375 0.0767119135649989
15.4375 0.0770247193901314
15.5 0.0773324390104444
15.5625 0.0776351743982176
15.625 0.0779330120853718
15.6875 0.0782260347508692
15.75 0.0785143167491709
15.8125 0.0787978526869115
15.875 0.0790768435473151
15.9375 0.0793513427191493
16 0.0796214649650876
16.0625 0.0798933651386556
16.125 0.0801546073102222
16.1875 0.0804116923770157
16.25 0.0806644775378327
16.3125 0.0809132159851079
16.375 0.0811579458164841
16.4375 0.0813985960492211
16.5 0.0816354447761069
16.5625 0.0818682734287899
16.625 0.0820974441989999
16.6875 0.0823227416180611
16.75 0.0825444963720168
16.8125 0.0827624297505682
16.875 0.0829769166511804
16.9375 0.0831878458929681
17 0.0833952604049775
17.0625 0.0836044059759534
17.125 0.0838050789929422
17.1875 0.084002587383975
17.25 0.0841967988639858
17.3125 0.084387767767106
17.375 0.0845755982065909
17.4375 0.0847604572135802
17.5 0.0849421267888831
17.5625 0.0851207136686828
17.625 0.0852964418454264
17.6875 0.0854692700629001
17.75 0.0856391065595627
17.8125 0.0858061730997136
17.875 0.0859702299590834
17.9375 0.0861318127410286
18 0.0862906237914715
18.0625 0.086450439351519
18.125 0.0866037925144583
18.1875 0.0867543767099656
18.25 0.0869023993750331
18.3125 0.0870481205117872
18.375 0.0871909929495961
18.4375 0.0873316549886367
18.5 0.0874702625024685
18.5625 0.0876060303831726
18.625 0.0877398548834442
18.6875 0.0878707027549002
18.75 0.0879991874485352
18.8125 0.0881260101573716
18.875 0.0882507259534204
18.9375 0.0883729959830537
19 0.0884930232836952
19.0625 0.0886147563578411
19.125 0.0887302118971087
19.1875 0.0888436348522738
19.25 0.0889547304631672
19.3125 0.0890643914957742
19.375 0.0891726186083321
19.4375 0.0892783021870373
19.5 0.0893818588147717
19.5625 0.0894829219455103
19.625 0.0895841955505198
19.6875 0.0896813640286942
19.75 0.0897775637910793
19.8125 0.0898719215812454
19.875 0.089967576671041
19.9375 0.0900560881189182
20 0.0901433948800576
20.0625 0.0902355055663925
20.125 0.0903213595537705
20.1875 0.0904048037166562
20.25 0.0904896430882352
20.3125 0.0905687960025083
20.375 0.0906432459211032
20.4375 0.0907248224798362
20.5 0.0907953977902226
20.5625 0.0908715830827969
20.625 0.0909439982051265
20.6875 0.0910178074074061
20.75 0.0910897402543203
20.8125 0.0911543688939101
20.875 0.0912202628857915
20.9375 0.091287149657932
21 0.0913444638169565
21.0625 0.0914052244251293
21.125 0.0914805741291569
21.1875 0.0915312522014334
21.25 0.0915784793321694
21.3125 0.0916398570403486
21.375 0.0917032456967631
21.4375 0.0917526630542055
21.5 0.0918061005765463
21.5625 0.0918650979839916
21.625 0.0918964846756412
21.6875 0.0919672723083238
21.75 0.09199727470026
21.8125 0.0920509091129025
21.875 0.0920480460264774
21.9375 0.0921581831541762


==> tikz/effective-8k-2k-1k-017.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0
8.0625 0
8.125 0
8.1875 0
8.25 0
8.3125 0
8.375 0
8.4375 0
8.5 0
8.5625 0
8.625 0
8.6875 0
8.75 0
8.8125 0
8.875 0
8.9375 0
9 0
9.0625 0
9.125 0
9.1875 0
9.25 0
9.3125 0
9.375 0
9.4375 0
9.5 0
9.5625 0.00230940618677265
9.625 0.00429664864952181
9.6875 0
9.75 0.00542107476128472
9.8125 0.00823481008410454
9.875 0.00822854787111282
9.9375 0.00822228565812111
10 0.011455126045164
10.0625 0.0125181484222412
10.125 0.0121587371826172
10.1875 0.0114301512064027
10.25 0.0170622342898522
10.3125 0.0170497982590287
10.375 0.0194462835788727
10.4375 0.0189476609230041
10.5 0.00816592574119568
10.5625 0.0215156935155392
10.625 0.018917441368103
10.6875 0.0169751820740876
10.75 0.0280404577449876
10.8125 0.0251920077265525
10.875 0.0246558675960619
10.9375 0.028012923516181
11 0.0279913252713729
11.0625 0.0279697270265647
11.125 0.0279481287817566
11.1875 0.0279265305369484
11.25 0.0279049322921403
11.3125 0.0334340201483832
11.375 0.0278617358025239
11.4375 0.0378583868344625
11.5 0.0378304057651096
11.5625 0.0378024246957567
11.625 0.033344480726454
11.6875 0.0277553409984221
11.75 0.0336847305297851
11.8125 0.033644437789917
11.875 0.0276921169870362
11.9375 0.0332549413045247
12 0.0276499676461123
12.0625 0.0276288929756503
12.125 0.0375505950715807
12.1875 0.0375226140022278
12.25 0.0374946329328749
12.3125 0.037466651863522
12.375 0.0374386707941691
12.4375 0.0374106897248162
12.5 0.0373827086554633
12.5625 0.053790807723999
12.625 0.0537505149841309
12.6875 0.0537102222442627
12.75 0.0536699295043945
12.8125 0.0536296367645264
12.875 0.0475003051757813
12.9375 0.0474745178222656
13 0.0535087585449219
13.0625 0.0534684658050537
13.125 0.0534281730651855
13.1875 0.0533878803253174
13.25 0.0533475875854492
13.3125 0.053307294845581
13.375 0.0532670021057129
13.4375 0.0532267093658447
13.5 0.0531864166259766
13.5625 0.0531461238861084
13.625 0.0531058311462402
13.6875 0.0530655384063721
13.75 0.0530252456665039
13.8125 0.0529849529266357
13.875 0.0529446601867676
13.9375 0.0529043674468994
14 0.0528640747070312
14.0625 0.0528237819671631
14.125 0.0527834892272949
14.1875 0.0469587707519531
14.25 0.0469329833984375
14.3125 0.0526626110076904
14.375 0.0526223182678223
14.4375 0.0525820255279541
14.5 0.0525417327880859
14.5625 0.0525014400482178
14.625 0.0524611473083496
14.6875 0.0524208545684814
14.75 0.0523805618286133
14.8125 0.0523402690887451
14.875 0.0522999763488769
14.9375 0.0522596836090088
15 0.0522193908691406
15.0625 0.0521790981292725
15.125 0.0521388053894043
15.1875 0.0520985126495361
15.25 0.052058219909668
15.3125 0.0520179271697998
15.375 0.0519776344299316
15.4375 0.0519373416900635
15.5 0.0518970489501953
15.5625 0.0518567562103271
15.625 0.051816463470459
15.6875 0.0517761707305908
15.75 0.0517358779907226
15.8125 0.0516955852508545
15.875 0.0516552925109863
15.9375 0.0516149997711182
16 0.05157470703125
16.0625 0.0515344142913818
16.125 0.0514941215515137
16.1875 0.0803966075181961
16.25 0.0803336501121521
16.3125 0.0802706927061081
16.375 0.0802077353000641
16.4375 0.0801447778940201
16.5 0.0800818204879761
16.5625 0.0800188630819321
16.625 0.079955905675888
16.6875 0.079892948269844
16.75 0.0798299908638
16.8125 0.079767033457756
16.875 0.079704076051712
16.9375 0.079641118645668
17 0.079578161239624
17.0625 0.07951520383358
17.125 0.079452246427536
17.1875 0.079389289021492
17.25 0.079326331615448
17.3125 0.079263374209404
17.375 0.07920041680336
17.4375 0.079137459397316
17.5 0.079074501991272
17.5625 0.0505673885345459
17.625 0.0711569786071777
17.6875 0.0711166858673096
17.75 0.0710763931274414
17.8125 0.0710361003875732
17.875 0.0709958076477051
17.9375 0.0709555149078369
18 0.0709152221679687
18.0625 0.0708749294281006
18.125 0.0708346366882324
18.1875 0.0707943439483642
18.25 0.0707540512084961
18.3125 0.0707137584686279
18.375 0.0706734657287598
18.4375 0.0706331729888916
18.5 0.0705928802490234
18.5625 0.0705525875091553
18.625 0.0705122947692871
18.6875 0.0704720020294189
18.75 0.0704317092895508
18.8125 0.0703914165496826
18.875 0.0703511238098144
18.9375 0.0703108310699463
19 0.0702705383300781
19.0625 0.0775005668401718
19.125 0.0774376094341278
19.1875 0.0773746520280838
19.25 0.0773116946220398
19.3125 0.0772487372159958
19.375 0.0771857798099518
19.4375 0.0771228224039078
19.5 0.0770598649978638
19.5625 0.0769969075918197
19.625 0.0769339501857757
19.6875 0.0768709927797317
19.75 0.0768080353736877
19.8125 0.0767450779676437
19.875 0.0766821205615997
19.9375 0.0766191631555557
20 0.0765562057495117
20.0625 0.0764932483434677
20.125 0.0764302909374237
20.1875 0.0763673335313797
20.25 0.0763043761253357
20.3125 0.0762414187192917
20.375 0.0761784613132477
20.4375 0.0761155039072037
20.5 0.0760525465011597
20.5625 0.0759895890951156
20.625 0.0759266316890716
20.6875 0.0758636742830276
20.75 0.0758007168769836
20.8125 0.0757377594709396
20.875 0.0756748020648956
20.9375 0.0756118446588516
21 0.0755488872528076
21.0625 0.0754859298467636
21.125 0.0754229724407196
21.1875 0.0753600150346756
21.25 0.0752970576286316
21.3125 0.0752341002225876
21.375 0.0751711428165436
21.4375 0.0751081854104996
21.5 0.0750452280044556
21.5625 0.0749822705984115
21.625 0.0749193131923675
21.6875 0.0748563557863235
21.75 0.0747933983802795
21.8125 0.0747304409742355
21.875 0.0746674835681915
21.9375 0.0746045261621475


==> tikz/effective-8k-2k-1k-018.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0
8.0625 0
8.125 0
8.1875 0
8.25 0
8.3125 0
8.375 0
8.4375 0
8.5 0
8.5625 0
8.625 0
8.6875 0
8.75 0
8.8125 0
8.875 0
8.9375 0
9 0
9.0625 0
9.125 0
9.1875 0
9.25 0
9.3125 0
9.375 0
9.4375 0
9.5 0
9.5625 0
9.625 0
9.6875 0
9.75 0
9.8125 0
9.875 0
9.9375 0
10 0
10.0625 0
10.125 0
10.1875 0
10.25 0
10.3125 0
10.375 0
10.4375 0
10.5 0
10.5625 0
10.625 0
10.6875 0
10.75 0
10.8125 0
10.875 0
10.9375 0
11 0
11.0625 0
11.125 0.00337334562034469
11.1875 0.00478539445515806
11.25 0
11.3125 0
11.375 0.00886852745962257
11.4375 0.0101804505491508
11.5 0.0114687445110489
11.5625 0.0127339037819215
11.625 0.013976441479361
11.6875 0.0151968504877084
11.75 0.0163955974568747
11.8125 0.0175731702481243
11.875 0.0187300423920454
11.9375 0.0198665705301298
12 0.0209832543849395
12.0625 0.0220969523967902
12.125 0.0231746954053893
12.1875 0.0242338183364522
12.25 0.0252747004047929
12.3125 0.0262976900595974
12.375 0.0273031835969626
12.4375 0.0282915428740181
12.5 0.0292630760587166
12.5625 0.0302181707763343
12.625 0.0311571275568281
12.6875 0.0320802990096081
12.75 0.0329879805719828
12.8125 0.0338805199833011
12.875 0.0347581817643152
12.9375 0.0356212648792546
13 0.0364700991580433
13.0625 0.0373190066360336
13.125 0.038140055163113
13.1875 0.0389476586415533
13.25 0.0397420689623471
13.3125 0.0405235388739091
13.375 0.0412923109895501
13.4375 0.0420485670648634
13.5 0.0427926581147005
13.5625 0.0435246885768246
13.625 0.0442449534638149
13.6875 0.0449536683212305
13.75 0.0456510368068646
13.8125 0.0463372723114103
13.875 0.0470125955144352
13.9375 0.0476771560263679
14 0.0483311794290435
14.0625 0.0489852106641371
14.125 0.0496187270494908
14.1875 0.0502423076485518
14.25 0.0508561450685388
14.3125 0.0514603946335949
14.375 0.0520552197317942
14.4375 0.0526407845825438
14.5 0.0532172575623432
14.5625 0.053784811604799
14.625 0.0543436214393743
14.6875 0.0548938596332788
14.75 0.0554355817105976
14.8125 0.055969021628437
14.875 0.056494289155803
14.9375 0.0570115265603912
15 0.0575208297933923
15.0625 0.0580303841250547
15.125 0.0585240262964191
15.1875 0.0590101463908679
15.25 0.0594888957865253
15.3125 0.0599603957012117
15.375 0.0604247628656567
15.4375 0.060882116413024
15.5 0.061332566370712
15.5625 0.0617762469554532
15.625 0.0622132755964236
15.6875 0.0626437662539324
15.75 0.0630678022061242
15.8125 0.0634854541049304
15.875 0.063896939315233
15.9375 0.0643022999315254
16 0.0647015764912624
16.0625 0.0651022446048444
16.125 0.0654896036041366
16.1875 0.0658712855354001
16.25 0.0662471964746215
16.3125 0.0666176423348064
16.375 0.0669824878952762
16.4375 0.0673419721743571
16.5 0.0676961647735995
16.5625 0.0680450272015037
16.625 0.068388742315939
16.6875 0.068727403558938
16.75 0.0690610688037404
16.8125 0.0693897818773887
16.875 0.0697135797105288
16.9375 0.0700326664303621
17 0.0703469475439684
17.0625 0.0706624879610801
17.125 0.0709676800809669
17.1875 0.0712684415950774
17.25 0.0715647517999136
17.3125 0.0718567485972363
17.375 0.072144406703939
17.4375 0.0724278936623056
17.5 0.0727072249810002
17.5625 0.0729823306352773
17.625 0.0732534951534474
17.6875 0.0735206962894524
17.75 0.0737839404589347
17.8125 0.0740433488289576
17.875 0.0742987188115647
17.9375 0.0745506956744376
18 0.0747987806828026
18.0625 0.0750475024714757
18.125 0.0752883703863175
18.1875 0.0755253749657723
18.25 0.075758978799639
18.3125 0.0759893521575919
18.375 0.0762159222778397
18.4375 0.0764394510103869
18.5 0.0766600638022508
18.5625 0.0768769481290175
18.625 0.0770910582568113
18.6875 0.0773012774562537
18.75 0.0775082981900937
18.8125 0.0777128949380268
18.875 0.0779146951369661
18.9375 0.0781130724216307
19 0.0783085045954914
19.0625 0.0785054510100023
19.125 0.078694654661752
19.1875 0.0788811454601289
19.25 0.07906448296031
19.3125 0.0792456821491743
19.375 0.0794248562550104
19.4375 0.0796008333031023
19.5 0.0797738138317345
19.5625 0.0799435372840939
19.625 0.0801131288048333
19.6875 0.0802775954047582
19.75 0.080440472844934
19.8125 0.0806007933456227
19.875 0.0807624061291104
19.9375 0.0809153940526426
20 0.081066595677541
20.0625 0.0812229711299289
20.125 0.0813716576010607
20.1875 0.0815173417348225
20.25 0.0816642799666739
20.3125 0.0818042615837391
20.375 0.0819383982190393
20.4375 0.0820805500486501
20.5 0.0822097059891489
20.5625 0.082344932877857
20.625 0.0824753940777397
20.6875 0.0826073388354325
20.75 0.0827367590299448
20.8125 0.0828573198282996
20.875 0.0829790779665984
20.9375 0.0831017803208773
21 0.0832129961307987
21.0625 0.083327899753927
21.125 0.0834594959204715
21.1875 0.0835621894818943
21.25 0.0836606111838889
21.3125 0.0837752105385219
21.375 0.0838917260811729
21.4375 0.0839918869582316
21.5 0.084096503540962
21.5625 0.0842070634716114
21.625 0.0842855822533801
21.6875 0.0844093438708752
21.75 0.0844856230995328
21.8125 0.0845891536915941
21.875 0.0846270283747263
21.9375 0.0847952347456503


==> tikz/effective-8k-2k-1k-019.dat <==
2 0
2.0625 0
2.125 0
2.1875 0
2.25 0
2.3125 0
2.375 0
2.4375 0
2.5 0
2.5625 0
2.625 0
2.6875 0
2.75 0
2.8125 0
2.875 0
2.9375 0
3 0
3.0625 0
3.125 0
3.1875 0
3.25 0
3.3125 0
3.375 0
3.4375 0
3.5 0
3.5625 0
3.625 0
3.6875 0
3.75 0
3.8125 0
3.875 0
3.9375 0
4 0
4.0625 0
4.125 0
4.1875 0
4.25 0
4.3125 0
4.375 0
4.4375 0
4.5 0
4.5625 0
4.625 0
4.6875 0
4.75 0
4.8125 0
4.875 0
4.9375 0
5 0
5.0625 0
5.125 0
5.1875 0
5.25 0
5.3125 0
5.375 0
5.4375 0
5.5 0
5.5625 0
5.625 0
5.6875 0
5.75 0
5.8125 0
5.875 0
5.9375 0
6 0
6.0625 0
6.125 0
6.1875 0
6.25 0
6.3125 0
6.375 0
6.4375 0
6.5 0
6.5625 0
6.625 0
6.6875 0
6.75 0
6.8125 0
6.875 0
6.9375 0
7 0
7.0625 0
7.125 0
7.1875 0
7.25 0
7.3125 0
7.375 0
7.4375 0
7.5 0
7.5625 0
7.625 0
7.6875 0
7.75 0
7.8125 0
7.875 0
7.9375 0
8 0
8.0625 0
8.125 0
8.1875 0
8.25 0
8.3125 0
8.375 0
8.4375 0
8.5 0
8.5625 0
8.625 0
8.6875 0
8.75 0
8.8125 0
8.875 0
8.9375 0
9 0
9.0625 0
9.125 0
9.1875 0
9.25 0
9.3125 0
9.375 0
9.4375 0
9.5 0
9.5625 0
9.625 0
9.6875 0
9.75 0
9.8125 0
9.875 0
9.9375 0
10 0
10.0625 0
10.125 0
10.1875 0
10.25 0
10.3125 0
10.375 0
10.4375 0
10.5 0
10.5625 0
10.625 0
10.6875 0
10.75 0
10.8125 0
10.875 0
10.9375 0
11 0
11.0625 0
11.125 0.00310190140254914
11.1875 0.00421892345687489
11.25 0
11.3125 0
11.375 0.00807825475931168
11.4375 0.00807199254631996
11.5 0.0100698549885395
11.5625 0.0112470023888202
11.625 0.0120040130615234
11.6875 0.0080469436943531
11.75 0.00804068148136139
11.8125 0.0147958920325762
11.875 0.016738897488441
11.9375 0.0167264614576175
12 0.016714025426794
12.0625 0.0167015893959705
12.125 0.018675684928894
12.1875 0.00799684599041939
12.25 0.0210907310247421
12.3125 0.0186454653739929
12.375 0.0166394092418529
12.4375 0.0274854046957833
12.5 0.0274648471754424
12.5625 0.0243631285064075
12.625 0.0242874768315529
12.6875 0.0274181462710305
12.75 0.0273970716005685
12.8125 0.0273759969301066
12.875 0.0273549222596446
12.9375 0.0273338475891826
13 0.0273127729187206
13.0625 0.0272916982482587
13.125 0.0329146915011936
13.1875 0.0272495489073347
13.25 0.0272284742368727
13.3125 0.0370189547538757
13.375 0.0369909736845228
13.4375 0.0369629926151699
13.5 0.0369350115458171
13.5625 0.0271231008845629
13.625 0.0271020262141009
13.6875 0.0327535205417209
13.75 0.0327356126573351
13.8125 0.027038802202715
13.875 0.0326997968885634
13.9375 0.026996652861791
14 0.026975578191329
14.0625 0.036683181921641
14.125 0.0366552008522881
14.1875 0.0366272197829352
14.25 0.0365992387135824
14.3125 0.0365712576442295
14.375 0.0365432765748766
14.4375 0.0365152955055237
14.5 0.0364873144361708
14.5625 0.0525014400482178
14.625 0.0524611473083496
14.6875 0.0524208545684814
14.75 0.0523805618286133
14.8125 0.0523402690887451
14.875 0.0522999763488769
14.9375 0.0522596836090088
15 0.04662353515625
15.0625 0.0465977478027344
15.125 0.0521388053894043
15.1875 0.0520985126495361
15.25 0.052058219909668
15.3125 0.0520179271697998
15.375 0.0519776344299316
15.4375 0.0519373416900635
15.5 0.0518970489501953
15.5625 0.0518567562103271
15.625 0.051816463470459
15.6875 0.0517761707305908
15.75 0.0517358779907226
15.8125 0.0516955852508545
15.875 0.0516552925109863
15.9375 0.0516149997711182
16 0.05157470703125
16.0625 0.0515344142913818
16.125 0.0514941215515137
16.1875 0.0514538288116455
16.25 0.0514135360717773
16.3125 0.0513732433319092
16.375 0.051332950592041
16.4375 0.0512926578521728
16.5 0.046004638671875
16.5625 0.0459788513183594
16.625 0.0511717796325684
16.6875 0.0511314868927002
16.75 0.051091194152832
16.8125 0.0510509014129639
16.875 0.0510106086730957
16.9375 0.0509703159332275
17 0.0509300231933594
17.0625 0.0508897304534912
17.125 0.050849437713623
17.1875 0.0508091449737549
17.25 0.0507688522338867
17.3125 0.0507285594940185
17.375 0.0506882667541504
17.4375 0.0506479740142822
17.5 0.0506076812744141
17.5625 0.0505673885345459
17.625 0.0505270957946777
17.6875 0.0504868030548096
17.75 0.0504465103149414
17.8125 0.0504062175750732
17.875 0.0503659248352051
17.9375 0.0503256320953369
18 0.0502853393554687
18.0625 0.0502450466156006
18.125 0.0502047538757324
18.1875 0.0501644611358643
18.25 0.0501241683959961
18.3125 0.0500838756561279
18.375 0.0500435829162598
18.4375 0.0500032901763916
18.5 0.0499629974365234
18.5625 0.0499227046966553
18.625 0.0498824119567871
18.6875 0.0498421192169189
18.75 0.0498018264770508
18.8125 0.0497615337371826
18.875 0.0776894390583038
18.9375 0.0776264816522598
19 0.0775635242462158
19.0625 0.0775005668401718
19.125 0.0774376094341278
19.1875 0.0773746520280838
19.25 0.0773116946220398
19.3125 0.0772487372159958
19.375 0.0771857798099518
19.4375 0.0771228224039078
19.5 0.0770598649978638
19.5625 0.0769969075918197
19.625 0.0769339501857757
19.6875 0.0768709927797317
19.75 0.0768080353736877
19.8125 0.0767450779676437
19.875 0.0766821205615997
19.9375 0.0766191631555557
20 0.0765562057495117
20.0625 0.0764932483434677
20.125 0.0764302909374237
20.1875 0.0763673335313797
20.25 0.0763043761253357
20.3125 0.0762414187192917
20.375 0.048798386156559
20.4375 0.0487600828707218
20.5 0.0693035125732422
20.5625 0.069263219833374
20.625 0.0692229270935058
20.6875 0.0691826343536377
20.75 0.0691423416137695
20.8125 0.0691020488739014
20.875 0.0690617561340332
20.9375 0.069021463394165
21 0.0689811706542969
21.0625 0.0689408779144287
21.125 0.0689005851745605
21.1875 0.0688602924346924
21.25 0.0688199996948242
21.3125 0.068779706954956
21.375 0.0687394142150879
21.4375 0.0686991214752197
21.5 0.0686588287353515
21.5625 0.0686185359954834
21.625 0.0685782432556152
21.6875 0.0685379505157471
21.75 0.0684976577758789
21.8125 0.0684573650360107
21.875 0.0684170722961426
21.9375 0.0683767795562744


==> tikz/effective-8k-2k-1k-020.dat <==
2 nan
2.0625 nan
2.125 nan
2.1875 nan
2.25 nan
2.3125 nan
2.375 nan
2.4375 nan
2.5 nan
2.5625 nan
2.625 nan
2.6875 nan
2.75 nan
2.8125 nan
2.875 nan
2.9375 nan
3 nan
3.0625 nan
3.125 nan
3.1875 nan
3.25 nan
3.3125 nan
3.375 nan
3.4375 nan
3.5 nan
3.5625 nan
3.625 nan
3.6875 nan
3.75 nan
3.8125 nan
3.875 nan
3.9375 nan
4 nan
4.0625 nan
4.125 nan
4.1875 nan
4.25 nan
4.3125 nan
4.375 nan
4.4375 nan
4.5 nan
4.5625 nan
4.625 nan
4.6875 nan
4.75 nan
4.8125 nan
4.875 nan
4.9375 nan
5 512
5.0625 640
5.125 704
5.1875 768
5.25 832
5.3125 768
5.375 896
5.4375 960
5.5 992
5.5625 1024
5.625 1024
5.6875 1024
5.75 1024
5.8125 1152
5.875 1152
5.9375 1024
6 1216
6.0625 1248
6.125 1280
6.1875 1280
6.25 1280
6.3125 1280
6.375 1344
6.4375 1344
6.5 1344
6.5625 1392
6.625 1408
6.6875 1408
6.75 1408
6.8125 1408
6.875 1472
6.9375 1472
7 1472
7.0625 1472
7.125 1472
7.1875 1520
7.25 1536
7.3125 1536
7.375 1536
7.4375 1536
7.5 1536
7.5625 1536
7.625 1536
7.6875 1536
7.75 1536
7.8125 1536
7.875 1536
7.9375 1536
8 1536
8.0625 1536
8.125 1536
8.1875 1664
8.25 1664
8.3125 1664
8.375 1664
8.4375 1664
8.5 1664
8.5625 1664
8.625 1664
8.6875 1664
8.75 1664
8.8125 1536
8.875 1728
8.9375 1728
9 1728
9.0625 1728
9.125 1728
9.1875 1728
9.25 1728
9.3125 1760
9.375 1760
9.4375 1760
9.5 1760
9.5625 1760
9.625 1536
9.6875 1536
9.75 1536
9.8125 1792
9.875 1792
9.9375 1792
10 1792
10.0625 1792
10.125 1792
10.1875 1792
10.25 1792
10.3125 1792
10.375 1792
10.4375 1792
10.5 1792
10.5625 1792
10.625 1792
10.6875 1792
10.75 1792
10.8125 1792
10.875 1792
10.9375 1792
11 1792
11.0625 1792
11.125 1792
11.1875 1792
11.25 1792
11.3125 1792
11.375 1792
11.4375 1792
11.5 1792
11.5625 1792
11.625 1792
11.6875 1792
11.75 1792
11.8125 1792
11.875 1792
11.9375 1792
12 1792
12.0625 1792
12.125 1792
12.1875 1792
12.25 1792
12.3125 1792
12.375 1792
12.4375 1792
12.5 1792
12.5625 1792
12.625 1792
12.6875 1792
12.75 1792
12.8125 1792
12.875 1792
12.9375 1792
13 1792
13.0625 1792
13.125 1792
13.1875 1792
13.25 1792
13.3125 1792
13.375 1792
13.4375 1792
13.5 1792
13.5625 1792
13.625 1920
13.6875 1920
13.75 1920
13.8125 1920
13.875 1920
13.9375 1920
14 1920
14.0625 1920
14.125 1920
14.1875 1920
14.25 1920
14.3125 1920
14.375 1920
14.4375 1920
14.5 1920
14.5625 1920
14.625 1920
14.6875 1920
14.75 1920
14.8125 1920
14.875 1920
14.9375 1920
15 1920
15.0625 1920
15.125 1920
15.1875 1920
15.25 1920
15.3125 1920
15.375 1920
15.4375 1920
15.5 1920
15.5625 1920
15.625 1920
15.6875 1920
15.75 1920
15.8125 1920
15.875 1920
15.9375 1920
16 1920
16.0625 1920
16.125 1920
16.1875 1920
16.25 1920
16.3125 1920
16.375 1920
16.4375 1920
16.5 1920
16.5625 1920
16.625 1920
16.6875 1920
16.75 1920
16.8125 1920
16.875 1920
16.9375 1920
17 1920
17.0625 1920
17.125 1920
17.1875 1920
17.25 1920
17.3125 1920
17.375 1920
17.4375 1920
17.5 1920
17.5625 1920
17.625 1920
17.6875 1920
17.75 1920
17.8125 1920
17.875 1920
17.9375 1920
18 1920
18.0625 1920
18.125 1920
18.1875 1920
18.25 1920
18.3125 1920
18.375 1920
18.4375 1920
18.5 1920
18.5625 1920
18.625 1920
18.6875 1920
18.75 1920
18.8125 1920
18.875 1920
18.9375 1920
19 1920
19.0625 1664
19.125 1664
19.1875 1664
19.25 1664
19.3125 1664
19.375 1664
19.4375 1664
19.5 1664
19.5625 1664
19.625 1664
19.6875 1664
19.75 1920
19.8125 1920
19.875 1920
19.9375 1920
20 1920
20.0625 1920
20.125 1920
20.1875 1920
20.25 1984
20.3125 1984
20.375 1984
20.4375 1984
20.5 1984
20.5625 1984
20.625 1984
20.6875 1984
20.75 1984
20.8125 1984
20.875 1984
20.9375 1984
21 1984
21.0625 1984
21.125 1984
21.1875 1984
21.25 1984
21.3125 1984
21.375 1984
21.4375 1984
21.5 1984
21.5625 1984
21.625 1984
21.6875 1984
21.75 1984
21.8125 1984
21.875 1984
21.9375 1984


==> tikz/effective-8k-2k-1k-021.dat <==
2 nan
2.0625 nan
2.125 nan
2.1875 nan
2.25 nan
2.3125 nan
2.375 nan
2.4375 nan
2.5 nan
2.5625 nan
2.625 nan
2.6875 nan
2.75 nan
2.8125 nan
2.875 nan
2.9375 nan
3 nan
3.0625 nan
3.125 nan
3.1875 nan
3.25 nan
3.3125 nan
3.375 nan
3.4375 nan
3.5 nan
3.5625 nan
3.625 nan
3.6875 nan
3.75 nan
3.8125 nan
3.875 nan
3.9375 nan
4 nan
4.0625 nan
4.125 nan
4.1875 nan
4.25 nan
4.3125 nan
4.375 nan
4.4375 nan
4.5 nan
4.5625 nan
4.625 nan
4.6875 nan
4.75 nan
4.8125 nan
4.875 nan
4.9375 nan
5 nan
5.0625 nan
5.125 nan
5.1875 nan
5.25 nan
5.3125 nan
5.375 nan
5.4375 nan
5.5 nan
5.5625 nan
5.625 nan
5.6875 nan
5.75 nan
5.8125 nan
5.875 nan
5.9375 nan
6 nan
6.0625 nan
6.125 nan
6.1875 nan
6.25 nan
6.3125 nan
6.375 nan
6.4375 256
6.5 400
6.5625 480
6.625 512
6.6875 512
6.75 672
6.8125 704
6.875 768
6.9375 768
7 768
7.0625 880
7.125 896
7.1875 896
7.25 960
7.3125 992
7.375 1024
7.4375 1024
7.5 1024
7.5625 1024
7.625 1120
7.6875 1152
7.75 1152
7.8125 1152
7.875 1024
7.9375 1216
8 1024
8.0625 1248
8.125 1024
8.1875 1280
8.25 1280
8.3125 1280
8.375 1280
8.4375 1344
8.5 1344
8.5625 1344
8.625 1344
8.6875 1376
8.75 1408
8.8125 1408
8.875 1408
8.9375 1408
9 1408
9.0625 1408
9.125 1472
9.1875 1472
9.25 1472
9.3125 1472
9.375 1472
9.4375 1472
9.5 1504
9.5625 1520
9.625 1536
9.6875 1536
9.75 1536
9.8125 1536
9.875 1536
9.9375 1536
10 1536
10.0625 1536
10.125 1536
10.1875 1536
10.25 1536
10.3125 1536
10.375 1536
10.4375 1536
10.5 1536
10.5625 1536
10.625 1536
10.6875 1536
10.75 1536
10.8125 1536
10.875 1664
10.9375 1664
11 1664
11.0625 1664
11.125 1664
11.1875 1664
11.25 1664
11.3125 1664
11.375 1664
11.4375 1664
11.5 1664
11.5625 1664
11.625 1664
11.6875 1664
11.75 1536
11.8125 1728
11.875 1728
11.9375 1728
12 1728
12.0625 1728
12.125 1728
12.1875 1728
12.25 1728
12.3125 1728
12.375 1728
12.4375 1760
12.5 1760
12.5625 1760
12.625 1760
12.6875 1760
12.75 1760
12.8125 1536
12.875 1536
12.9375 1536
13 1728
13.0625 1792
13.125 1792
13.1875 1792
13.25 1792
13.3125 1792
13.375 1792
13.4375 1792
13.5 1792
13.5625 1792
13.625 1792
13.6875 1792
13.75 1792
13.8125 1792
13.875 1792
13.9375 1792
14 1792
14.0625 1792
14.125 1792
14.1875 1792
14.25 1792
14.3125 1792
14.375 1792
14.4375 1792
14.5 1792
14.5625 1792
14.625 1792
14.6875 1792
14.75 1792
14.8125 1792
14.875 1792
14.9375 1792
15 1792
15.0625 1792
15.125 1792
15.1875 1792
15.25 1792
15.3125 1792
15.375 1792
15.4375 1792
15.5 1792
15.5625 1792
15.625 1792
15.6875 1792
15.75 1792
15.8125 1792
15.875 1792
15.9375 1792
16 1792
16.0625 1792
16.125 1792
16.1875 1792
16.25 1792
16.3125 1792
16.375 1792
16.4375 1792
16.5 1792
16.5625 1792
16.625 1792
16.6875 1792
16.75 1792
16.8125 1792
16.875 1792
16.9375 1792
17 1792
17.0625 1792
17.125 1792
17.1875 1792
17.25 1792
17.3125 1792
17.375 1792
17.4375 1792
17.5 1792
17.5625 1792
17.625 1792
17.6875 1792
17.75 1792
17.8125 1792
17.875 1792
17.9375 1792
18 1792
18.0625 1792
18.125 1792
18.1875 1792
18.25 1920
18.3125 1920
18.375 1920
18.4375 1920
18.5 1920
18.5625 1920
18.625 1920
18.6875 1920
18.75 1920
18.8125 1920
18.875 1920
18.9375 1920
19 1920
19.0625 1664
19.125 1664
19.1875 1664
19.25 1664
19.3125 1664
19.375 1664
19.4375 1664
19.5 1664
19.5625 1664
19.625 1664
19.6875 1664
19.75 1920
19.8125 1920
19.875 1920
19.9375 1920
20 1920
20.0625 1920
20.125 1920
20.1875 1920
20.25 1920
20.3125 1920
20.375 1920
20.4375 1920
20.5 1920
20.5625 1920
20.625 1920
20.6875 1920
20.75 1920
20.8125 1920
20.875 1920
20.9375 1920
21 1920
21.0625 1920
21.125 1920
21.1875 1920
21.25 1920
21.3125 1920
21.375 1920
21.4375 1920
21.5 1920
21.5625 1920
21.625 1920
21.6875 1920
21.75 1920
21.8125 1920
21.875 1920
21.9375 1920


==> tikz/effective-8k-2k-1k-022.dat <==
2 nan
2.0625 nan
2.125 nan
2.1875 nan
2.25 nan
2.3125 nan
2.375 nan
2.4375 nan
2.5 nan
2.5625 nan
2.625 nan
2.6875 nan
2.75 nan
2.8125 nan
2.875 nan
2.9375 nan
3 nan
3.0625 nan
3.125 nan
3.1875 nan
3.25 nan
3.3125 nan
3.375 nan
3.4375 nan
3.5 nan
3.5625 nan
3.625 nan
3.6875 nan
3.75 nan
3.8125 nan
3.875 nan
3.9375 nan
4 nan
4.0625 nan
4.125 nan
4.1875 nan
4.25 nan
4.3125 nan
4.375 nan
4.4375 nan
4.5 nan
4.5625 nan
4.625 nan
4.6875 nan
4.75 nan
4.8125 nan
4.875 nan
4.9375 nan
5 nan
5.0625 nan
5.125 nan
5.1875 nan
5.25 nan
5.3125 nan
5.375 nan
5.4375 nan
5.5 nan
5.5625 nan
5.625 nan
5.6875 nan
5.75 nan
5.8125 nan
5.875 nan
5.9375 nan
6 nan
6.0625 nan
6.125 nan
6.1875 nan
6.25 nan
6.3125 nan
6.375 nan
6.4375 nan
6.5 nan
6.5625 nan
6.625 nan
6.6875 nan
6.75 nan
6.8125 nan
6.875 nan
6.9375 nan
7 nan
7.0625 nan
7.125 nan
7.1875 nan
7.25 nan
7.3125 nan
7.375 nan
7.4375 nan
7.5 nan
7.5625 nan
7.625 nan
7.6875 nan
7.75 nan
7.8125 nan
7.875 nan
7.9375 nan
8 256
8.0625 nan
8.125 448
8.1875 512
8.25 512
8.3125 624
8.375 640
8.4375 704
8.5 736
8.5625 768
8.625 768
8.6875 832
8.75 768
8.8125 896
8.875 928
8.9375 896
9 960
9.0625 992
9.125 nan
9.1875 1024
9.25 1024
9.3125 1024
9.375 1024
9.4375 1024
9.5 1024
9.5625 1152
9.625 1152
9.6875 1152
9.75 1024
9.8125 1024
9.875 1216
9.9375 1024
10 1248
10.0625 1024
10.125 1280
10.1875 1280
10.25 1280
10.3125 1280
10.375 1280
10.4375 1280
10.5 1344
10.5625 1344
10.625 1344
10.6875 1344
10.75 1344
10.8125 1376
10.875 1408
10.9375 1408
11 1408
11.0625 1408
11.125 1408
11.1875 1408
11.25 1408
11.3125 1408
11.375 1472
11.4375 1472
11.5 1472
11.5625 1472
11.625 1472
11.6875 1472
11.75 1472
11.8125 1472
11.875 1504
11.9375 1536
12 1536
12.0625 1536
12.125 1536
12.1875 1536
12.25 1536
12.3125 1536
12.375 1536
12.4375 1536
12.5 1536
12.5625 1536
12.625 1536
12.6875 1536
12.75 1536
12.8125 1536
12.875 1536
12.9375 1536
13 1600
13.0625 1600
13.125 1600
13.1875 1600
13.25 1600
13.3125 1600
13.375 1600
13.4375 1600
13.5 1536
13.5625 1664
13.625 1664
13.6875 1664
13.75 1664
13.8125 1664
13.875 1664
13.9375 1664
14 1664
14.0625 1664
14.125 1664
14.1875 1664
14.25 1664
14.3125 1664
14.375 1664
14.4375 1664
14.5 1664
14.5625 1664
14.625 1664
14.6875 1664
14.75 1728
14.8125 1728
14.875 1728
14.9375 1728
15 1728
15.0625 1728
15.125 1728
15.1875 1728
15.25 1728
15.3125 1728
15.375 1728
15.4375 1760
15.5 1760
15.5625 1760
15.625 1760
15.6875 1760
15.75 1760
15.8125 1760
15.875 1760
15.9375 1760
16 1728
16.0625 1728
16.125 1728
16.1875 1728
16.25 1728
16.3125 1792
16.375 1792
16.4375 1792
16.5 1792
16.5625 1792
16.625 1792
16.6875 1792
16.75 1792
16.8125 1792
16.875 1792
16.9375 1792
17 1792
17.0625 1792
17.125 1792
17.1875 1792
17.25 1792
17.3125 1792
17.375 1792
17.4375 1792
17.5 1792
17.5625 1792
17.625 1792
17.6875 1792
17.75 1792
17.8125 1792
17.875 1792
17.9375 1792
18 1792
18.0625 1792
18.125 1792
18.1875 1792
18.25 1792
18.3125 1792
18.375 1792
18.4375 1792
18.5 1792
18.5625 1792
18.625 1792
18.6875 1792
18.75 1792
18.8125 1792
18.875 1792
18.9375 1792
19 1792
19.0625 1664
19.125 1664
19.1875 1664
19.25 1664
19.3125 1664
19.375 1664
19.4375 1664
19.5 1664
19.5625 1664
19.625 1664
19.6875 1664
19.75 1792
19.8125 1792
19.875 1792
19.9375 1792
20 1792
20.0625 1792
20.125 1792
20.1875 1792
20.25 1792
20.3125 1792
20.375 1792
20.4375 1792
20.5 1792
20.5625 1792
20.625 1792
20.6875 1792
20.75 1792
20.8125 1792
20.875 1792
20.9375 1792
21 1792
21.0625 1792
21.125 1792
21.1875 1792
21.25 1792
21.3125 1792
21.375 1792
21.4375 1792
21.5 1792
21.5625 1792
21.625 1792
21.6875 1792
21.75 1792
21.8125 1792
21.875 1792
21.9375 1792


==> tikz/effective-8k-2k-1k-023.dat <==
2 nan
2.0625 nan
2.125 nan
2.1875 nan
2.25 nan
2.3125 nan
2.375 nan
2.4375 nan
2.5 nan
2.5625 nan
2.625 nan
2.6875 nan
2.75 nan
2.8125 nan
2.875 nan
2.9375 nan
3 nan
3.0625 nan
3.125 nan
3.1875 nan
3.25 nan
3.3125 nan
3.375 nan
3.4375 nan
3.5 nan
3.5625 nan
3.625 nan
3.6875 nan
3.75 nan
3.8125 nan
3.875 nan
3.9375 nan
4 nan
4.0625 nan
4.125 nan
4.1875 nan
4.25 nan
4.3125 nan
4.375 nan
4.4375 nan
4.5 nan
4.5625 nan
4.625 nan
4.6875 nan
4.75 nan
4.8125 nan
4.875 nan
4.9375 nan
5 nan
5.0625 nan
5.125 nan
5.1875 nan
5.25 nan
5.3125 nan
5.375 nan
5.4375 nan
5.5 nan
5.5625 nan
5.625 nan
5.6875 nan
5.75 nan
5.8125 nan
5.875 nan
5.9375 nan
6 nan
6.0625 nan
6.125 nan
6.1875 nan
6.25 nan
6.3125 nan
6.375 nan
6.4375 nan
6.5 nan
6.5625 nan
6.625 nan
6.6875 nan
6.75 nan
6.8125 nan
6.875 nan
6.9375 nan
7 nan
7.0625 nan
7.125 nan
7.1875 nan
7.25 nan
7.3125 nan
7.375 nan
7.4375 nan
7.5 nan
7.5625 nan
7.625 nan
7.6875 nan
7.75 nan
7.8125 nan
7.875 nan
7.9375 nan
8 nan
8.0625 nan
8.125 nan
8.1875 nan
8.25 nan
8.3125 nan
8.375 nan
8.4375 nan
8.5 nan
8.5625 nan
8.625 nan
8.6875 nan
8.75 nan
8.8125 nan
8.875 nan
8.9375 nan
9 nan
9.0625 nan
9.125 nan
9.1875 nan
9.25 nan
9.3125 nan
9.375 nan
9.4375 nan
9.5 nan
9.5625 304
9.625 384
9.6875 nan
9.75 496
9.8125 512
9.875 512
9.9375 512
10 640
10.0625 704
10.125 736
10.1875 640
10.25 768
10.3125 768
10.375 832
10.4375 864
10.5 512
10.5625 896
10.625 928
10.6875 896
10.75 960
10.8125 992
10.875 1008
10.9375 1024
11 1024
11.0625 1024
11.125 1024
11.1875 1024
11.25 1024
11.3125 1120
11.375 1024
11.4375 1152
11.5 1152
11.5625 1152
11.625 1184
11.6875 1024
11.75 1216
11.8125 1216
11.875 1024
11.9375 1248
12 1024
12.0625 1024
12.125 1280
12.1875 1280
12.25 1280
12.3125 1280
12.375 1280
12.4375 1280
12.5 1280
12.5625 1344
12.625 1344
12.6875 1344
12.75 1344
12.8125 1344
12.875 1392
12.9375 1392
13 1408
13.0625 1408
13.125 1408
13.1875 1408
13.25 1408
13.3125 1408
13.375 1408
13.4375 1408
13.5 1408
13.5625 1408
13.625 1472
13.6875 1472
13.75 1472
13.8125 1472
13.875 1472
13.9375 1472
14 1472
14.0625 1472
14.125 1472
14.1875 1520
14.25 1520
14.3125 1536
14.375 1536
14.4375 1536
14.5 1536
14.5625 1536
14.625 1536
14.6875 1536
14.75 1536
14.8125 1536
14.875 1536
14.9375 1536
15 1536
15.0625 1536
15.125 1600
15.1875 1600
15.25 1600
15.3125 1600
15.375 1600
15.4375 1600
15.5 1600
15.5625 1600
15.625 1600
15.6875 1600
15.75 1600
15.8125 1600
15.875 1600
15.9375 1600
16 1600
16.0625 1600
16.125 1536
16.1875 1664
16.25 1664
16.3125 1664
16.375 1664
16.4375 1664
16.5 1664
16.5625 1664
16.625 1664
16.6875 1664
16.75 1664
16.8125 1664
16.875 1664
16.9375 1664
17 1664
17.0625 1664
17.125 1664
17.1875 1664
17.25 1664
17.3125 1664
17.375 1664
17.4375 1664
17.5 1664
17.5625 1664
17.625 1728
17.6875 1728
17.75 1728
17.8125 1728
17.875 1728
17.9375 1728
18 1728
18.0625 1728
18.125 1728
18.1875 1728
18.25 1728
18.3125 1728
18.375 1728
18.4375 1728
18.5 1760
18.5625 1760
18.625 1760
18.6875 1760
18.75 1760
18.8125 1760
18.875 1760
18.9375 1760
19 1760
19.0625 1664
19.125 1664
19.1875 1664
19.25 1664
19.3125 1664
19.375 1664
19.4375 1664
19.5 1664
19.5625 1664
19.625 1664
19.6875 1664
19.75 1792
19.8125 1792
19.875 1792
19.9375 1792
20 1792
20.0625 1792
20.125 1792
20.1875 1792
20.25 1792
20.3125 1792
20.375 1792
20.4375 1792
20.5 1792
20.5625 1792
20.625 1792
20.6875 1792
20.75 1792
20.8125 1792
20.875 1792
20.9375 1792
21 1792
21.0625 1792
21.125 1792
21.1875 1792
21.25 1792
21.3125 1792
21.375 1792
21.4375 1792
21.5 1792
21.5625 1792
21.625 1792
21.6875 1792
21.75 1792
21.8125 1792
21.875 1792
21.9375 1792


==> tikz/effective-8k-2k-1k-024.dat <==
2 nan
2.0625 nan
2.125 nan
2.1875 nan
2.25 nan
2.3125 nan
2.375 nan
2.4375 nan
2.5 nan
2.5625 nan
2.625 nan
2.6875 nan
2.75 nan
2.8125 nan
2.875 nan
2.9375 nan
3 nan
3.0625 nan
3.125 nan
3.1875 nan
3.25 nan
3.3125 nan
3.375 nan
3.4375 nan
3.5 nan
3.5625 nan
3.625 nan
3.6875 nan
3.75 nan
3.8125 nan
3.875 nan
3.9375 nan
4 nan
4.0625 nan
4.125 nan
4.1875 nan
4.25 nan
4.3125 nan
4.375 nan
4.4375 nan
4.5 nan
4.5625 nan
4.625 nan
4.6875 nan
4.75 nan
4.8125 nan
4.875 nan
4.9375 nan
5 nan
5.0625 nan
5.125 nan
5.1875 nan
5.25 nan
5.3125 nan
5.375 nan
5.4375 nan
5.5 nan
5.5625 nan
5.625 nan
5.6875 nan
5.75 nan
5.8125 nan
5.875 nan
5.9375 nan
6 nan
6.0625 nan
6.125 nan
6.1875 nan
6.25 nan
6.3125 nan
6.375 nan
6.4375 nan
6.5 nan
6.5625 nan
6.625 nan
6.6875 nan
6.75 nan
6.8125 nan
6.875 nan
6.9375 nan
7 nan
7.0625 nan
7.125 nan
7.1875 nan
7.25 nan
7.3125 nan
7.375 nan
7.4375 nan
7.5 nan
7.5625 nan
7.625 nan
7.6875 nan
7.75 nan
7.8125 nan
7.875 nan
7.9375 nan
8 nan
8.0625 nan
8.125 nan
8.1875 nan
8.25 nan
8.3125 nan
8.375 nan
8.4375 nan
8.5 nan
8.5625 nan
8.625 nan
8.6875 nan
8.75 nan
8.8125 nan
8.875 nan
8.9375 nan
9 nan
9.0625 nan
9.125 nan
9.1875 nan
9.25 nan
9.3125 nan
9.375 nan
9.4375 nan
9.5 nan
9.5625 nan
9.625 nan
9.6875 nan
9.75 nan
9.8125 nan
9.875 nan
9.9375 nan
10 nan
10.0625 nan
10.125 nan
10.1875 nan
10.25 nan
10.3125 nan
10.375 nan
10.4375 nan
10.5 nan
10.5625 nan
10.625 nan
10.6875 nan
10.75 nan
10.8125 nan
10.875 nan
10.9375 nan
11 nan
11.0625 nan
11.125 320
11.1875 384
11.25 nan
11.3125 nan
11.375 512
11.4375 512
11.5 608
11.5625 640
11.625 672
11.6875 512
11.75 512
11.8125 752
11.875 768
11.9375 768
12 768
12.0625 832
12.125 864
12.1875 512
12.25 896
12.3125 928
12.375 896
12.4375 960
12.5 960
12.5625 992
12.625 1008
12.6875 1024
12.75 1024
12.8125 1024
12.875 1024
12.9375 1024
13 1024
13.0625 1024
13.125 1120
13.1875 1024
13.25 1024
13.3125 1152
13.375 1152
13.4375 1152
13.5 1152
13.5625 1024
13.625 1024
13.6875 1216
13.75 1216
13.8125 1024
13.875 1248
13.9375 1024
14 1024
14.0625 1280
14.125 1280
14.1875 1280
14.25 1280
14.3125 1280
14.375 1280
14.4375 1280
14.5 1280
14.5625 1344
14.625 1344
14.6875 1344
14.75 1344
14.8125 1344
14.875 1344
14.9375 1344
15 1392
15.0625 1392
15.125 1408
15.1875 1408
15.25 1408
15.3125 1408
15.375 1408
15.4375 1408
15.5 1408
15.5625 1408
15.625 1408
15.6875 1408
15.75 1408
15.8125 1472
15.875 1472
15.9375 1472
16 1472
16.0625 1472
16.125 1472
16.1875 1472
16.25 1472
16.3125 1472
16.375 1472
16.4375 1472
16.5 1520
16.5625 1520
16.625 1536
16.6875 1536
16.75 1536
16.8125 1536
16.875 1536
16.9375 1536
17 1536
17.0625 1536
17.125 1536
17.1875 1536
17.25 1536
17.3125 1536
17.375 1536
17.4375 1536
17.5 1536
17.5625 1536
17.625 1600
17.6875 1600
17.75 1600
17.8125 1600
17.875 1600
17.9375 1600
18 1600
18.0625 1600
18.125 1600
18.1875 1600
18.25 1600
18.3125 1600
18.375 1600
18.4375 1600
18.5 1600
18.5625 1600
18.625 1600
18.6875 1600
18.75 1536
18.8125 1536
18.875 1664
18.9375 1664
19 1664
19.0625 1664
19.125 1664
19.1875 1664
19.25 1664
19.3125 1664
19.375 1664
19.4375 1664
19.5 1664
19.5625 1664
19.625 1664
19.6875 1664
19.75 1664
19.8125 1664
19.875 1664
19.9375 1664
20 1664
20.0625 1664
20.125 1664
20.1875 1664
20.25 1664
20.3125 1664
20.375 1536
20.4375 1536
20.5 1728
20.5625 1728
20.625 1728
20.6875 1728
20.75 1728
20.8125 1728
20.875 1728
20.9375 1728
21 1728
21.0625 1728
21.125 1728
21.1875 1728
21.25 1728
21.3125 1728
21.375 1728
21.4375 1728
21.5 1760
21.5625 1760
21.625 1760
21.6875 1760
21.75 1760
21.8125 1760
21.875 1760
21.9375 1760


==> tikz/facet-subgrid-image-worst.csv <==
l	error1	error2
-2.500000000000000000e+02	3.993799443585647983e-07	2.449237643113554148e-19
-2.490000000000000000e+02	6.220852546028187602e-07	4.315102679974639726e-20
-2.480000000000000000e+02	3.964633527570034309e-07	2.094893736997659799e-20
-2.470000000000000000e+02	1.475910701969509928e-07	1.280133440980607501e-19
-2.460000000000000000e+02	5.596157124473439743e-07	4.600114943922034958e-20
-2.450000000000000000e+02	5.808416719227513186e-07	2.108642087156569220e-20
-2.440000000000000000e+02	1.875086070299005465e-07	4.353585640856771698e-20
-2.430000000000000000e+02	3.684197180598102626e-07	2.536444036623218739e-20
-2.420000000000000000e+02	6.375874541792746915e-07	3.748016407816067423e-20
-2.410000000000000000e+02	4.464895041893025171e-07	3.611889948166118220e-21
-2.400000000000000000e+02	1.057832205656041518e-07	1.605628702055908885e-20
-2.390000000000000284e+02	5.493512525786082802e-07	1.900561467042097874e-20
-2.380000000000000284e+02	6.169873017357378715e-07	3.688412134809392703e-20
-2.370000000000000284e+02	2.396691033896635876e-07	2.760017616844574480e-20
-2.360000000000000284e+02	3.340493295199641495e-07	3.230666698572683634e-20
-2.350000000000000284e+02	6.508017427875961659e-07	8.242594991473134266e-21
-2.340000000000000000e+02	4.974561216807986748e-07	2.046512387904218300e-20
-2.330000000000000000e+02	7.232449399550967812e-08	6.826013869652993101e-21
-2.320000000000000000e+02	5.358094379362656985e-07	2.192018514022726007e-20
-2.310000000000000000e+02	6.522869600068990934e-07	2.485025022151108408e-20
-2.300000000000000000e+02	2.956461129436754445e-07	6.384549873668447874e-20
-2.290000000000000000e+02	2.961426688852802902e-07	2.811653467299507911e-20
-2.280000000000000000e+02	6.616680169972765523e-07	1.863842833545815122e-20
-2.270000000000000000e+02	5.493732605537085831e-07	2.671422785698324577e-20
-2.260000000000000000e+02	6.993173557687330944e-08	3.695902950499819942e-20
-2.250000000000000000e+02	5.188592354993118997e-07	5.280619370510988702e-20
-2.240000000000000000e+02	6.867563376573777609e-07	3.734150957936342321e-20
-2.230000000000000000e+02	3.548747079917998005e-07	8.650367793823542674e-21
-2.220000000000000000e+02	2.545689397495897460e-07	6.501560238832085514e-21
-2.210000000000000000e+02	6.701280886187712051e-07	1.275278700409928325e-20
-2.200000000000000000e+02	6.023188584366055111e-07	9.323991962769027227e-21
-2.190000000000000000e+02	1.063417268580132196e-07	2.836049050571630854e-20
-2.180000000000000000e+02	4.983494709641014193e-07	5.940906336386355087e-21
-2.170000000000000000e+02	7.204397369171411824e-07	2.770437608497709339e-20
-2.160000000000000000e+02	4.172201497239863612e-07	3.370069911728643763e-21
-2.150000000000000000e+02	2.092254157589114700e-07	3.369910135645750106e-20
-2.140000000000000000e+02	6.761280353210565351e-07	1.653471592568608143e-20
-2.130000000000000000e+02	6.564362841265468154e-07	2.947230048030340163e-20
-2.120000000000000000e+02	1.606959521389199510e-07	2.639328612405737571e-20
-2.110000000000000000e+02	4.741067704672102821e-07	3.779269742340717998e-20
-2.100000000000000000e+02	7.534165483219519863e-07	3.149088829917443164e-20
-2.090000000000000000e+02	4.827789116337105643e-07	8.279420731657917910e-21
-2.080000000000000284e+02	1.601530212667643065e-07	2.703901110879799593e-20
-2.070000000000000284e+02	6.796222321202157767e-07	4.138140160223178044e-20
-2.060000000000000284e+02	7.119400407738131899e-07	3.841802052005627213e-21
-2.050000000000000284e+02	2.236725880448098775e-07	2.440577732910086203e-20
-2.040000000000000284e+02	4.459338456237186349e-07	2.413973010141718741e-20
-2.030000000000000000e+02	7.858112526546679621e-07	1.907101585340292577e-20
-2.020000000000000000e+02	5.518080718160471120e-07	1.880209556780213672e-20
-2.010000000000000000e+02	1.080542091680143450e-07	8.136539337006007855e-21
-2.000000000000000000e+02	6.805798852168727044e-07	2.623747246454660128e-20
-1.990000000000000000e+02	7.691283492810577068e-07	3.397814505152251674e-20
-1.980000000000000000e+02	2.930157908022558614e-07	4.021003503794836735e-20
-1.970000000000000000e+02	4.136086905253760189e-07	2.832786489644348575e-20
-1.960000000000000000e+02	8.178080216435635730e-07	2.859398386178626354e-20
-1.950000000000000000e+02	6.247062360615877571e-07	3.149298465688380605e-20
-1.940000000000000000e+02	5.807232209917408720e-08	6.754320694428847683e-20
-1.930000000000000000e+02	6.789953981613953658e-07	1.884902190766272532e-20
-1.920000000000000000e+02	8.284028310174542576e-07	1.799153189236985416e-20
-1.910000000000000000e+02	3.683510238342574585e-07	6.593674146672225709e-21
-1.900000000000000000e+02	3.768857592047846708e-07	5.982266973371942333e-20
-1.890000000000000000e+02	8.496716150568696262e-07	4.491508702051347125e-21
-1.880000000000000000e+02	7.020196469954511409e-07	5.524584680171250376e-20
-1.870000000000000000e+02	5.097573458047112345e-08	5.009807351478563081e-20
-1.860000000000000000e+02	6.749046520454388994e-07	3.993316393197242718e-20
-1.850000000000000000e+02	8.902965401537939925e-07	2.426146616883433162e-20
-1.840000000000000000e+02	4.499547415613574488e-07	2.227763297700853815e-20
-1.830000000000000000e+02	3.355011056528605882e-07	2.059496579708965010e-20
-1.820000000000000000e+02	8.817771107549062000e-07	3.581138192661429606e-20
-1.810000000000000000e+02	7.844640893816658805e-07	7.135792480940684082e-21
-1.800000000000000000e+02	1.079474372456995657e-07	1.201090628678143136e-20
-1.790000000000000000e+02	6.684104823226276921e-07	1.433463318387121307e-20
-1.780000000000000000e+02	9.555124895810689300e-07	1.055381752021312725e-20
-1.770000000000000000e+02	5.384434772614639922e-07	1.093895004776589172e-20
-1.760000000000000000e+02	2.891853704125179598e-07	1.529304263539413349e-20
-1.750000000000000284e+02	9.146521452353692273e-07	1.449443416246285405e-19
-1.740000000000000284e+02	8.729593742190619458e-07	3.167351696922461055e-20
-1.730000000000000284e+02	1.827403822028585045e-07	2.247971199975254902e-20
-1.720000000000000000e+02	6.597224946880632612e-07	5.877382112010777421e-20
-1.710000000000000000e+02	1.024975617183761567e-06	5.469685781606838344e-20
-1.700000000000000000e+02	6.346899586048778023e-07	2.407650295333850433e-20
-1.690000000000000000e+02	2.376930795644029658e-07	2.304339581388513628e-20
-1.680000000000000000e+02	9.490368822339635219e-07	2.832582802095317589e-20
-1.670000000000000000e+02	9.686751892513733664e-07	6.610817379276514340e-20
-1.660000000000000000e+02	2.671881848380453743e-07	2.241129028633899222e-20
-1.650000000000000000e+02	6.492192247147509948e-07	1.317732838905600825e-20
-1.640000000000000000e+02	1.099901709329055360e-06	1.958529335114357441e-20
-1.630000000000000000e+02	7.398059227200996427e-07	3.275478266602837474e-20
-1.620000000000000000e+02	1.808715740494853818e-07	3.041680001397966559e-20
-1.610000000000000000e+02	9.859688313390538174e-07	2.036321863069883393e-21
-1.600000000000000000e+02	1.073086518103584246e-06	2.028360689689376501e-20
-1.590000000000000000e+02	3.606594254776934754e-07	1.200259251069542409e-20
-1.580000000000000000e+02	6.375448887612664406e-07	2.095088199491869427e-20
-1.570000000000000000e+02	1.181886513432496036e-06	2.640503026909014553e-20
-1.560000000000000000e+02	8.551400048516396758e-07	1.465843652564933264e-20
-1.550000000000000000e+02	1.188708201419094664e-07	2.999659655447477333e-20
-1.540000000000000000e+02	1.026901567216710134e-06	1.396653864401060717e-20
-1.530000000000000000e+02	1.188032832595555834e-06	3.932380904563931795e-20
-1.520000000000000000e+02	4.635714627724560612e-07	6.154514875884481190e-20
-1.510000000000000000e+02	6.257587515981888372e-07	5.119979229268734619e-20
-1.500000000000000000e+02	1.273015421351448435e-06	1.814107611304767607e-19
-1.490000000000000000e+02	9.822581108719401450e-07	4.309501443174426606e-20
-1.480000000000000000e+02	5.353965640084953895e-08	5.952386314374739828e-20
-1.470000000000000000e+02	1.073866961205382945e-06	1.464984499366866384e-19
-1.460000000000000000e+02	1.315764472461590440e-06	4.543927709596107187e-20
-1.450000000000000000e+02	5.764963041026486873e-07	2.259520163037140938e-20
-1.440000000000000284e+02	6.155614078228130554e-07	4.659646073797297833e-20
-1.430000000000000284e+02	1.375984373826008740e-06	1.307942018553208510e-20
-1.420000000000000284e+02	1.122861425303239507e-06	3.875524908375655287e-20
-1.410000000000000000e+02	3.380970338453234235e-08	2.374120605741555009e-20
-1.400000000000000000e+02	1.129685456516652968e-06	1.172472684739862088e-20
-1.390000000000000000e+02	1.458933745545054936e-06	1.079069493255744156e-20
-1.380000000000000000e+02	6.997533732099538539e-07	4.480818671287541684e-20
-1.370000000000000000e+02	6.096242014561957140e-07	1.408103433719491940e-20
-1.360000000000000000e+02	1.494195004035837231e-06	8.572050432065236147e-21
-1.350000000000000000e+02	1.278556220904265833e-06	1.810795256713239522e-20
-1.340000000000000000e+02	1.041513588118566672e-07	2.865707311221501654e-20
-1.330000000000000000e+02	1.198205795660910771e-06	2.850126615396122454e-20
-1.320000000000000000e+02	1.620427949271569811e-06	4.794311684201999868e-20
-1.310000000000000000e+02	8.328789020355314620e-07	1.225938042158466254e-20
-1.300000000000000000e+02	6.120302562491288911e-07	3.517838751295124600e-20
-1.290000000000000000e+02	1.631713656888239160e-06	2.020104092516543058e-20
-1.280000000000000000e+02	1.450299040390034553e-06	4.185521103963044089e-20
-1.270000000000000000e+02	1.806706258511293110e-07	6.038040308780057194e-21
-1.260000000000000000e+02	1.284479298740686921e-06	1.342718200694067816e-20
-1.250000000000000000e+02	1.802801452863563533e-06	1.267452636565849268e-19
-1.240000000000000000e+02	9.736818841956417667e-07	2.061459200218649587e-20
-1.230000000000000000e+02	6.287578886198630934e-07	1.673302536161445410e-20
-1.220000000000000000e+02	1.792792779660438548e-06	7.824144441277782173e-20
-1.210000000000000000e+02	1.637151617458621656e-06	1.718415724673117663e-20
-1.200000000000000000e+02	2.537888951073136877e-07	2.878092778434286960e-20
-1.190000000000000142e+02	1.394543192656087929e-06	6.019718067046886670e-21
-1.180000000000000142e+02	2.006737793678034174e-06	1.578529329229822965e-20
-1.170000000000000000e+02	1.116518529928162828e-06	1.243557916657269810e-20
-1.160000000000000000e+02	6.678935746900908462e-07	6.053412450367119662e-21
-1.150000000000000000e+02	1.980154760909367705e-06	4.611480470883603818e-20
-1.140000000000000000e+02	1.833598715452932027e-06	2.860543702709290172e-20
-1.130000000000000000e+02	3.150166483516594804e-07	2.356155309578303531e-20
-1.120000000000000000e+02	1.533804665164761796e-06	1.321066577130862395e-20
-1.110000000000000000e+02	2.227211785491146032e-06	1.063814947430067001e-20
-1.100000000000000000e+02	1.249303238882765816e-06	5.348582765787499450e-20
-1.090000000000000000e+02	7.385030712131957824e-07	2.028445703522063098e-20
-1.080000000000000000e+02	2.189923138426175164e-06	2.829866855635652322e-20
-1.070000000000000000e+02	2.023982716142716583e-06	3.189395896328359031e-20
-1.060000000000000000e+02	3.533297092295457215e-07	5.144330718414488076e-20
-1.050000000000000000e+02	1.700973601693167457e-06	3.185657985614650616e-20
-1.040000000000000142e+02	2.444275263104866692e-06	2.820094944652783599e-20
-1.030000000000000142e+02	1.349162579895230423e-06	3.169093720247605857e-20
-1.020000000000000142e+02	8.444117604175213935e-07	4.455327381473483049e-20
-1.010000000000000000e+02	2.397574198588041959e-06	7.755308750917537410e-20
-1.000000000000000000e+02	2.171733657237002264e-06	1.138241344659737881e-19
-9.900000000000000000e+01	3.611890692730999175e-07	2.299477953002134036e-20
-9.800000000000000000e+01	1.868222863210446387e-06	5.296855465852230165e-20
-9.700000000000000000e+01	2.601699811174343375e-06	6.874771067346607206e-20
-9.600000000000000000e+01	1.380232368315653424e-06	1.521204385385884483e-20
-9.500000000000000000e+01	9.590587774575230700e-07	7.634374878866820720e-21
-9.400000000000000000e+01	2.519981966994382403e-06	2.497023768685271490e-20
-9.300000000000000000e+01	2.202717688600211250e-06	1.447270327735977414e-20
-9.200000000000000000e+01	3.569312271331854601e-07	4.338396322394260033e-20
-9.100000000000000000e+01	1.918544726906963669e-06	1.269309533160524354e-20
-9.000000000000000000e+01	2.561653345208089343e-06	3.692192966560319198e-20
-8.900000000000000000e+01	1.317433228139944370e-06	1.077612497920136301e-20
-8.800000000000000000e+01	9.299628796511435668e-07	4.258021387147498519e-20
-8.700000000000001421e+01	2.316471601904271173e-06	5.984354186742854908e-20
-8.600000000000000000e+01	2.006753887525763632e-06	5.622408371607936850e-20
-8.500000000000000000e+01	4.287375420588398223e-07	1.634514415225171729e-20
-8.400000000000000000e+01	1.449795809989274147e-06	3.194842096810153421e-20
-8.300000000000000000e+01	2.042659219536783758e-06	1.701982973995651174e-20
-8.200000000000000000e+01	1.326768101926811548e-06	3.764887872450603141e-20
-8.100000000000000000e+01	1.907128012841775831e-07	2.363510936591273305e-20
-8.000000000000000000e+01	1.176831969047228790e-06	7.325715167641144877e-21
-7.900000000000000000e+01	1.671822921632600686e-06	3.580028477305837079e-21
-7.800000000000000000e+01	1.544229600519509218e-06	6.048108266275954729e-20
-7.700000000000000000e+01	8.045601484241345498e-07	8.474812895696719687e-21
-7.600000000000000000e+01	8.878487170929409059e-07	3.811232809727371167e-20
-7.500000000000000000e+01	2.964866198031658887e-06	6.363464630310502906e-20
-7.400000000000000000e+01	4.040929987453099278e-06	4.914344415409010298e-20
-7.300000000000000000e+01	1.939327585495605982e-06	4.473646125028280755e-20
-7.200000000000001421e+01	3.728833629427155010e-06	2.836951868014004812e-20
-7.100000000000001421e+01	9.013830879668329206e-06	2.374879326793527487e-20
-7.000000000000000000e+01	7.611448906235849378e-06	1.232048097621032223e-19
-6.900000000000000000e+01	3.468925738731975299e-06	3.645144224948443430e-20
-6.800000000000000000e+01	1.731498584929102701e-05	2.842851567663197915e-19
-6.700000000000000000e+01	1.860518978494135893e-05	3.258998162382993846e-19
-6.600000000000000000e+01	3.168923328826068649e-06	3.910566051416376492e-20
-6.500000000000000000e+01	3.545408088976471781e-05	5.035622405519087524e-20
-6.400000000000000000e+01	3.981807525866319018e-05	4.491094689618383618e-19
-6.300000000000000000e+01	1.605867948483221134e-05	2.507530191451299181e-20
-6.200000000000000000e+01	9.518705358184876479e-05	6.675090091530394042e-19
-6.100000000000000000e+01	4.040738330070720177e-05	3.951242199255456458e-19
-6.000000000000000000e+01	1.801826751231293885e-04	1.533228508283208031e-18
-5.900000000000000711e+01	4.321104499840232636e-05	6.616774039963938909e-19
-5.800000000000000000e+01	3.735300404981514326e-05	2.598098181862763173e-19
-5.700000000000000000e+01	1.984170935821533735e-05	1.718646304154105719e-19
-5.600000000000000000e+01	2.956841523781020988e-07	7.042032312587541207e-20
-5.500000000000000000e+01	1.217517251210785286e-05	1.100493930304112476e-19
-5.400000000000000000e+01	1.349822534960592941e-05	5.829890023916683144e-20
-5.300000000000000000e+01	6.117949416643333395e-06	4.385061501880109607e-20
-5.200000000000000711e+01	3.402281190010153568e-06	1.132410406598891755e-19
-5.100000000000000711e+01	8.714637247434836725e-06	5.234829340394264807e-19
-5.000000000000000000e+01	7.296776029944234567e-06	1.972487092525735102e-03
-4.900000000000000000e+01	1.281939250956806759e-06	4.955946617624284100e-04
-4.800000000000000000e+01	4.631699064377096576e-06	1.304833951193686351e-03
-4.700000000000000000e+01	6.542097820679613223e-06	1.365987649796214813e-03
-4.600000000000000000e+01	3.741648239926802766e-06	5.879881875304166601e-04
-4.500000000000000000e+01	1.257738317710389825e-06	1.508521792883882383e-04
-4.400000000000000000e+01	4.788869224727457482e-06	4.440576026182871741e-04
-4.300000000000000000e+01	4.613857734260324759e-06	3.347239289528280591e-04
-4.200000000000000000e+01	1.261886039544640289e-06	7.242192110233764931e-05
-4.100000000000000000e+01	2.625885334973938049e-06	1.204623863163513311e-04
-4.000000000000000000e+01	4.306053774869664371e-06	1.594431609249019827e-04
-3.900000000000000000e+01	2.821418578259781668e-06	8.509985118166480365e-05
-3.800000000000000000e+01	5.099401088739209430e-07	1.263822337343372783e-05
-3.700000000000000000e+01	3.201462653780277980e-06	6.573575133866636539e-05
-3.600000000000000711e+01	3.423335793909402140e-06	5.869482452398744744e-05
-3.500000000000000000e+01	1.215026793936712886e-06	1.752634370082476015e-05
-3.400000000000000000e+01	1.686831363142771048e-06	2.061828679278733149e-05
-3.300000000000000000e+01	3.186934743890763846e-06	3.323725141574492638e-05
-3.200000000000000000e+01	2.326205593917826397e-06	2.083787430615259274e-05
-3.100000000000000000e+01	1.286984749495781482e-07	9.965782076098950110e-07
-3.000000000000000000e+01	2.331225315600597019e-06	1.570146190772803363e-05
-2.900000000000000000e+01	2.740649996640548078e-06	1.615200262087480745e-05
-2.800000000000000000e+01	1.175065738962451137e-06	6.094977801378824823e-06
-2.700000000000000000e+01	1.136148513214075850e-06	5.215908732357144054e-06
-2.600000000000000355e+01	2.505371381926194133e-06	1.023606483999985311e-05
-2.500000000000000000e+01	2.011034084598630656e-06	7.351334017438328828e-06
-2.400000000000000000e+01	1.085793026686387089e-07	3.569791105783138212e-07
-2.300000000000000000e+01	1.774590635511526305e-06	5.274168804357445535e-06
-2.200000000000000000e+01	2.290681463480705738e-06	6.185054477164572798e-06
-2.100000000000000000e+01	1.141432425551794088e-06	2.813652514924387132e-06
-2.000000000000000000e+01	7.705950288231966410e-07	1.742469833797834721e-06
-1.900000000000000000e+01	2.040058503485311432e-06	4.251478334586433357e-06
-1.800000000000000355e+01	1.788214032345575636e-06	3.450480829231475953e-06
-1.700000000000000000e+01	2.647440819352753119e-07	4.751397681217162097e-07
-1.600000000000000000e+01	1.383243917471261297e-06	2.319377304630062091e-06
-1.500000000000000000e+01	1.966397039527134317e-06	3.094115653692380483e-06
-1.400000000000000000e+01	1.111773581429556112e-06	1.648786708370881269e-06
-1.300000000000000178e+01	5.081268022029375310e-07	7.132966112884571791e-07
-1.200000000000000000e+01	1.697447012890279177e-06	2.265115678338551487e-06
-1.100000000000000000e+01	1.618700450964517264e-06	2.061977241936011895e-06
-1.000000000000000000e+01	3.774973155065680407e-07	4.609611747578345447e-07
-9.000000000000001776e+00	1.089896303865087846e-06	1.281041327308105466e-06
-8.000000000000000000e+00	1.717553896587228377e-06	1.951175641165429448e-06
-7.000000000000000000e+00	1.084378534580450929e-06	1.195482606813912939e-06
-6.000000000000000000e+00	3.092976670775568820e-07	3.322561385763470039e-07
-5.000000000000000000e+00	1.431210558671079562e-06	1.504119786998203886e-06
-4.000000000000000000e+00	1.482523403232902376e-06	1.530395902461469217e-06
-3.000000000000000000e+00	4.618879646286732416e-07	4.702153475307943018e-07
-2.000000000000000000e+00	8.596070718784984431e-07	8.664585565430138642e-07
-1.000000000000000000e+00	1.517475726941159180e-06	1.520489885846702748e-06
0.000000000000000000e+00	1.058141517835942978e-06	1.058141517835980883e-06
1.000000000000000000e+00	1.528861247631751864e-07	1.531898021573789139e-07
2.000000000000000000e+00	1.215799551578400717e-06	1.225490062807602833e-06
3.000000000000000000e+00	1.368437141063612858e-06	1.393108708464739116e-06
4.000000000000000000e+00	5.267086042549872527e-07	5.437166711737840509e-07
5.000000000000000000e+00	6.724260327529367974e-07	7.066809946507760800e-07
6.000000000000000000e+00	1.350703323915151471e-06	1.450962999516299077e-06
7.000000000000000000e+00	1.032362556256326326e-06	1.138137136224251112e-06
8.000000000000000000e+00	2.866783230512893355e-08	3.256723191622392600e-08
9.000000000000001776e+00	1.035970776310812798e-06	1.217658389730517575e-06
1.000000000000000000e+01	1.269649233736893532e-06	1.550365998042681057e-06
1.100000000000000000e+01	5.773216767717976038e-07	7.354196745113982452e-07
1.200000000000000000e+01	5.161190481664631297e-07	6.887221450879847412e-07
1.300000000000000178e+01	1.207672330376171245e-06	1.695302387257520221e-06
1.400000000000000000e+01	1.006611981399910061e-06	1.492829550136438972e-06
1.500000000000000000e+01	8.132291047877196396e-08	1.279611824358340684e-07
1.600000000000000000e+01	8.820610928293757935e-07	1.479010646036788568e-06
1.700000000000000000e+01	1.181842470053870409e-06	2.121068592253164068e-06
1.800000000000000355e+01	6.172184075583092295e-07	1.190964976343001879e-06
1.900000000000000000e+01	3.827362215049505399e-07	7.976216127183665671e-07
2.000000000000000000e+01	1.082159377190069866e-06	2.446979281704907751e-06
2.100000000000000000e+01	9.806620592598399554e-07	2.417350521642564608e-06
2.200000000000000000e+01	1.696523893855887711e-07	4.580773395426930747e-07
2.300000000000000000e+01	7.476292295856918245e-07	2.221990064074707062e-06
2.400000000000000000e+01	1.102184399797213496e-06	3.623681466564968042e-06
2.500000000000000000e+01	6.488499087842295045e-07	2.371870493487552705e-06
2.600000000000000355e+01	2.668222119053813707e-07	1.090141558061468261e-06
2.700000000000000000e+01	9.699535997165783912e-07	4.452929693523121826e-06
2.800000000000000000e+01	9.544839206524282261e-07	4.950836464082702839e-06
2.900000000000000000e+01	2.457867430692600544e-07	1.448542543957522717e-06
3.000000000000000000e+01	6.281683031785107952e-07	4.230891204721909534e-06
3.100000000000000000e+01	1.028824227912856200e-06	7.966712934249892516e-06
3.200000000000000000e+01	6.741642709273538268e-07	6.039083723302011135e-06
3.300000000000000000e+01	1.643544322118438625e-07	1.714088936144331790e-06
3.400000000000000000e+01	8.681244123580354643e-07	1.061116036665901085e-05
3.500000000000000000e+01	9.283544704561016063e-07	1.339119401037529984e-05
3.600000000000000711e+01	3.124615148915891761e-07	5.357310790162731871e-06
3.700000000000000000e+01	5.203007542288807985e-07	1.068335467256639057e-05
3.800000000000000000e+01	9.607103574305415028e-07	2.380999627817177250e-05
3.900000000000000000e+01	6.951811957008855673e-07	2.096811042299375340e-05
4.000000000000000000e+01	7.186994088992742535e-08	2.661176833845440271e-06
4.100000000000000000e+01	7.746076373398816352e-07	3.553509485354551414e-05
4.200000000000000000e+01	9.032974590531564950e-07	5.184187419578428438e-05
4.300000000000000000e+01	3.730205405439765110e-07	2.706171453528884789e-05
4.400000000000000000e+01	4.210151976672745977e-07	3.903948731292285348e-05
4.500000000000000000e+01	8.978775474907960751e-07	1.076907516180868415e-04
4.600000000000000000e+01	7.154206586686676488e-07	1.124260939132632310e-04
4.700000000000000000e+01	1.542346526704332408e-08	3.220413948144454161e-06
4.800000000000000000e+01	6.879673056631291805e-07	1.938129151448275060e-04
4.900000000000000000e+01	8.831346974470754634e-07	3.414177710412386697e-04
5.000000000000000000e+01	4.347720692901131876e-07	1.175289321401862090e-04
5.100000000000000711e+01	3.255723596156701367e-07	1.407833991613010192e-20
5.200000000000000711e+01	8.438245501523707280e-07	8.877697324684680941e-20
5.300000000000000000e+01	7.478778193101284878e-07	5.431423983193786633e-20
5.400000000000000000e+01	1.130695136801603359e-07	3.017554874593444958e-20
5.500000000000000000e+01	6.068780242843848244e-07	5.407137835785358166e-20
5.600000000000000000e+01	8.921533505151464669e-07	1.471719745854346839e-20
5.700000000000000000e+01	5.454290792087355222e-07	4.706943110779583031e-20
5.800000000000000000e+01	2.072866983358842299e-07	7.314093940746468833e-21
5.900000000000000711e+01	8.478027620486480883e-07	5.548560827927925588e-21
6.000000000000000000e+01	1.029699391048550953e-06	4.404316850970022035e-20
6.100000000000000000e+01	5.132293992369798481e-07	3.818099407647620430e-21
6.200000000000000000e+01	1.566240755622950236e-06	6.001172483971774505e-21
6.300000000000000000e+01	1.172966227300632559e-06	2.073678754772928048e-20
6.400000000000000000e+01	5.683679705398038218e-07	1.711104911410341907e-20
6.500000000000000000e+01	9.716272166582502526e-07	3.180081568656474994e-20
6.600000000000000000e+01	5.924140215379190432e-07	3.756918771023042457e-20
6.700000000000000000e+01	5.852843164883201023e-07	2.842933195255605348e-20
6.800000000000000000e+01	3.717484240078419145e-07	4.675015709960909425e-20
6.900000000000000000e+01	3.169563459444405486e-07	1.071637943566388374e-20
7.000000000000000000e+01	5.596830643584498281e-07	9.201479656545069203e-20
7.100000000000001421e+01	3.666746582932000275e-07	1.363334985643820968e-20
7.200000000000001421e+01	2.767320087469135423e-07	6.380356849838772041e-20
7.300000000000000000e+01	4.811723401705860611e-07	6.642191811823048322e-20
7.400000000000000000e+01	5.657926510777266755e-07	1.982853292420798117e-20
7.500000000000000000e+01	5.078452005672572136e-07	7.902088877952120028e-20
7.600000000000000000e+01	3.699506166227159764e-07	3.420375473295579063e-20
7.700000000000000000e+01	6.033352727416004830e-07	5.378051007530167463e-20
7.800000000000000000e+01	7.301830563207289849e-07	2.029263836765313240e-20
7.900000000000000000e+01	4.191927310695664360e-07	1.341023535524149972e-20
8.000000000000000000e+01	4.702914719917095101e-07	2.444075946422202156e-20
8.100000000000000000e+01	8.337924649818165835e-07	2.448921031528558658e-20
8.200000000000000000e+01	6.363096412241387677e-07	3.653779843441967685e-20
8.300000000000000000e+01	2.443018328845249669e-07	3.194087624783133103e-20
8.400000000000000000e+01	7.782591851395191282e-07	1.814338792785690225e-20
8.500000000000000000e+01	8.355915720516510283e-07	9.098683684139350942e-21
8.600000000000000000e+01	2.798799308024484148e-07	1.160566133116644463e-20
8.700000000000001421e+01	5.669988578308362127e-07	1.679960904643490916e-20
8.800000000000000000e+01	9.157972154873939186e-07	1.106339350015252187e-20
8.900000000000000000e+01	5.678006914552147303e-07	2.137319433839140930e-20
9.000000000000000000e+01	2.432782724737377159e-07	8.398555138173727648e-20
9.100000000000000000e+01	8.381870421219428667e-07	2.448388102461106016e-20
9.200000000000000000e+01	7.981757169171118363e-07	2.978377941017959886e-20
9.300000000000000000e+01	1.520311928885731916e-07	3.815267757034478482e-20
9.400000000000000000e+01	6.093739424959174246e-07	3.193359851116239818e-20
9.500000000000000000e+01	8.896597646858666959e-07	2.872614176299513415e-20
9.600000000000000000e+01	4.903409930221281378e-07	3.082191489460548547e-20
9.700000000000000000e+01	2.734756772082000361e-07	2.799574960069106562e-20
9.800000000000000000e+01	8.166260538024910878e-07	4.443534180308376284e-21
9.900000000000000000e+01	7.346536214219174179e-07	1.151237632966544395e-20
1.000000000000000000e+02	1.105652100042212468e-07	6.572397567970754051e-20
1.010000000000000000e+02	5.941643197565124602e-07	1.221997662328216190e-20
1.020000000000000142e+02	8.300532813685558292e-07	4.067543504448300263e-20
1.030000000000000142e+02	4.465237327158616791e-07	2.852332412544345648e-20
1.040000000000000142e+02	2.756159930493705848e-07	3.852205361935757654e-20
1.050000000000000000e+02	7.605693428576461998e-07	2.086660998021796751e-20
1.060000000000000000e+02	6.811515846082249880e-07	2.745807595666364245e-20
1.070000000000000000e+02	1.398083189219438718e-07	1.126645528874681007e-20
1.080000000000000000e+02	5.479307346042432077e-07	2.237417194737869578e-20
1.090000000000000000e+02	7.672555880455515121e-07	4.322586768073038842e-20
1.100000000000000000e+02	4.329921570269412104e-07	3.129750068957161177e-20
1.110000000000000000e+02	2.559906321919997847e-07	1.564006265663566811e-20
1.120000000000000000e+02	6.941475114089943346e-07	3.453217727852579717e-20
1.130000000000000000e+02	6.431511154775109660e-07	4.229635750415239007e-20
1.140000000000000000e+02	1.826693322910631716e-07	4.804499064791073726e-20
1.150000000000000000e+02	4.886671886763914479e-07	1.888627501141586396e-20
1.160000000000000000e+02	7.104154171622364850e-07	1.956623658134380952e-20
1.170000000000000000e+02	4.375673408481280078e-07	7.791019394231830944e-21
1.180000000000000142e+02	2.277053011156363223e-07	3.998677662753782756e-20
1.190000000000000142e+02	6.274299610630104285e-07	9.763109810166169530e-21
1.200000000000000000e+02	6.173692281934296953e-07	1.135981468135287742e-20
1.210000000000000000e+02	2.241964526288754326e-07	1.911829362489398056e-20
1.220000000000000000e+02	4.259428037811577304e-07	3.047921169248192290e-20
1.230000000000000000e+02	6.606748589823331655e-07	6.337816491998523726e-21
1.240000000000000000e+02	4.507778618823892542e-07	2.347689436662665306e-20
1.250000000000000000e+02	2.014253453796577424e-07	4.037975813787124375e-20
1.260000000000000000e+02	5.638827644858212114e-07	1.625970163891720479e-20
1.270000000000000000e+02	5.993438714955499870e-07	4.847148739538070003e-21
1.280000000000000000e+02	2.634532605405479059e-07	2.023128459218301642e-20
1.290000000000000000e+02	3.645136404191563668e-07	1.994393910293025812e-20
1.300000000000000000e+02	6.166901495106464215e-07	3.902192889466550591e-20
1.310000000000000000e+02	4.671109435374691243e-07	3.946334663045850222e-20
1.320000000000000000e+02	1.852916102501130307e-07	4.338136203201797322e-20
1.330000000000000000e+02	5.042078536724966009e-07	1.645568758725890182e-20
1.340000000000000000e+02	5.855044524299888624e-07	2.744485082941125157e-20
1.350000000000000000e+02	3.007441836928947735e-07	1.894796766168249972e-20
1.360000000000000000e+02	3.068473311274305261e-07	1.034489431582816930e-20
1.370000000000000000e+02	5.766906925828460510e-07	2.780412086065227373e-20
1.380000000000000000e+02	4.836590371993831700e-07	1.066095695449034209e-20
1.390000000000000000e+02	1.841142349622402330e-07	8.752647916124047418e-21
1.400000000000000000e+02	4.480979416380629753e-07	1.253809844171683844e-20
1.410000000000000000e+02	5.733967109362338971e-07	7.907123471782609633e-21
1.420000000000000284e+02	3.361171238275003287e-07	1.908143528966189323e-20
1.430000000000000284e+02	2.546466251726166392e-07	1.566446552126856790e-20
1.440000000000000284e+02	5.391367474476109091e-07	1.209774038822714349e-20
1.450000000000000000e+02	4.989200708942180418e-07	1.000274507439307026e-20
1.460000000000000000e+02	1.977264897843718654e-07	2.492179790666522732e-20
1.470000000000000000e+02	3.949929613142126020e-07	1.077505166052845653e-20
1.480000000000000000e+02	5.614356010671434621e-07	6.229654504176789097e-20
1.490000000000000000e+02	3.694374555599414372e-07	2.367418211112201762e-20
1.500000000000000000e+02	2.098845899909948732e-07	8.639736061993863458e-20
1.510000000000000000e+02	5.028560267824523245e-07	5.987031158609911923e-20
1.520000000000000000e+02	5.121119447481187248e-07	1.089779567699081571e-19
1.530000000000000000e+02	2.221614817855553996e-07	5.299249876259716496e-20
1.540000000000000000e+02	3.443946417592302291e-07	4.150461441546071661e-20
1.550000000000000000e+02	5.486252018934183429e-07	2.909961935163267674e-20
1.560000000000000000e+02	4.005309062511090101e-07	5.705381547199580507e-20
1.570000000000000000e+02	1.756364872494576003e-07	5.496077341019104293e-20
1.580000000000000000e+02	4.670106426921332235e-07	1.746203154953856525e-20
1.590000000000000000e+02	5.228229986225689931e-07	1.418780186650953068e-20
1.600000000000000000e+02	2.529399833676011603e-07	1.401234855718727862e-20
1.610000000000000000e+02	2.960071424154252151e-07	9.634999775017666357e-21
1.620000000000000000e+02	5.343476454438219155e-07	4.399083062676325801e-21
1.630000000000000000e+02	4.292480197864957898e-07	2.865883905377295212e-20
1.640000000000000000e+02	1.562289238930836677e-07	3.494010907423988899e-21
1.650000000000000000e+02	4.310254598703268900e-07	1.759364433626159468e-20
1.660000000000000000e+02	5.308363150056115741e-07	1.336912552027745486e-20
1.670000000000000000e+02	2.868056109546670870e-07	3.592610836440309798e-20
1.680000000000000000e+02	2.498429292185206333e-07	2.746122031986611317e-20
1.690000000000000000e+02	5.182224111853868737e-07	3.204920863843740548e-21
1.700000000000000000e+02	4.554790267744936413e-07	3.167123232516392121e-20
1.710000000000000000e+02	1.550156254606163375e-07	4.097879456705700040e-20
1.720000000000000000e+02	3.945218324019996034e-07	3.848647925848391083e-20
1.730000000000000284e+02	5.360391961424285068e-07	2.291194616554579395e-20
1.740000000000000284e+02	3.217520679391113178e-07	2.443669011241635341e-20
1.750000000000000284e+02	2.063997954831924522e-07	2.043845188498477772e-20
1.760000000000000000e+02	5.000167851727173080e-07	2.598767588930388477e-20
1.770000000000000000e+02	4.791487740785581753e-07	2.030923164345833216e-20
1.780000000000000000e+02	1.706780875964060487e-07	5.774868593391379766e-20
1.790000000000000000e+02	3.572687636964891810e-07	2.180254891131706964e-20
1.800000000000000000e+02	5.383747309075401387e-07	2.279841657069128533e-20
1.810000000000000000e+02	3.566001998200572615e-07	1.612005367130453945e-20
1.820000000000000000e+02	1.670586275685477684e-07	1.742177496930159095e-20
1.830000000000000000e+02	4.795897984350295343e-07	1.025787261275771803e-20
1.840000000000000000e+02	5.002065272917684976e-07	2.159116513086544478e-20
1.850000000000000000e+02	1.980369702647304453e-07	1.114516230992126915e-20
1.860000000000000000e+02	3.191539053978500252e-07	3.549902554561659783e-20
1.870000000000000000e+02	5.378148507345498708e-07	1.833443601630688959e-20
1.880000000000000000e+02	3.906536585671485938e-07	1.956575134057469141e-20
1.890000000000000000e+02	1.349321041228746891e-07	2.946251317071327087e-20
1.900000000000000000e+02	4.568572633051257261e-07	6.214541685834768465e-20
1.910000000000000000e+02	5.186163267234740622e-07	2.014019280702967363e-20
1.920000000000000000e+02	2.320974689335864207e-07	2.776507938228318497e-20
1.930000000000000000e+02	2.801769738588700104e-07	1.940757956501472777e-20
1.940000000000000000e+02	5.343447855788356866e-07	7.408943116250727285e-20
1.950000000000000000e+02	4.234894536250735916e-07	1.463740518844236374e-20
1.960000000000000000e+02	1.159041400334023953e-07	1.040326193598815723e-20
1.970000000000000000e+02	4.317700416018443293e-07	1.607278912118277850e-20
1.980000000000000000e+02	5.343494405000146633e-07	2.415863787653678304e-20
1.990000000000000000e+02	2.696459077882630599e-07	2.689978048931114734e-20
2.000000000000000000e+02	2.404757531973038242e-07	6.590892599076774472e-20
2.010000000000000000e+02	5.279537760868302990e-07	1.700864149705364527e-20
2.020000000000000000e+02	4.548397158532528031e-07	5.378503011638340655e-20
2.030000000000000000e+02	1.165353876592934730e-07	3.023937558048961354e-20
2.040000000000000284e+02	4.043008037576204555e-07	3.608761372849670923e-20
2.050000000000000284e+02	5.473789028023384690e-07	8.412351794388616942e-21
2.060000000000000284e+02	3.088669079872028072e-07	1.174447603642373357e-20
2.070000000000000284e+02	2.004171059097512348e-07	4.324327902412235901e-20
2.080000000000000284e+02	5.186292975831594964e-07	1.234834530712119689e-20
2.090000000000000000e+02	4.845256077909139548e-07	7.408587640587303433e-21
2.100000000000000000e+02	1.366487940719080568e-07	2.816464155187105113e-20
2.110000000000000000e+02	3.744366520844006803e-07	9.042751354814693718e-21
2.120000000000000000e+02	5.576756785852201920e-07	5.285067453226014598e-21
2.130000000000000000e+02	3.487466582889670861e-07	2.342004554083451313e-20
2.140000000000000000e+02	1.608528504935039767e-07	1.677894711683357081e-20
2.150000000000000000e+02	5.063532704273096274e-07	1.052362703955490201e-20
2.160000000000000000e+02	5.124199197334764306e-07	2.553188340937611342e-20
2.170000000000000000e+02	1.695930570557427852e-07	7.675504635136916883e-21
2.180000000000000000e+02	3.421766029510431069e-07	2.933044093747217184e-20
2.190000000000000000e+02	5.652059507289151453e-07	1.569356289027767985e-20
2.200000000000000000e+02	3.887002538645900851e-07	1.899620860086644981e-20
2.210000000000000000e+02	1.238588889542512395e-07	5.600072724353017429e-21
2.220000000000000000e+02	4.910993773830711932e-07	1.620967234081091324e-20
2.230000000000000000e+02	5.384254913491210800e-07	6.734664193529527924e-20
2.240000000000000000e+02	2.095633099195351206e-07	4.167658241134052322e-21
2.250000000000000000e+02	3.075346576809748979e-07	1.792451768083720623e-20
2.260000000000000000e+02	5.699291191170404740e-07	1.770731564003204649e-20
2.270000000000000000e+02	4.283747693969243559e-07	8.448623591611721388e-21
2.280000000000000000e+02	9.483037008402041573e-08	5.485321153548549178e-20
2.290000000000000000e+02	4.728309667593771501e-07	2.510918800070979530e-20
2.300000000000000000e+02	5.624625176726645384e-07	9.698121745660324213e-20
2.310000000000000000e+02	2.534236098578951566e-07	1.603919222946722502e-20
2.320000000000000000e+02	2.705522346808560429e-07	1.993943614038843658e-20
2.330000000000000000e+02	5.717962021514040277e-07	6.452439901026502156e-20
2.340000000000000000e+02	4.675478115795138183e-07	3.807862826171579110e-20
2.350000000000000284e+02	8.535112642451678138e-08	8.906275357446100963e-21
2.360000000000000284e+02	4.514992397570194759e-07	1.441366896291195435e-20
2.370000000000000284e+02	5.844609610606529844e-07	1.997724927119526997e-20
2.380000000000000284e+02	2.996404016608574618e-07	1.063124833144737253e-20
2.390000000000000284e+02	2.313312522806681088e-07	2.894308710917552373e-20
2.400000000000000000e+02	5.707484189559229277e-07	1.777947096669235215e-20
2.410000000000000000e+02	5.060745306342815108e-07	1.178324261614233293e-20
2.420000000000000000e+02	1.034867662967672347e-07	1.082293712967859277e-20
2.430000000000000000e+02	4.270415705553577559e-07	1.842003070873271031e-20
2.440000000000000000e+02	6.043559860074654217e-07	2.580517597038300399e-20
2.450000000000000000e+02	3.474500312159712837e-07	2.261366403074291266e-20
2.460000000000000000e+02	1.901224699063731579e-07	1.855241995866408689e-20
2.470000000000000000e+02	5.667157990226019519e-07	1.409555399330190599e-20
2.480000000000000000e+02	5.438594702968270633e-07	1.106558880069382808e-20
2.490000000000000000e+02	1.407252438915901022e-07	6.201840874340477501e-20


==> tikz/facet-subgrid-image.csv <==
l	error1	error2
-2.500000000000000000e+02	3.945108660581658667e-08	2.845649702774682668e-21
-2.490000000000000000e+02	5.148242427076600641e-08	8.579985385699476847e-21
-2.480000000000000000e+02	5.779972875773327529e-08	1.714246225779227534e-21
-2.470000000000000000e+02	4.462976665302089255e-08	1.434361987161003940e-21
-2.460000000000000000e+02	4.245653834456694061e-08	3.144601645870086609e-21
-2.450000000000000000e+02	5.682829894566306514e-08	1.147614761699733993e-21
-2.440000000000000000e+02	5.381398273122630712e-08	1.627007936675432528e-21
-2.430000000000000000e+02	3.991641083699210940e-08	1.379120972771255888e-21
-2.420000000000000000e+02	4.918947778659208524e-08	1.721493910156020002e-21
-2.410000000000000000e+02	5.858273224076620671e-08	2.040233519281812016e-21
-2.400000000000000000e+02	4.727000319930520149e-08	1.583494550653386022e-21
-2.390000000000000284e+02	4.088316104110987514e-08	1.586949042609065352e-21
-2.380000000000000284e+02	5.568316435022894209e-08	9.377412298633599152e-22
-2.370000000000000284e+02	5.612823709998488497e-08	1.431617179566138653e-22
-2.360000000000000284e+02	4.128286558613261811e-08	1.429868763047355402e-21
-2.350000000000000284e+02	4.700681963597602447e-08	1.823240928018514428e-21
-2.340000000000000000e+02	5.916601502568459001e-08	6.467667498618780121e-22
-2.330000000000000000e+02	5.025984053400422883e-08	2.132592484151366229e-21
-2.320000000000000000e+02	4.004487229586576742e-08	2.078150602135856389e-21
-2.310000000000000000e+02	5.438355019311098643e-08	8.623871479687101301e-22
-2.300000000000000000e+02	5.838144721568267149e-08	1.146428823690606644e-21
-2.290000000000000000e+02	4.347114606554617506e-08	3.537288279527292293e-21
-2.280000000000000000e+02	4.502539888541280649e-08	7.810784206408258236e-22
-2.270000000000000000e+02	5.954080721343094650e-08	8.313791087736562200e-22
-2.260000000000000000e+02	5.350214773777231661e-08	2.791292087456362619e-21
-2.250000000000000000e+02	4.005806302900730899e-08	2.242596935896884600e-22
-2.240000000000000000e+02	5.295450059845005842e-08	6.272258613395091152e-22
-2.230000000000000000e+02	6.053886061124857328e-08	1.949103607601311948e-21
-2.220000000000000000e+02	4.637400062737156436e-08	2.102493284442286478e-21
-2.210000000000000000e+02	4.335771996805237920e-08	5.937422577119629334e-22
-2.200000000000000000e+02	5.970004746778160513e-08	2.895616849661017426e-22
-2.190000000000000000e+02	5.691962165991410257e-08	9.562685739913308608e-22
-2.180000000000000000e+02	4.099711692340640452e-08	1.269782445501171041e-21
-2.170000000000000000e+02	5.142849783541074725e-08	7.642187176958923237e-22
-2.160000000000000000e+02	6.257197909762125126e-08	8.094029722788349673e-22
-2.150000000000000000e+02	4.987887498267406946e-08	8.562997117501578533e-22
-2.140000000000000000e+02	4.213678283290593196e-08	1.379266248298332957e-21
-2.130000000000000000e+02	5.963753663295032503e-08	1.023055338837344173e-21
-2.120000000000000000e+02	6.045188439610257690e-08	1.768163559590207364e-21
-2.110000000000000000e+02	4.288058711856932235e-08	2.765915810282901300e-21
-2.100000000000000000e+02	4.984738870140484329e-08	1.753718723847839841e-21
-2.090000000000000000e+02	6.445619208034143231e-08	1.836935039274584741e-21
-2.080000000000000284e+02	5.388339281472137931e-08	2.344854045972202338e-21
-2.070000000000000284e+02	4.150886346745699333e-08	1.256300683498107977e-21
-2.060000000000000284e+02	5.934694347915981527e-08	2.800734540758683674e-22
-2.050000000000000284e+02	6.405189163840996162e-08	4.109782762256362875e-22
-2.040000000000000284e+02	4.567455220171823601e-08	1.418736431202534788e-21
-2.030000000000000000e+02	4.826451283207038720e-08	9.462172621930822723e-22
-2.020000000000000000e+02	6.616858699974753040e-08	1.997511483467882446e-21
-2.010000000000000000e+02	5.830243953989721159e-08	2.149815497282453935e-21
-2.000000000000000000e+02	4.161826097529345480e-08	1.514012365040919984e-21
-1.990000000000000000e+02	5.882046447919222284e-08	4.836182927267346078e-21
-1.980000000000000000e+02	6.768245894056812606e-08	5.201091722777154983e-21
-1.970000000000000000e+02	4.931024939435922338e-08	2.504375757513362270e-21
-1.960000000000000000e+02	4.674673952609191984e-08	9.303642835225707884e-22
-1.950000000000000000e+02	6.768571707086360406e-08	2.181223082123824725e-21
-1.940000000000000000e+02	6.306932675710767969e-08	1.397459205297452442e-21
-1.930000000000000000e+02	4.258604031695820137e-08	1.326691234280051589e-21
-1.920000000000000000e+02	5.804688836787943968e-08	6.614607214416717543e-22
-1.910000000000000000e+02	7.131313185253638182e-08	5.589338008512089288e-22
-1.900000000000000000e+02	5.370560243629826380e-08	4.854222935732180104e-22
-1.890000000000000000e+02	4.537577135696269806e-08	2.805843861148365008e-21
-1.880000000000000000e+02	6.898106696759169120e-08	1.572448090674854493e-21
-1.870000000000000000e+02	6.813390816902785021e-08	1.984737480258378933e-22
-1.860000000000000000e+02	4.449033169770913805e-08	1.808621866522979370e-21
-1.850000000000000000e+02	5.700866463617503028e-08	9.551983587613896489e-22
-1.840000000000000000e+02	7.491734467552331949e-08	2.729229430182974460e-22
-1.830000000000000000e+02	5.878190344148873472e-08	1.760899670717187158e-21
-1.820000000000000000e+02	4.424763866191949894e-08	5.864908029902674330e-22
-1.810000000000000000e+02	7.002190290058605458e-08	6.803755756366006542e-22
-1.800000000000000000e+02	7.345956686233223963e-08	2.056006476075155852e-21
-1.790000000000000000e+02	4.735762548761494665e-08	2.044543473854811773e-21
-1.780000000000000000e+02	5.567741313439921951e-08	1.354439035680298061e-21
-1.770000000000000000e+02	7.846967625345902191e-08	2.200534309653505072e-21
-1.760000000000000000e+02	6.447288889280637120e-08	4.202981670707642577e-21
-1.750000000000000284e+02	4.346898896582614155e-08	1.857120493581330753e-21
-1.740000000000000284e+02	7.076511929914729460e-08	6.721311823903188755e-21
-1.730000000000000284e+02	7.901999573916255753e-08	1.617831561128236189e-21
-1.720000000000000000e+02	5.116892266815273906e-08	1.327908879688146910e-21
-1.710000000000000000e+02	5.400703503246774865e-08	9.811204177068062059e-22
-1.700000000000000000e+02	8.194297062551195922e-08	8.583653961261387109e-22
-1.690000000000000000e+02	7.072768226661793466e-08	2.752353310690855333e-21
-1.680000000000000000e+02	4.314917378708591460e-08	1.682979620210982565e-21
-1.670000000000000000e+02	7.115160253762700493e-08	3.353336185116635089e-21
-1.660000000000000000e+02	8.479605269551683561e-08	3.854260252944575226e-22
-1.650000000000000000e+02	5.587610382642910236e-08	7.376435504469578364e-22
-1.640000000000000000e+02	5.192325257764527082e-08	9.619201668563816191e-22
-1.630000000000000000e+02	8.530505633098181654e-08	8.394361265459594913e-22
-1.620000000000000000e+02	7.751021757148312749e-08	8.132964981857093254e-22
-1.610000000000000000e+02	4.338919225609534986e-08	1.411932747419024097e-21
-1.600000000000000000e+02	7.109855125106501851e-08	1.385279234249605795e-21
-1.590000000000000000e+02	9.077263300865120450e-08	4.703084460316228974e-22
-1.580000000000000000e+02	6.142065006719048370e-08	1.722867611441659311e-21
-1.570000000000000000e+02	4.930805902309808835e-08	1.353893134169641295e-21
-1.560000000000000000e+02	8.851477833762645683e-08	1.056263628367275256e-21
-1.550000000000000000e+02	8.479739792674505969e-08	1.904818296033602862e-21
-1.540000000000000000e+02	4.427298188322150284e-08	1.806554437583595466e-21
-1.530000000000000000e+02	7.048923925241116970e-08	4.974610562758179952e-21
-1.520000000000000000e+02	9.693535522332783813e-08	2.397008637479484754e-21
-1.510000000000000000e+02	6.775071494971008638e-08	1.166608621505229715e-20
-1.500000000000000000e+02	4.597753125653160685e-08	3.759320198788041554e-21
-1.490000000000000000e+02	9.151704492208166679e-08	6.244969227840994672e-21
-1.480000000000000000e+02	9.257803896762982139e-08	9.977450853294269095e-22
-1.470000000000000000e+02	4.587335892045069083e-08	1.899324552216452913e-21
-1.460000000000000000e+02	6.916013316288321611e-08	1.360351688919442384e-21
-1.450000000000000000e+02	1.032669277766926387e-07	1.299035231223579426e-21
-1.440000000000000284e+02	7.483986608672918985e-08	1.664516443347467357e-21
-1.430000000000000284e+02	4.165320435566001042e-08	2.655508016877630994e-21
-1.420000000000000284e+02	9.423650194153057838e-08	1.838977588139577816e-21
-1.410000000000000000e+02	1.008558861191692473e-07	1.667680158381314127e-21
-1.400000000000000000e+02	4.829445147982310496e-08	1.171182765466577882e-21
-1.390000000000000000e+02	6.688683756821349700e-08	1.968732186910746532e-21
-1.380000000000000000e+02	1.097436269188794595e-07	1.751589491548822371e-21
-1.370000000000000000e+02	8.272034611941046974e-08	1.914311537468604042e-22
-1.360000000000000000e+02	3.593757051252970609e-08	4.642460238553772725e-22
-1.350000000000000000e+02	9.656916014644828493e-08	2.238585741760239197e-21
-1.340000000000000000e+02	1.096649631947599608e-07	6.811050873836339535e-22
-1.330000000000000000e+02	5.178901040138236908e-08	1.372507418867851479e-21
-1.320000000000000000e+02	6.337494021039985151e-08	2.523577721546970420e-21
-1.310000000000000000e+02	1.163347716937076809e-07	3.950382880457396455e-21
-1.300000000000000000e+02	9.156116494010030301e-08	2.208974369402395358e-22
-1.290000000000000000e+02	2.836499249831521058e-08	2.769997451161569188e-21
-1.280000000000000000e+02	9.837030390483516449e-08	1.164830132153083031e-21
-1.270000000000000000e+02	1.191206724580234971e-07	1.513546482801770656e-21
-1.260000000000000000e+02	5.701823216315810277e-08	9.416143973203691541e-22
-1.250000000000000000e+02	5.827449011533596358e-08	9.346374454479191763e-22
-1.240000000000000000e+02	1.230175785494313107e-07	3.862325162706623308e-21
-1.230000000000000000e+02	1.018612452854151929e-07	1.944442960588943100e-21
-1.220000000000000000e+02	1.909018547390177218e-08	1.471757713956970384e-21
-1.210000000000000000e+02	9.943461120551356094e-08	6.159433222024210072e-22
-1.200000000000000000e+02	1.295745164602631304e-07	1.943571245675021748e-21
-1.190000000000000142e+02	6.554190526187391227e-08	2.288710029944738840e-22
-1.180000000000000142e+02	5.127025804923122715e-08	9.269785553401787314e-22
-1.170000000000000000e+02	1.298566681167888592e-07	2.514191880038150931e-21
-1.160000000000000000e+02	1.149144820322400400e-07	1.362019987858166418e-21
-1.150000000000000000e+02	1.534812190879020055e-08	1.008885391773417955e-21
-1.140000000000000000e+02	9.946485888781870732e-08	9.295726953180175734e-22
-1.130000000000000000e+02	1.420672280646622875e-07	5.544585071417596361e-22
-1.120000000000000000e+02	8.052554218792055467e-08	1.632680784497013386e-21
-1.110000000000000000e+02	4.237949897187173196e-08	3.647702248239748070e-21
-1.100000000000000000e+02	1.373411745913386429e-07	1.147752717296972010e-21
-1.090000000000000000e+02	1.338413420211925099e-07	2.822831958495636326e-21
-1.080000000000000000e+02	3.286805637674986379e-08	1.982077722549237487e-21
-1.070000000000000000e+02	9.808459518171561378e-08	1.744775382509844451e-21
-1.060000000000000000e+02	1.596014410209313348e-07	2.309112893598053611e-21
-1.050000000000000000e+02	1.073339055388910163e-07	2.340041884865546321e-21
-1.040000000000000142e+02	3.267283266408939176e-08	2.293470235645531456e-21
-1.030000000000000142e+02	1.477143483894835767e-07	7.741501908456782293e-22
-1.020000000000000142e+02	1.654939155511063126e-07	4.976629680893316101e-21
-1.010000000000000000e+02	6.602452671600151476e-08	7.999419446581870029e-22
-1.000000000000000000e+02	9.553109967716081928e-08	1.224548266500194068e-21
-9.900000000000000000e+01	1.903199325429220111e-07	5.835635475620969815e-21
-9.800000000000000000e+01	1.535664544231594684e-07	6.293948776432323751e-22
-9.700000000000000000e+01	2.465121160929472890e-08	1.914213473268542212e-21
-9.600000000000000000e+01	1.696873434049819397e-07	2.317375568031198540e-21
-9.500000000000000000e+01	2.228654805547475512e-07	2.393727152927288491e-21
-9.400000000000000000e+01	1.127858801591263918e-07	5.316131853054564748e-22
-9.300000000000000000e+01	9.882794856842998035e-08	1.508193284629430118e-22
-9.200000000000000000e+01	2.534017218383613700e-07	4.258809342923167178e-21
-9.100000000000000000e+01	2.281658876838478613e-07	3.956890527908715026e-21
-9.000000000000000000e+01	1.966804345160133492e-08	1.318229204621091337e-21
-8.900000000000000000e+01	2.304468230722061097e-07	4.082572016544962568e-21
-8.800000000000000000e+01	3.261094919282509725e-07	6.455873883395429928e-21
-8.700000000000001421e+01	1.701121459912067476e-07	9.547568629129410064e-22
-8.600000000000000000e+01	1.490855313493223780e-07	1.122725009390092306e-21
-8.500000000000000000e+01	3.847673631290347097e-07	2.647122025746908005e-21
-8.400000000000000000e+01	3.366560503569854402e-07	2.585992449458052137e-21
-8.300000000000000000e+01	6.574059268243061800e-08	7.628970667133704237e-22
-8.200000000000000000e+01	3.894208456635225681e-07	4.883467607967420224e-22
-8.100000000000000000e+01	4.973206110141653574e-07	1.710197344199028820e-21
-8.000000000000000000e+01	2.257486807937244747e-07	4.212747962068001175e-21
-7.900000000000000000e+01	3.409992413665368807e-07	3.908860784224194079e-21
-7.800000000000000000e+01	6.339220512889905189e-07	1.327917078020115584e-20
-7.700000000000000000e+01	4.624659230490099801e-07	8.333788214307602925e-21
-7.600000000000000000e+01	2.838620659846834528e-07	9.357297488748231016e-22
-7.500000000000000000e+01	7.386211536334135469e-07	5.565540739794001053e-21
-7.400000000000000000e+01	7.279066217170846823e-07	5.558517121233656896e-21
-7.300000000000000000e+01	3.476721015360534699e-07	2.747262253014948914e-21
-7.200000000000001421e+01	8.234179864769111516e-07	1.636430761823275487e-21
-7.100000000000001421e+01	1.013352037756699301e-06	2.853389832134725337e-21
-7.000000000000000000e+01	5.776099154556148448e-07	5.476618213211529174e-21
-6.900000000000000000e+01	9.301903954272476506e-07	1.386149902026289282e-20
-6.800000000000000000e+01	1.328847952875988107e-06	1.352890057548791184e-20
-6.700000000000000000e+01	8.964666550834215971e-07	1.171548452760875551e-20
-6.600000000000000000e+01	1.131920621098605081e-06	9.245765178304065251e-21
-6.500000000000000000e+01	1.709111948616376355e-06	4.205794098825243166e-22
-6.400000000000000000e+01	1.211915544096730790e-06	1.173254949863748669e-20
-6.300000000000000000e+01	1.552314835711915811e-06	2.086008815466698826e-21
-6.200000000000000000e+01	2.112432472202396343e-06	1.300812634007369906e-20
-6.100000000000000000e+01	1.219022428620406886e-06	1.079448353317702621e-20
-6.000000000000000000e+01	1.638290444970123891e-06	1.536953780404773811e-20
-5.900000000000000711e+01	5.213314562395672396e-07	7.269260794854739587e-21
-5.800000000000000000e+01	1.185650937681834275e-07	1.742195760022429707e-21
-5.700000000000000000e+01	2.795328481451622006e-07	3.678255508129978760e-21
-5.600000000000000000e+01	3.321376446795982356e-07	4.226585898293408002e-21
-5.500000000000000000e+01	1.884823277425103008e-07	1.381322801461347914e-21
-5.400000000000000000e+01	6.144151109525338274e-08	3.137001500187281813e-21
-5.300000000000000000e+01	2.153737736378130603e-07	3.274848590200562139e-21
-5.200000000000000711e+01	2.335702777537073786e-07	1.607386894941408086e-21
-5.100000000000000711e+01	1.197172817647185232e-07	8.683711627188612521e-21
-5.000000000000000000e+01	1.011482226413199960e-07	2.734270077266545514e-05
-4.900000000000000000e+01	1.992383206546090281e-07	7.702506032266125612e-05
-4.800000000000000000e+01	1.826514774229669829e-07	5.145624654464173403e-05
-4.700000000000000000e+01	8.365744669170670147e-08	1.746764449671363786e-05
-4.600000000000000000e+01	1.288175418603444787e-07	2.024326930370912999e-05
-4.500000000000000000e+01	1.876617935260732575e-07	2.250801309298606150e-05
-4.400000000000000000e+01	1.411095749030929105e-07	1.308467126527540568e-05
-4.300000000000000000e+01	7.654657764540154978e-08	5.553264251540501749e-06
-4.200000000000000000e+01	1.494530252629010734e-07	8.577379307565114795e-06
-4.100000000000000000e+01	1.704922577710286228e-07	7.821325610078264489e-06
-4.000000000000000000e+01	1.036922389672013554e-07	3.839482553794001025e-06
-3.900000000000000000e+01	9.537701050109032269e-08	2.876768963788804403e-06
-3.800000000000000000e+01	1.603013383239915937e-07	3.972866784832335555e-06
-3.700000000000000000e+01	1.452858721266250798e-07	2.983160197686492264e-06
-3.600000000000000711e+01	7.871645267938311743e-08	1.349633414690790142e-06
-3.500000000000000000e+01	1.209590410966944303e-07	1.744792574585210367e-06
-3.400000000000000000e+01	1.589491703726564968e-07	1.942849565064476115e-06
-3.300000000000000000e+01	1.143706762358632607e-07	1.192797225587134684e-06
-3.200000000000000000e+01	8.034276756645507881e-08	7.197009999183090657e-07
-3.100000000000000000e+01	1.406048021641146490e-07	1.088774997349093084e-06
-3.000000000000000000e+01	1.450602874080613372e-07	9.770220672449098658e-07
-2.900000000000000000e+01	8.570684114515748543e-08	5.051127011841709614e-07
-2.800000000000000000e+01	1.020008470279835487e-07	5.290707385497701117e-07
-2.700000000000000000e+01	1.486829451678916654e-07	6.825838902520898603e-07
-2.600000000000000355e+01	1.210658261779391868e-07	4.946323150353750700e-07
-2.500000000000000000e+01	7.470903726630948733e-08	2.730988456496036717e-07
-2.400000000000000000e+01	1.251089851076231169e-07	4.113241946798172880e-07
-2.300000000000000000e+01	1.433722154873261992e-07	4.261091269181081714e-07
-2.200000000000000000e+01	9.330893028568446943e-08	2.519428502931026555e-07
-2.100000000000000000e+01	8.874661715861541041e-08	2.187620896074158653e-07
-2.000000000000000000e+01	1.394832694191901226e-07	3.153996329999665131e-07
-1.900000000000000000e+01	1.258721566389584970e-07	2.623173531366588819e-07
-1.800000000000000355e+01	7.471628578428249031e-08	1.441701647939098855e-07
-1.700000000000000000e+01	1.122908266751769108e-07	2.015298584150605368e-07
-1.600000000000000000e+01	1.411189992547384133e-07	2.366236352023195514e-07
-1.500000000000000000e+01	1.008207054486644337e-07	1.586408627934240996e-07
-1.400000000000000000e+01	7.972324670740176050e-08	1.182314742092709318e-07
-1.300000000000000178e+01	1.310641597479037907e-07	1.839848254495603974e-07
-1.200000000000000000e+01	1.296909474355053906e-07	1.730628385710556508e-07
-1.100000000000000000e+01	7.831286546321097319e-08	9.975863430428149449e-08
-1.000000000000000000e+01	1.013990638175966437e-07	1.238181826908724203e-07
-9.000000000000001776e+00	1.385981443437720284e-07	1.629053609622684156e-07
-8.000000000000000000e+00	1.082191195827652382e-07	1.229390882334578592e-07
-7.000000000000000000e+00	7.439555734286097168e-08	8.201803336325947708e-08
-6.000000000000000000e+00	1.231781713956966868e-07	1.323214105412722273e-07
-5.000000000000000000e+00	1.329547564293562398e-07	1.397277840841317886e-07
-4.000000000000000000e+00	8.431341795832954206e-08	8.703600164730720019e-08
-3.000000000000000000e+00	9.209020011323320104e-08	9.375049528566106541e-08
-2.000000000000000000e+00	1.358865390879323958e-07	1.369696206133598633e-07
-1.000000000000000000e+00	1.156210167999006512e-07	1.158506745870233776e-07
0.000000000000000000e+00	7.262465440482059603e-08	7.262465440482448708e-08
1.000000000000000000e+00	1.156210167794948466e-07	1.158506745665711979e-07
2.000000000000000000e+00	1.358865391071257918e-07	1.369696206327024430e-07
3.000000000000000000e+00	9.209020002137122060e-08	9.375049519214218264e-08
4.000000000000000000e+00	8.431341781354442691e-08	8.703600149784683375e-08
5.000000000000000000e+00	1.329547565431719510e-07	1.397277842037435080e-07
6.000000000000000000e+00	1.231781712731828472e-07	1.323214104096675271e-07
7.000000000000000000e+00	7.439555726130977772e-08	8.201803327335496331e-08
8.000000000000000000e+00	1.082191196258032205e-07	1.229390882823503744e-07
9.000000000000001776e+00	1.385981443536444885e-07	1.629053609738742228e-07
1.000000000000000000e+01	1.013990637316181806e-07	1.238181825858839041e-07
1.100000000000000000e+01	7.831286541525656022e-08	9.975863424319133428e-08
1.200000000000000000e+01	1.296909472510448552e-07	1.730628383249072940e-07
1.300000000000000178e+01	1.310641597542941513e-07	1.839848254585312968e-07
1.400000000000000000e+01	7.972324675454554970e-08	1.182314742791871223e-07
1.500000000000000000e+01	1.008207053420173873e-07	1.586408626256174495e-07
1.600000000000000000e+01	1.411189992328938836e-07	2.366236351656915968e-07
1.700000000000000000e+01	1.122908266003101303e-07	2.015298582806946681e-07
1.800000000000000355e+01	7.471628576096470560e-08	1.441701647489179835e-07
1.900000000000000000e+01	1.258721566617009345e-07	2.623173531840570457e-07
2.000000000000000000e+01	1.394832692820708144e-07	3.153996326899120086e-07
2.100000000000000000e+01	8.874661717779235545e-08	2.187620896546880329e-07
2.200000000000000000e+01	9.330893024253904632e-08	2.519428501766062967e-07
2.300000000000000000e+01	1.433722153158216415e-07	4.261091264083876724e-07
2.400000000000000000e+01	1.251089850757486583e-07	4.113241945750216306e-07
2.500000000000000000e+01	7.470903721606379730e-08	2.730988454659309299e-07
2.600000000000000355e+01	1.210658261733027138e-07	4.946323150164367897e-07
2.700000000000000000e+01	1.486829450734191162e-07	6.825838898183842156e-07
2.800000000000000000e+01	1.020008471168367093e-07	5.290707390106450794e-07
2.900000000000000000e+01	8.570684106486932347e-08	5.051127007109950637e-07
3.000000000000000000e+01	1.450602875399391261e-07	9.770220681331454603e-07
3.100000000000000000e+01	1.406048021839773069e-07	1.088774997502897327e-06
3.200000000000000000e+01	8.034276755890266835e-08	7.197009998506555913e-07
3.300000000000000000e+01	1.143706763253733086e-07	1.192797226520652660e-06
3.400000000000000000e+01	1.589491703771076814e-07	1.942849565118882312e-06
3.500000000000000000e+01	1.209590409904518289e-07	1.744792573052698219e-06
3.600000000000000711e+01	7.871645257811797278e-08	1.349633412954547724e-06
3.700000000000000000e+01	1.452858721450720016e-07	2.983160198065263799e-06
3.800000000000000000e+01	1.603013383154972826e-07	3.972866784621813987e-06
3.900000000000000000e+01	9.537701058943521058e-08	2.876768966453467988e-06
4.000000000000000000e+01	1.036922389957782751e-07	3.839482554852138300e-06
4.100000000000000000e+01	1.704922578337877291e-07	7.821325612957339641e-06
4.200000000000000000e+01	1.494530252899447443e-07	8.577379309117199333e-06
4.300000000000000000e+01	7.654657770201058806e-08	5.553264255647347770e-06
4.400000000000000000e+01	1.411095749430908121e-07	1.308467126898429360e-05
4.500000000000000000e+01	1.876617936037300852e-07	2.250801310230016454e-05
4.600000000000000000e+01	1.288175417291275873e-07	2.024326928308880746e-05
4.700000000000000000e+01	8.365744661261555589e-08	1.746764448019943628e-05
4.800000000000000000e+01	1.826514773341698456e-07	5.145624651962596441e-05
4.900000000000000000e+01	1.992383207723213291e-07	7.702506036816854167e-05
5.000000000000000000e+01	1.011482225582694478e-07	2.734270075021497562e-05
5.100000000000000711e+01	1.197172818394494872e-07	6.828997942065139186e-21
5.200000000000000711e+01	2.335702777215444788e-07	3.599890025830776441e-21
5.300000000000000000e+01	2.153737736006353548e-07	2.576150136743263045e-21
5.400000000000000000e+01	6.144151104264541047e-08	5.099813672857921789e-21
5.500000000000000000e+01	1.884823277546573885e-07	5.082197683525802034e-21
5.600000000000000000e+01	3.321376445706538638e-07	4.848523799829503824e-21
5.700000000000000000e+01	2.795328481097484413e-07	6.374767091072401860e-21
5.800000000000000000e+01	1.185650937177946816e-07	1.809263168437022063e-21
5.900000000000000711e+01	5.213314562049794962e-07	5.126124150176131965e-21
6.000000000000000000e+01	1.638290445006044018e-06	1.531418014737746245e-20
6.100000000000000000e+01	1.219022428719620067e-06	9.527944149333524533e-21
6.200000000000000000e+01	2.112432472246954935e-06	1.412772258602358604e-20
6.300000000000000000e+01	1.552314835822347308e-06	1.222204632199639073e-21
6.400000000000000000e+01	1.211915544153022058e-06	1.340625743589061389e-20
6.500000000000000000e+01	1.709111948673344403e-06	1.464235858875533074e-21
6.600000000000000000e+01	1.131920621114375564e-06	1.162466412885548247e-20
6.700000000000000000e+01	8.964666551634269295e-07	1.270728630708812996e-20
6.800000000000000000e+01	1.328847952873975768e-06	1.542452451517479654e-20
6.900000000000000000e+01	9.301903954288415549e-07	1.318644083494258882e-20
7.000000000000000000e+01	5.776099154681454267e-07	4.104949942874568807e-21
7.100000000000001421e+01	1.013352037828883237e-06	2.250748566775563754e-21
7.200000000000001421e+01	8.234179864674701224e-07	1.594900322078349826e-21
7.300000000000000000e+01	3.476721013486334543e-07	3.077787780019240430e-21
7.400000000000000000e+01	7.279066217364737958e-07	4.438174811153657010e-21
7.500000000000000000e+01	7.386211536414288079e-07	4.083517154181367184e-21
7.600000000000000000e+01	2.838620659500900449e-07	4.247992458471164152e-21
7.700000000000000000e+01	4.624659231283499681e-07	4.943851410351903967e-21
7.800000000000000000e+01	6.339220512171523841e-07	1.383137168940219079e-20
7.900000000000000000e+01	3.409992413499557343e-07	6.113438465446877013e-21
8.000000000000000000e+01	2.257486807705472180e-07	3.261630111313691339e-21
8.100000000000000000e+01	4.973206109720810548e-07	3.242446712203916988e-21
8.200000000000000000e+01	3.894208456380966507e-07	1.446047990370980322e-21
8.300000000000000000e+01	6.574059260135532421e-08	6.903822041613840480e-22
8.400000000000000000e+01	3.366560503464316214e-07	8.176227422454429509e-22
8.500000000000000000e+01	3.847673631352061388e-07	3.474757242346392115e-21
8.600000000000000000e+01	1.490855312881878544e-07	2.177335473097198669e-21
8.700000000000001421e+01	1.701121459767079787e-07	1.010109124964479924e-22
8.800000000000000000e+01	3.261094918585154381e-07	3.734608249566873368e-21
8.900000000000000000e+01	2.304468231024012196e-07	5.891849044262045628e-21
9.000000000000000000e+01	1.966804343613646215e-08	1.551378065803072769e-21
9.100000000000000000e+01	2.281658876502570227e-07	2.304743105404216267e-21
9.200000000000000000e+01	2.534017218971707087e-07	4.942775096787739089e-21
9.300000000000000000e+01	9.882794854886048847e-08	9.466419873233419058e-22
9.400000000000000000e+01	1.127858801117197312e-07	1.645331064676669920e-21
9.500000000000000000e+01	2.228654805944393827e-07	3.911659015720639219e-21
9.600000000000000000e+01	1.696873434364773246e-07	1.938250628012105114e-21
9.700000000000000000e+01	2.465121166106725869e-08	1.545369096603343068e-21
9.800000000000000000e+01	1.535664543671388533e-07	4.227337091467466435e-21
9.900000000000000000e+01	1.903199325023959050e-07	4.317769019077588387e-21
1.000000000000000000e+02	9.553109967617168332e-08	1.216244084275274922e-21
1.010000000000000000e+02	6.602452660555646525e-08	1.973889747442095971e-21
1.020000000000000142e+02	1.654939156506654270e-07	3.799616191660201936e-21
1.030000000000000142e+02	1.477143483117347401e-07	1.226909801960965524e-21
1.040000000000000142e+02	3.267283275986732463e-08	1.770650539503994412e-21
1.050000000000000000e+02	1.073339055757350569e-07	5.232392340143102914e-22
1.060000000000000000e+02	1.596014409833219072e-07	6.361225749576888191e-22
1.070000000000000000e+02	9.808459521055138139e-08	1.486293451534033240e-21
1.080000000000000000e+02	3.286805635959411803e-08	9.595448597111835271e-22
1.090000000000000000e+02	1.338413420775568616e-07	2.711951911792111629e-21
1.100000000000000000e+02	1.373411745631366280e-07	2.450751424831794418e-21
1.110000000000000000e+02	4.237949897978765852e-08	1.471272645997703161e-21
1.120000000000000000e+02	8.052554215265625697e-08	1.122097778381829366e-21
1.130000000000000000e+02	1.420672280657715830e-07	4.841838012044415669e-22
1.140000000000000000e+02	9.946485893448504787e-08	9.657795834000321557e-22
1.150000000000000000e+02	1.534812190296932065e-08	1.045688510195011534e-21
1.160000000000000000e+02	1.149144820016941393e-07	1.918317905000490775e-21
1.170000000000000000e+02	1.298566681458009552e-07	1.249235456724186554e-21
1.180000000000000142e+02	5.127025811048370667e-08	1.133029631610051636e-21
1.190000000000000142e+02	6.554190531151783832e-08	1.860992359315337064e-21
1.200000000000000000e+02	1.295745164708733033e-07	6.587923819775607062e-22
1.210000000000000000e+02	9.943461122215517755e-08	1.177041113251840025e-21
1.220000000000000000e+02	1.909018534927737790e-08	1.506386371783787684e-21
1.230000000000000000e+02	1.018612452925989455e-07	1.389683762176204133e-21
1.240000000000000000e+02	1.230175785600306839e-07	3.812979570105695684e-21
1.250000000000000000e+02	5.827449019822942021e-08	8.286138888533945082e-22
1.260000000000000000e+02	5.701823224356572946e-08	3.535343714304707826e-21
1.270000000000000000e+02	1.191206724738245527e-07	8.459782641922823272e-22
1.280000000000000000e+02	9.837030384702777312e-08	1.453551833558185850e-21
1.290000000000000000e+02	2.836499254547826647e-08	1.773755323519413080e-21
1.300000000000000000e+02	9.156116494621242658e-08	1.268161202379032720e-21
1.310000000000000000e+02	1.163347717126505934e-07	2.165056006193448533e-21
1.320000000000000000e+02	6.337494021531671895e-08	1.705327766719036163e-21
1.330000000000000000e+02	5.178901037392932982e-08	5.789169043327681213e-22
1.340000000000000000e+02	1.096649632642911088e-07	3.473088563317248414e-21
1.350000000000000000e+02	9.656916011928608236e-08	1.223277611726277805e-21
1.360000000000000000e+02	3.593757054061164747e-08	1.651605586741757616e-21
1.370000000000000000e+02	8.272034614311851166e-08	5.997089152598907257e-22
1.380000000000000000e+02	1.097436268733958814e-07	1.078384368927348872e-21
1.390000000000000000e+02	6.688683764306230454e-08	1.669243023255665335e-21
1.400000000000000000e+02	4.829445147586462883e-08	1.067500437016233406e-21
1.410000000000000000e+02	1.008558861166596740e-07	1.422190257994699241e-21
1.420000000000000284e+02	9.423650193513885453e-08	1.329746630935107572e-21
1.430000000000000284e+02	4.165320442027997530e-08	7.009662693466789900e-22
1.440000000000000284e+02	7.483986601122680375e-08	1.136665080573841124e-21
1.450000000000000000e+02	1.032669277620153709e-07	1.898455743637283574e-21
1.460000000000000000e+02	6.916013325308390024e-08	1.256773498188677769e-21
1.470000000000000000e+02	4.587335884301508438e-08	2.071340274652523129e-21
1.480000000000000000e+02	9.257803908612351031e-08	2.493637030731700932e-21
1.490000000000000000e+02	9.151704504158157791e-08	2.895323664256962553e-21
1.500000000000000000e+02	4.597753125325577310e-08	0.000000000000000000e+00
1.510000000000000000e+02	6.775071499027236340e-08	3.388131789017201356e-21
1.520000000000000000e+02	9.693535531892614708e-08	2.541098841762901017e-21
1.530000000000000000e+02	7.048923921579762792e-08	3.054020723332764413e-21
1.540000000000000000e+02	4.427298191959790186e-08	2.395770963567772166e-21
1.550000000000000000e+02	8.479739800744595169e-08	1.894023249242609495e-21
1.560000000000000000e+02	8.851477829226702194e-08	1.197885481783886083e-21
1.570000000000000000e+02	4.930805904102964349e-08	2.358634118164477601e-21
1.580000000000000000e+02	6.142065011781774884e-08	1.339276683264427652e-21
1.590000000000000000e+02	9.077263302260756785e-08	1.774857444360585574e-21
1.600000000000000000e+02	7.109855121715165895e-08	1.917552390519831544e-21
1.610000000000000000e+02	4.338919225973767094e-08	1.420517436931957121e-21
1.620000000000000000e+02	7.751021763331392536e-08	6.440375341858157612e-22
1.630000000000000000e+02	8.530505627393025648e-08	1.300593098839177573e-21
1.640000000000000000e+02	5.192325253367878162e-08	2.994713704459715208e-22
1.650000000000000000e+02	5.587610384698992057e-08	1.090092242770053377e-21
1.660000000000000000e+02	8.479605270917341547e-08	1.280437114137213597e-21
1.670000000000000000e+02	7.115160244794122418e-08	1.396892304929878156e-21
1.680000000000000000e+02	4.314917386242865484e-08	1.653090187419135927e-21
1.690000000000000000e+02	7.072768226109709302e-08	2.728442429615400726e-21
1.700000000000000000e+02	8.194297059259673534e-08	1.230516726208767624e-21
1.710000000000000000e+02	5.400703511971584799e-08	3.654938886001855125e-21
1.720000000000000000e+02	5.116892268714541473e-08	3.108255501448915782e-21
1.730000000000000284e+02	7.901999572796973181e-08	3.009650025068631979e-21
1.740000000000000284e+02	7.076511931617456266e-08	1.947148725069256880e-21
1.750000000000000284e+02	4.346898898142047471e-08	2.723301695082477384e-21
1.760000000000000000e+02	6.447288886070194314e-08	1.935961751983949820e-21
1.770000000000000000e+02	7.846967622349643578e-08	1.967201804057344262e-21
1.780000000000000000e+02	5.567741316198683114e-08	4.694189850390346974e-22
1.790000000000000000e+02	4.735762551067248049e-08	9.543814760414889025e-22
1.800000000000000000e+02	7.345956688847638800e-08	2.541409015562257417e-21
1.810000000000000000e+02	7.002190292964993875e-08	7.751242895326644220e-22
1.820000000000000000e+02	4.424763866350855922e-08	3.758714528652025234e-22
1.830000000000000000e+02	5.878190344580963507e-08	1.396892304929878156e-21
1.840000000000000000e+02	7.491734467494075935e-08	1.620311695523450348e-21
1.850000000000000000e+02	5.700866458266443852e-08	1.123173603014430163e-21
1.860000000000000000e+02	4.449033167083736191e-08	8.360336998609955388e-22
1.870000000000000000e+02	6.813390821571091967e-08	1.748809280164338803e-21
1.880000000000000000e+02	6.898106691365227578e-08	1.531137903149050668e-21
1.890000000000000000e+02	4.537577136045447888e-08	4.983151314000202378e-21
1.900000000000000000e+02	5.370560236937884271e-08	9.799182479567266510e-22
1.910000000000000000e+02	7.131313192690723779e-08	1.890685913660744947e-21
1.920000000000000000e+02	5.804688837887495304e-08	7.701935495859152686e-22
1.930000000000000000e+02	4.258604031668966546e-08	5.535365094914907976e-22
1.940000000000000000e+02	6.306932676038811919e-08	1.529964852911608329e-21
1.950000000000000000e+02	6.768571711767547546e-08	1.064299578329629499e-21
1.960000000000000000e+02	4.674673946499606863e-08	4.237878053494223727e-22
1.970000000000000000e+02	4.931024932469430381e-08	3.224271510401496331e-21
1.980000000000000000e+02	6.768245899142225044e-08	3.981766691768745904e-21
1.990000000000000000e+02	5.882046442014800455e-08	3.409377999390559850e-21
2.000000000000000000e+02	4.161826097337702952e-08	2.153178688065163246e-21
2.010000000000000000e+02	5.830243954074760620e-08	3.228650421377432723e-21
2.020000000000000000e+02	6.616858697855896152e-08	1.566286145082647310e-21
2.030000000000000000e+02	4.826451273981758046e-08	1.983754327287418244e-21
2.040000000000000284e+02	4.567455221244450539e-08	8.947283018578464817e-22
2.050000000000000284e+02	6.405189162979153373e-08	1.846548209113558619e-22
2.060000000000000284e+02	5.934694343475496004e-08	1.851779499924002035e-21
2.070000000000000284e+02	4.150886339370893819e-08	5.855318372275354213e-22
2.080000000000000284e+02	5.388339276430224605e-08	4.411138421710743036e-21
2.090000000000000000e+02	6.445619211997312453e-08	2.551828857298440382e-21
2.100000000000000000e+02	4.984738862535880762e-08	1.864672199680477835e-21
2.110000000000000000e+02	4.288058712806317202e-08	2.571299367698503305e-21
2.120000000000000000e+02	6.045188430523829539e-08	3.066765741084560434e-22
2.130000000000000000e+02	5.963753671972886371e-08	3.115244814645856821e-21
2.140000000000000000e+02	4.213678290451250913e-08	1.383481719266995831e-21
2.150000000000000000e+02	4.987887501228575235e-08	1.702869639966029372e-21
2.160000000000000000e+02	6.257197908772474329e-08	1.062000949366430435e-21
2.170000000000000000e+02	5.142849782685654166e-08	3.543007339207785645e-22
2.180000000000000000e+02	4.099711691038156566e-08	1.387128881022559893e-22
2.190000000000000000e+02	5.691962164348211338e-08	2.901585150763450110e-22
2.200000000000000000e+02	5.970004745339558432e-08	6.813278752336459112e-22
2.210000000000000000e+02	4.335771996517081282e-08	1.920514411214047410e-21
2.220000000000000000e+02	4.637400066000702252e-08	1.750995976981000512e-21
2.230000000000000000e+02	6.053886060723333271e-08	2.167321145303241775e-21
2.240000000000000000e+02	5.295450051899965175e-08	4.392270068572356923e-21
2.250000000000000000e+02	4.005806303914126411e-08	8.287786025046000628e-22
2.260000000000000000e+02	5.350214773035845560e-08	3.761071111431496435e-21
2.270000000000000000e+02	5.954080726251368676e-08	6.411743944426728430e-22
2.280000000000000000e+02	4.502539881231763509e-08	1.006997306279833378e-21
2.290000000000000000e+02	4.347114601944829288e-08	1.209388799957542722e-22
2.300000000000000000e+02	5.838144724648125929e-08	1.653400214680124667e-21
2.310000000000000000e+02	5.438355022468545641e-08	3.839448303126490602e-22
2.320000000000000000e+02	4.004487226431858778e-08	3.696709022668248618e-22
2.330000000000000000e+02	5.025984055991607842e-08	1.736480878929986797e-21
2.340000000000000000e+02	5.916601499428081040e-08	1.277469767197002161e-21
2.350000000000000284e+02	4.700681966404879407e-08	1.736265771127959833e-21
2.360000000000000284e+02	4.128286558090533295e-08	2.818420476587057517e-22
2.370000000000000284e+02	5.612823706144254991e-08	1.615791825510946938e-21
2.380000000000000284e+02	5.568316425218218514e-08	2.616358302362125122e-22
2.390000000000000284e+02	4.088316111830354119e-08	1.472897761817082718e-21
2.400000000000000000e+02	4.727000317924247837e-08	1.453814059964374485e-21
2.410000000000000000e+02	5.858273221552598146e-08	8.327890575892691569e-22
2.420000000000000000e+02	4.918947775938010625e-08	6.554145306584747950e-22
2.430000000000000000e+02	3.991641087493958248e-08	5.673375770730566847e-22
2.440000000000000000e+02	5.381398267540187281e-08	1.518952080300901767e-21
2.450000000000000000e+02	5.682829895402815738e-08	2.411036474591895126e-21
2.460000000000000000e+02	4.245653836305060242e-08	1.643876019419955016e-21
2.470000000000000000e+02	4.462976664198055924e-08	2.243726532525685280e-21
2.480000000000000000e+02	5.779972873847201739e-08	3.183767639032930723e-21
2.490000000000000000e+02	5.148242429152902726e-08	8.090242744339941512e-21


==> tikz/noncoplanarity-000.tsv <==
-1280 1.29009448956996e-11
-1279 2.58539136796444e-11
-1278 3.84691357599623e-11
-1277 3.84462037980405e-11
-1276 2.5798655264583e-11
-1275 1.29014215977108e-11
-1274 2.59100964406631e-11
-1273 3.8493373027262e-11
-1272 3.84245734554761e-11
-1271 2.57443161234544e-11
-1270 1.29028569079148e-11
-1269 2.59672164618036e-11
-1268 3.8518920957211e-11
-1267 3.84042398646064e-11
-1266 2.56908811563402e-11
-1265 1.2905241025124e-11
-1264 2.60252815764507e-11
-1263 3.85457826979434e-11
-1262 3.8385200318123e-11
-1261 2.56383450709397e-11
-1260 1.29085856695639e-11
-1259 2.60843043342081e-11
-1258 3.85739641265306e-11
-1257 3.83674503134728e-11
-1256 2.55866963294673e-11
-1255 1.29128864935837e-11
-1254 2.61442943942201e-11
-1253 3.86034699735775e-11
-1252 3.83509868066407e-11
-1251 2.55359258443201e-11
-1250 1.29181440284426e-11
-1249 2.62052611709266e-11
-1248 3.86343049020168e-11
-1247 3.83358065440651e-11
-1246 2.54860257725692e-11
-1245 1.2924364451599e-11
-1244 2.62672183891444e-11
-1243 3.86664755918199e-11
-1242 3.8321906279654e-11
-1241 2.54369852197912e-11
-1240 1.29315431910504e-11
-1239 2.63301735720382e-11
-1238 3.86999862198038e-11
-1237 3.83092834436073e-11
-1236 2.53887978174253e-11
-1235 1.29396881588814e-11
-1234 2.639414104967e-11
-1233 3.87348436788651e-11
-1232 3.82979350716713e-11
-1231 2.53414526481011e-11
-1230 1.29487974655752e-11
-1229 2.64591303309207e-11
-1228 3.87710534755244e-11
-1227 3.8287858927847e-11
-1226 2.52949426204939e-11
-1225 1.29588773815773e-11
-1224 2.65251543697523e-11
-1223 3.88086225261885e-11
-1222 3.82790523065174e-11
-1221 2.52492579696214e-11
-1220 1.29699250913423e-11
-1219 2.65922217580163e-11
-1218 3.88475562193476e-11
-1217 3.82715136515781e-11
-1216 2.520439337211e-11
-1215 1.29819548061069e-11
-1214 2.6660350720516e-11
-1213 3.88878631166213e-11
-1212 3.82652403139736e-11
-1211 2.51603351030983e-11
-1210 1.29949547232169e-11
-1209 2.67295466300096e-11
-1208 3.89295476785982e-11
-1207 3.82602310503684e-11
-1206 2.51170822982951e-11
-1205 1.30089457874322e-11
-1204 2.67998285779567e-11
-1203 3.89726197158109e-11
-1202 3.82564839826334e-11
-1201 2.50746200110617e-11
-1200 1.30239155549404e-11
-1199 2.6871202740909e-11
-1198 3.90170841056943e-11
-1197 3.82539978443519e-11
-1196 2.50329459195984e-11
-1195 1.30398823783344e-11
-1194 2.69436878894367e-11
-1193 3.90629510103562e-11
-1192 3.82527711677367e-11
-1191 2.49920489028458e-11
-1190 1.30568422586509e-11
-1189 2.70172929262314e-11
-1188 3.91102259573817e-11
-1187 3.82528031168331e-11
-1186 2.49519228317356e-11
-1185 1.30748044889669e-11
-1184 2.70920335820778e-11
-1183 3.91589189181079e-11
-1182 3.82540925861384e-11
-1181 2.49125592527098e-11
-1180 1.30937703999985e-11
-1179 2.71679231570583e-11
-1178 3.92090370632374e-11
-1177 3.82566388801141e-11
-1176 2.48739511578894e-11
-1175 1.31137499022668e-11
-1174 2.72449748838109e-11
-1173 3.9260589445014e-11
-1172 3.82604414884125e-11
-1171 2.48360919239213e-11
-1170 1.31347483941797e-11
-1169 2.73232043694322e-11
-1168 3.93135852652755e-11
-1167 3.82655000241721e-11
-1166 2.47989722766399e-11
-1165 1.31567680361488e-11
-1164 2.74026236995813e-11
-1163 3.93680325702688e-11
-1162 3.82718141809455e-11
-1161 2.4762587694883e-11
-1160 1.31798226846169e-11
-1159 2.7483251998313e-11
-1158 3.94239422801115e-11
-1157 3.82793839762248e-11
-1156 2.47269280202065e-11
-1155 1.32039084527191e-11
-1154 2.75650969299881e-11
-1153 3.94813220429971e-11
-1152 3.82882094673575e-11
-1151 2.4691989311784e-11
-1150 1.32290486259134e-11
-1149 2.76481825431048e-11
-1148 3.95401847142644e-11
-1147 3.82982906352482e-11
-1146 2.46577619840327e-11
-1145 1.32552332157851e-11
-1144 2.7732517492086e-11
-1143 3.9600536634195e-11
-1142 3.83096284904789e-11
-1141 2.46242416354287e-11
-1140 1.32824855571802e-11
-1139 2.78181229215887e-11
-1138 3.96623922426348e-11
-1137 3.83222233289385e-11
-1136 2.45914182901581e-11
-1135 1.33108000926958e-11
-1134 2.79050096619363e-11
-1133 3.97257582881677e-11
-1132 3.83360756113112e-11
-1131 2.45592889138041e-11
-1130 1.33401986617005e-11
-1129 2.79932012730957e-11
-1128 3.97906495984379e-11
-1127 3.83511870726655e-11
-1126 2.45278427509887e-11
-1125 1.33706770691698e-11
-1124 2.80827057245835e-11
-1123 3.98570735079191e-11
-1122 3.83675576454998e-11
-1121 2.44970775924433e-11
-1120 1.34022606616153e-11
-1119 2.81735500194606e-11
-1118 3.99250459805162e-11
-1117 3.83851900063669e-11
-1116 2.4466982066103e-11
-1115 1.34349400108928e-11
-1114 2.82657416664558e-11
-1113 3.9994574061987e-11
-1112 3.84040840201298e-11
-1111 2.44375543903987e-11
-1110 1.34687439195364e-11
-1109 2.835930793025e-11
-1108 4.00656745733399e-11
-1107 3.84242426451099e-11
-1106 2.44087841191616e-11
-1105 1.35036698273347e-11
-1104 2.84542602982207e-11
-1103 4.01383565975976e-11
-1102 3.84456664757183e-11
-1101 2.43806671995793e-11
-1100 1.3539735486997e-11
-1099 2.85506213216547e-11
-1098 4.02126344872524e-11
-1097 3.84683580822077e-11
-1096 2.43531964297881e-11
-1095 1.35769492419194e-11
-1094 2.86484075824405e-11
-1093 4.02885206211707e-11
-1092 3.84923193031287e-11
-1091 2.43263655742525e-11
-1090 1.36153240772826e-11
-1089 2.87476405462101e-11
-1088 4.03660292881309e-11
-1087 3.85175522045858e-11
-1086 2.43001679266018e-11
-1085 1.36548706421655e-11
-1084 2.8848337783746e-11
-1083 4.04451732298538e-11
-1082 3.85440592275837e-11
-1081 2.42745977211765e-11
-1080 1.36956030424529e-11
-1079 2.89505212634659e-11
-1078 4.05259671174007e-11
-1077 3.85718430607973e-11
-1076 2.42496482866535e-11
-1075 1.37375331682866e-11
-1074 2.90542100546124e-11
-1073 4.0608425094532e-11
-1072 3.86009060465059e-11
-1071 2.42253137529917e-11
-1070 1.37806759514796e-11
-1069 2.91594270401156e-11
-1068 4.069256180253e-11
-1067 3.86312511644134e-11
-1066 2.4201587812988e-11
-1065 1.38250451062876e-11
-1064 2.9266193034334e-11
-1063 4.07783930464703e-11
-1062 3.86628817670607e-11
-1061 2.41784633029779e-11
-1060 1.38706501718772e-11
-1059 2.93745272126687e-11
-1058 4.0865932313478e-11
-1057 3.86957995689673e-11
-1056 2.41559362188104e-11
-1055 1.39175160175466e-11
-1054 2.94844576138638e-11
-1053 4.09551989836769e-11
-1052 3.87300100612596e-11
-1051 2.41339978781756e-11
-1050 1.39656464136861e-11
-1049 2.95960004924826e-11
-1048 4.10462043730511e-11
-1047 3.87655144649556e-11
-1046 2.41126441524254e-11
-1045 1.40150657355551e-11
-1044 2.97091849326548e-11
-1043 4.11389691726186e-11
-1042 3.88023177415561e-11
-1041 2.40918672112424e-11
-1040 1.40657865996957e-11
-1039 2.98240316010988e-11
-1038 4.12335083376989e-11
-1037 3.88404233101165e-11
-1036 2.40716626057741e-11
-1035 1.41178232299088e-11
-1034 2.99405642286923e-11
-1033 4.13298405905568e-11
-1032 3.88798336145998e-11
-1031 2.40520238039919e-11
-1030 1.41712058754351e-11
-1029 3.0058809294206e-11
-1028 4.14279822261761e-11
-1027 3.89205559704299e-11
-1026 2.40329436969163e-11
-1025 1.42259322377658e-11
-1024 3.01787957523449e-11
-1023 4.15279494730227e-11
-1022 3.89625914293947e-11
-1021 2.40144133881909e-11
-1020 1.42820329546393e-11
-1019 3.03005373404053e-11
-1018 4.16297654519668e-11
-1017 3.90059448204419e-11
-1016 2.39964334344043e-11
-1015 1.43395286402503e-11
-1014 3.04240748718064e-11
-1013 4.17334454184184e-11
-1012 3.90506220845438e-11
-1011 2.39789925069685e-11
-1010 1.43984291793e-11
-1009 3.05494271458321e-11
-1008 4.18390097916491e-11
-1007 3.90966256644135e-11
-1006 2.39620867993243e-11
-1005 1.4458766806146e-11
-1004 3.06766244775758e-11
-1003 4.19464794300904e-11
-1002 3.91439621639684e-11
-1001 2.39457085941666e-11
-1000 1.45205530921437e-11
-999 3.08056936593186e-11
-998 4.20558727415651e-11
-997 3.91926355062017e-11
-996 2.39298522405868e-11
-995 1.45838122868907e-11
-994 3.0936663591095e-11
-993 4.21672117203505e-11
-992 3.92426505164563e-11
-991 2.39145118880349e-11
-990 1.4648569873445e-11
-989 3.10695667333769e-11
-988 4.22805168942322e-11
-987 3.92940134691641e-11
-986 2.38996800711271e-11
-985 1.47148417221479e-11
-984 3.12044281665275e-11
-983 4.23958094209535e-11
-982 3.93467279745516e-11
-981 2.38853513448221e-11
-980 1.47826560685506e-11
-979 3.13412820472282e-11
-978 4.25131116187608e-11
-977 3.94008000866186e-11
-976 2.38715190971248e-11
-975 1.48520379732999e-11
-974 3.14801610318637e-11
-973 4.2632447955163e-11
-972 3.94562368487093e-11
-971 2.38581759928117e-11
-970 1.49230026511229e-11
-969 3.16210909644853e-11
-968 4.27538364990657e-11
-967 3.95130402526405e-11
-966 2.38453173518766e-11
-965 1.49955936263549e-11
-964 3.17641143333084e-11
-963 4.28773081592127e-11
-962 3.95712209124924e-11
-961 2.38329345372792e-11
-960 1.50698152133853e-11
-959 3.19092561360679e-11
-958 4.30028785542653e-11
-957 3.96307797799558e-11
-956 2.38210225867868e-11
-955 1.51457137346076e-11
-954 3.2056557010069e-11
-953 4.31305796945225e-11
-952 3.96917266034466e-11
-951 2.38095734060606e-11
-950 1.52233024177704e-11
-949 3.22060462137197e-11
-948 4.32604309127528e-11
-947 3.97540648731535e-11
-946 2.37985814314786e-11
-945 1.53026198308447e-11
-944 3.23577652026327e-11
-943 4.33924619944183e-11
-942 3.98178031769187e-11
-941 2.37880389109506e-11
-940 1.53836892324237e-11
-939 3.25117473505607e-11
-938 4.35266966905699e-11
-937 3.98829462854579e-11
-936 2.37779395518974e-11
-935 1.54665453543251e-11
-934 3.26680324844086e-11
-933 4.36631633835279e-11
-932 3.99495010615499e-11
-931 2.37682760102269e-11
-930 1.55512158734174e-11
-929 3.28266577619136e-11
-928 4.38018875724808e-11
-927 4.00174743179507e-11
-926 2.37590412690097e-11
-925 1.56377347256594e-11
-924 3.29876629990425e-11
-923 4.3942898870935e-11
-922 4.0086872400243e-11
-921 2.37502282016404e-11
-920 1.57261350464007e-11
-919 3.31510885954719e-11
-918 4.40862255400178e-11
-917 4.01577022395448e-11
-916 2.37418293860665e-11
-915 1.58164484151134e-11
-914 3.33169754957239e-11
-913 4.4231894945972e-11
-912 4.02299700490637e-11
-911 2.37338377976712e-11
-910 1.59087153067135e-11
-909 3.34853683258069e-11
-908 4.43799401609873e-11
-907 4.03036842289336e-11
-906 2.37262454256004e-11
-905 1.60029634545108e-11
-904 3.36563053882679e-11
-903 4.45303876805176e-11
-902 4.03788491159557e-11
-901 2.37190452456334e-11
-900 1.60992403850348e-11
-899 3.38298356354509e-11
-898 4.46832731009576e-11
-897 4.04554772306825e-11
-896 2.37122293965873e-11
-895 1.61975753199938e-11
-894 3.40060024802164e-11
-893 4.48386243994588e-11
-892 4.05335676714901e-11
-891 2.37057895807801e-11
-890 1.62980105200996e-11
-889 3.41848531231448e-11
-888 4.49964748133036e-11
-887 4.06131338189809e-11
-886 2.3699718540745e-11
-885 1.64005873349531e-11
-884 3.43664356036811e-11
-883 4.51568588236092e-11
-882 4.06941815929693e-11
-881 2.36940077856005e-11
-880 1.65053449696786e-11
-879 3.4550795605115e-11
-878 4.53198083531642e-11
-877 4.0776716703299e-11
-876 2.36886494900506e-11
-875 1.66123312701419e-11
-874 3.47379877397705e-11
-873 4.54853602926764e-11
-872 4.08607492963816e-11
-871 2.36836349753808e-11
-870 1.67215849640707e-11
-869 3.49280579292939e-11
-868 4.56535480389692e-11
-867 4.09462837952979e-11
-866 2.36789561009639e-11
-865 1.68331563335694e-11
-864 3.51210641365759e-11
-863 4.58244085948101e-11
-862 4.10333301976171e-11
-861 2.36746039199518e-11
-860 1.69470883997357e-11
-859 3.53170551525552e-11
-858 4.59979777707765e-11
-857 4.11218935638696e-11
-856 2.36705700283838e-11
-855 1.70634335542825e-11
-854 3.55160904655585e-11
-853 4.6174295703727e-11
-852 4.12119835302782e-11
-851 2.36668453107707e-11
-850 1.71822352256263e-11
-849 3.57182211490945e-11
-848 4.63533970211102e-11
-847 4.13036059877795e-11
-846 2.36634208046572e-11
-845 1.73035518209074e-11
-844 3.59235099648575e-11
-843 4.65353240532764e-11
-842 4.13967691323311e-11
-841 2.36602872809207e-11
-840 1.74274315633865e-11
-839 3.6132014037257e-11
-838 4.67201171202645e-11
-837 4.14914805971941e-11
-836 2.36574353388681e-11
-835 1.75539289128591e-11
-834 3.63437950595253e-11
-833 4.69078134019347e-11
-832 4.15877472161112e-11
-831 2.36548555743849e-11
-830 1.76831029163523e-11
-829 3.65589132361433e-11
-828 4.70984595094285e-11
-827 4.16855764515572e-11
-826 2.36525382253576e-11
-825 1.78150090327273e-11
-824 3.67774347902996e-11
-823 4.72920949924935e-11
-822 4.17849753909912e-11
-821 2.36504734863708e-11
-820 1.79497071461944e-11
-819 3.69994252008162e-11
-818 4.74887657194625e-11
-817 4.18859519961542e-11
-816 2.36486512728011e-11
-815 1.80872575896966e-11
-814 3.72249491953153e-11
-813 4.76885135113079e-11
-812 4.19885118336312e-11
-811 2.36470615312859e-11
-810 1.82277279507459e-11
-809 3.74540785770556e-11
-808 4.78913872288126e-11
-807 4.20926641002755e-11
-806 2.36456937424923e-11
-805 1.83711772642917e-11
-804 3.76868826740384e-11
-803 4.8097431168288e-11
-802 4.21984137034884e-11
-801 2.36445375396748e-11
-800 1.85176767078364e-11
-799 3.79234339526431e-11
-798 4.8306692721109e-11
-797 4.23057679302451e-11
-796 2.36435822254492e-11
-795 1.86672971858775e-11
-794 3.81638091896546e-11
-793 4.85192228586712e-11
-792 4.24147346243439e-11
-791 2.36428169308505e-11
-790 1.88201047420994e-11
-789 3.84080812794627e-11
-788 4.87350672024721e-11
-787 4.25253176278111e-11
-786 2.3642230658319e-11
-785 1.89761791875574e-11
-784 3.8656332377913e-11
-783 4.8954280596572e-11
-782 4.26375252977225e-11
-781 2.36418122680135e-11
-780 1.9135593070462e-11
-779 3.8908640443512e-11
-778 4.91769133035509e-11
-777 4.27513619919288e-11
-776 2.36415501480034e-11
-775 1.92984267520183e-11
-774 3.91650890808604e-11
-773 4.94030164476129e-11
-772 4.28668349904246e-11
-771 2.36414337999413e-11
-770 1.94647596642482e-11
-769 3.94257644890415e-11
-768 4.96326464322257e-11
-767 4.29839465656343e-11
-766 2.36414508615843e-11
-765 1.96346767494476e-11
-764 3.96907532165736e-11
-763 4.98658549290845e-11
-762 4.31027056014808e-11
-761 2.36415897125151e-11
-760 1.98082649807167e-11
-759 3.99601442893947e-11
-758 5.01027023998244e-11
-757 4.3223112965724e-11
-756 2.36418386402624e-11
-755 1.99856135110027e-11
-754 4.02340318870146e-11
-753 5.03432448453309e-11
-752 4.33451768307023e-11
-751 2.36421857330988e-11
-750 2.01668111364585e-11
-749 4.05125072324461e-11
-748 5.05875389040205e-11
-747 4.34688969630651e-11
-746 2.36426190754337e-11
-745 2.03519596563696e-11
-744 4.07956714780197e-11
-743 5.08356482108037e-11
-742 4.3594279714291e-11
-741 2.36431265366303e-11
-740 2.05411510483959e-11
-739 4.10836218674986e-11
-738 5.1087631010555e-11
-737 4.37213277892671e-11
-736 2.36436962038218e-11
-735 2.07344904003336e-11
-734 4.13764623818279e-11
-733 5.1343549743959e-11
-732 4.38500411559395e-11
-731 2.3644315879692e-11
-730 2.0932083193717e-11
-729 4.16743007817617e-11
-728 5.16034711362198e-11
-727 4.39804235255293e-11
-726 2.36449733836171e-11
-725 2.11340351318645e-11
-724 4.19772418496002e-11
-723 5.18674572448674e-11
-722 4.41124749261454e-11
-721 2.36456568097715e-11
-720 2.13404608373084e-11
-719 4.22854002996193e-11
-718 5.21355768388295e-11
-717 4.42461961668197e-11
-716 2.36463543213644e-11
-715 2.15514760194136e-11
-714 4.2598890179073e-11
-713 5.24078964878534e-11
-712 4.43815866296771e-11
-711 2.36470539341174e-11
-710 2.17671984694708e-11
-709 4.29178295413212e-11
-708 5.26844835038759e-11
-707 4.45186444464598e-11
-706 2.36477440341191e-11
-705 2.19877559917045e-11
-704 4.3242340646159e-11
-703 5.29654144472906e-11
-702 4.46573696861481e-11
-701 2.36484133761312e-11
-700 2.22132739523003e-11
-699 4.35725476671611e-11
-698 5.32507552569969e-11
-697 4.47977565810939e-11
-696 2.36490505513691e-11
-695 2.24438863980756e-11
-694 4.39085795453538e-11
-693 5.35405829133002e-11
-692 4.4939801569836e-11
-691 2.3649645013379e-11
-690 2.26797309610537e-11
-689 4.42505710179967e-11
-688 5.38349728542395e-11
-687 4.50835010789747e-11
-686 2.36501863954331e-11
-685 2.29209480658939e-11
-684 4.45986561784426e-11
-683 5.41339992131393e-11
-682 4.52288465117289e-11
-681 2.36506647445986e-11
-680 2.31676896629098e-11
-679 4.49529787100125e-11
-678 5.44377424482568e-11
-677 4.53758317034651e-11
-676 2.36510710420525e-11
-675 2.34201003927532e-11
-674 4.53136781126027e-11
-673 5.47462812898052e-11
-672 4.55244459162253e-11
-671 2.3651396521577e-11
-670 2.36783472419006e-11
-669 4.5680909660286e-11
-668 5.50596989670393e-11
-667 4.56746813834263e-11
-666 2.36516338007674e-11
-665 2.39425870631367e-11
-664 4.60548213740626e-11
-663 5.53780733944094e-11
-662 4.58265220215016e-11
-661 2.36517758977588e-11
-660 2.42129944383585e-11
-659 4.64355762839957e-11
-658 5.5701495456087e-11
-657 4.59799578721385e-11
-656 2.36518173548967e-11
-655 2.44897386654201e-11
-654 4.68233328175434e-11
-653 5.60300466386153e-11
-652 4.61349695214747e-11
-651 2.36517536782515e-11
-650 2.47730081654746e-11
-649 4.72182618380893e-11
-648 5.63638167843347e-11
-647 4.62915422292891e-11
-646 2.36515820902304e-11
-645 2.5062989322589e-11
-644 4.76205371714316e-11
-643 5.67028968064574e-11
-642 4.64496554497446e-11
-641 2.36513012363586e-11
-640 2.53598773924946e-11
-639 4.80303341444063e-11
-638 5.70473701616201e-11
-637 4.66092843984499e-11
-636 2.36509112617269e-11
-635 2.56638806411216e-11
-634 4.84478391089886e-11
-633 5.73973398663023e-11
-632 4.67704096873324e-11
-631 2.36504155075248e-11
-630 2.59752005413736e-11
-629 4.88732406607601e-11
-628 5.77528929157298e-11
-627 4.69329998764335e-11
-626 2.36498185941188e-11
-625 2.62940630518251e-11
-624 4.93067337030842e-11
-623 5.81141283110456e-11
-622 4.70970276846469e-11
-621 2.36491283532949e-11
-620 2.66206930360068e-11
-619 4.97485215977402e-11
-618 5.84811430979796e-11
-617 4.72624590284747e-11
-616 2.36483554034243e-11
-615 2.69553257427509e-11
-614 5.01988114345963e-11
-613 5.88540351678445e-11
-612 4.74292576710364e-11
-611 2.36475138942369e-11
-610 2.72982071626224e-11
-609 5.06578180409619e-11
-608 5.92329071811297e-11
-607 4.75973850305153e-11
-606 2.36466217211281e-11
-605 2.76495909807269e-11
-604 5.11257608839067e-11
-603 5.96178573833971e-11
-602 4.77667958721109e-11
-601 2.3645700659081e-11
-600 2.80097455018635e-11
-599 5.16028746889182e-11
-598 6.0008997981598e-11
-597 4.79374489800812e-11
-596 2.36447780050338e-11
-595 2.83789348183469e-11
-594 5.20893846720418e-11
-593 6.04064224387919e-11
-592 4.81092830159287e-11
-591 2.36438854184887e-11
-590 2.87574608057966e-11
-589 5.25855474863371e-11
-588 6.08102499201405e-11
-587 4.8282253918698e-11
-586 2.36430612768931e-11
-585 2.91456042735188e-11
-584 5.30916016486681e-11
-583 6.12205776053216e-11
-582 4.8456292706268e-11
-581 2.36423498840083e-11
-580 2.95436835943752e-11
-579 5.36078151588602e-11
-578 6.16375209993095e-11
-577 4.86313363891716e-11
-576 2.36418034209496e-11
-575 2.99520185525826e-11
-574 5.41344522335963e-11
-573 6.20611903715681e-11
-572 4.88073142094445e-11
-571 2.36414817508543e-11
-570 3.03709425302416e-11
-569 5.46717910033563e-11
-568 6.24916950892202e-11
-567 4.89841481807176e-11
-566 2.36414543380207e-11
-565 3.08008043008171e-11
-564 5.52201156176543e-11
-563 6.29291490862835e-11
-562 4.91617562606442e-11
-561 2.36418003098354e-11
-560 3.12419652071382e-11
-559 5.57797220131604e-11
-558 6.33736651528967e-11
-557 4.93400450816368e-11
-556 2.36426103944473e-11
-555 3.16948060887171e-11
-554 5.63509176257596e-11
-553 6.38253602250154e-11
-552 4.95189206583248e-11
-551 2.36439874522873e-11
-550 3.21597158545251e-11
-549 5.69340121268866e-11
-548 6.4284346346939e-11
-547 4.9698275558637e-11
-546 2.36460485421962e-11
-545 3.26371096889534e-11
-544 5.75293366293094e-11
-543 6.4750739334524e-11
-542 4.98779957895589e-11
-541 2.36489258393757e-11
-540 3.31274108612989e-11
-539 5.81372249467692e-11
-538 6.52246559929165e-11
-537 5.00579590796783e-11
-536 2.36527686118443e-11
-535 3.36310668902365e-11
-534 5.87580250102006e-11
-533 6.57062108884192e-11
-532 5.02380345701232e-11
-531 2.36577451761925e-11
-530 3.41485417417256e-11
-529 5.93920938308557e-11
-528 6.61955189919014e-11
-527 5.04180760110862e-11
-526 2.36640445214719e-11
-525 3.46803237169513e-11
-524 6.00398054141167e-11
-523 6.66926963379382e-11
-522 5.05979342521852e-11
-521 2.36718796536083e-11
-520 3.52269130532434e-11
-519 6.07015455045877e-11
-518 6.71978507743915e-11
-517 5.07774400402637e-11
-516 2.36814884557633e-11
-515 3.57888524371575e-11
-514 6.13777069957837e-11
-513 6.77111032374494e-11
-512 5.09564151146979e-11
-511 2.36931318278853e-11
-510 3.63666658555533e-11
-509 6.20686978825922e-11
-508 6.82325556197187e-11
-507 5.1134668452923e-11
-506 2.37071159163613e-11
-505 3.69609618728121e-11
-504 6.27749508366435e-11
-503 6.87623288064827e-11
-502 5.13119988296037e-11
-501 2.3723765368405e-11
-500 3.75723167453557e-11
-499 6.34968945621687e-11
-498 6.93005107337186e-11
-497 5.14881717847025e-11
-496 2.3743455591158e-11
-495 3.82013794410076e-11
-494 6.42349902501939e-11
-493 6.98472172499406e-11
-492 5.16629601120286e-11
-491 2.37665943303012e-11
-490 3.88487965759954e-11
-489 6.49896981854424e-11
-488 7.04025394046847e-11
-487 5.18360989970593e-11
-486 2.37936408451167e-11
-485 3.95152638871362e-11
-484 6.57615093066298e-11
-483 7.09665744835086e-11
-482 5.20073157548151e-11
-481 2.38251032150224e-11
-480 4.02014957549304e-11
-479 6.65509174980829e-11
-478 7.1539406080839e-11
-477 5.2176308307917e-11
-476 2.38615456478752e-11
-475 4.09082542622095e-11
-474 6.73584481371719e-11
-473 7.21211215837641e-11
-472 5.23427635785718e-11
-471 2.39035922075448e-11
-470 4.16363180537236e-11
-469 6.81846233173572e-11
-468 7.27117864540374e-11
-467 5.25063286987969e-11
-466 2.39519357570123e-11
-465 4.23865249401701e-11
-464 6.90300073396783e-11
-463 7.33114750696203e-11
-462 5.26666424979596e-11
-461 2.40073390550461e-11
-460 4.31597291069283e-11
-459 6.98951580998913e-11
-458 7.39202323867347e-11
-457 5.28232978186272e-11
-456 2.40706470783454e-11
-455 4.39568508537368e-11
-454 7.07806752509351e-11
-453 7.4538112116506e-11
-452 5.29758756606693e-11
-451 2.41427879060445e-11
-450 4.47788299667315e-11
-449 7.1687157077903e-11
-448 7.51651356045422e-11
-447 5.31239070062648e-11
-446 2.42247881024276e-11
-445 4.56266698460933e-11
-444 7.26152369709376e-11
-443 7.58013262751442e-11
-442 5.32669064535852e-11
-441 2.43177694135619e-11
-440 4.65014121240102e-11
-439 7.35655540788131e-11
-438 7.64466791249044e-11
-437 5.34043344300618e-11
-436 2.4422969892247e-11
-435 4.74041609588907e-11
-434 7.45387829742113e-11
-433 7.71011788000527e-11
-432 5.3535623326009e-11
-431 2.45417390512028e-11
-430 4.83360599744687e-11
-429 7.55356038400972e-11
-428 7.7764779108806e-11
-427 5.36601575513342e-11
-426 2.46755576643738e-11
-425 4.92983216220392e-11
-424 7.65567266504272e-11
-423 7.84374185780187e-11
-422 5.37772751150936e-11
-421 2.48260408879963e-11
-420 5.02922180583664e-11
-419 7.76028830646903e-11
-418 7.91190070202282e-11
-417 5.38862708130881e-11
-416 2.49949446687794e-11
-415 5.13190747666984e-11
-414 7.86748113935401e-11
-413 7.98094167630815e-11
-412 5.3986371958843e-11
-411 2.51841831791128e-11
-410 5.23803028959293e-11
-409 7.97732936135266e-11
-408 8.05084983732676e-11
-407 5.40767691346435e-11
-406 2.53958247863822e-11
-405 5.34773613764844e-11
-404 8.08991071515694e-11
-403 8.12160473120091e-11
-402 5.41565696498551e-11
-401 2.56321159595584e-11
-400 5.46118115759285e-11
-399 8.20530697887358e-11
-398 8.19318354950315e-11
-397 5.42248357447152e-11
-396 2.58954720812922e-11
-395 5.57852680560457e-11
-394 8.32360011428987e-11
-393 8.26555659717727e-11
-392 5.42805412982033e-11
-391 2.61885002938898e-11
-390 5.69994518332954e-11
-389 8.44487552620791e-11
-388 8.33869080774055e-11
-387 5.43226016572321e-11
-386 2.65139930172062e-11
-385 5.82561517578206e-11
-384 8.56921862344923e-11
-383 8.41254485045069e-11
-382 5.43498356872204e-11
-381 2.68749461901151e-11
-380 5.95572714995362e-11
-379 8.69671805316571e-11
-378 8.48707256532009e-11
-377 5.43609909031345e-11
-376 2.72745504551527e-11
-375 6.09047931118131e-11
-374 8.82746206164507e-11
-373 8.56221838250984e-11
-372 5.4354709789972e-11
-371 2.77162146910545e-11
-370 6.23008215376598e-11
-369 8.96154171097664e-11
-368 8.63791969388619e-11
-367 5.43295526774007e-11
-366 2.82035483026357e-11
-365 6.37475531647439e-11
-364 9.09904681126313e-11
-363 8.71410254945594e-11
-362 5.42839622848909e-11
-361 2.87403853836658e-11
-360 6.52473202095388e-11
-359 9.2400698371889e-11
-358 8.7906838228667e-11
-357 5.42162876533391e-11
-356 2.93307683346809e-11
-355 6.68025534859676e-11
-354 9.38470099130501e-11
-353 8.86756679418121e-11
-352 5.41247508203019e-11
-351 2.99789725822802e-11
-350 6.84158344123904e-11
-349 9.53303165774998e-11
-348 8.94464223411975e-11
-347 5.40074680027764e-11
-346 3.06894917835438e-11
-345 7.00898648843359e-11
-344 9.68515074279112e-11
-343 9.02178469855888e-11
-342 5.38624256714701e-11
-341 3.14670556310007e-11
-340 7.18274897180933e-11
-339 9.84114539060561e-11
-338 9.09885180845835e-11
-337 5.36874877281601e-11
-336 3.23166341333777e-11
-335 7.36317071791368e-11
-334 1.0001100260691e-10
-333 9.17568219278895e-11
-332 5.34803972716134e-11
-331 3.32434381778948e-11
-330 7.55056583396413e-11
-329 1.01650948372249e-10
-328 9.252091613067e-11
-327 5.32387640340343e-11
-326 3.42529501594706e-11
-325 7.74526629017572e-11
-324 1.03332045355793e-10
-323 9.32787302989209e-11
-322 5.29600986772845e-11
-321 3.53509071375249e-11
-320 7.94761815127067e-11
-319 1.05054956483267e-10
-318 9.40278990969004e-11
-317 5.26417817190591e-11
-316 3.65433638949525e-11
-315 8.157987799603e-11
-314 1.06820283669944e-10
-313 9.47657635034708e-11
-312 5.22811294794289e-11
-311 3.78366640540356e-11
-310 8.37675662443804e-11
-309 1.08628489566688e-10
-308 9.5489298235795e-11
-307 5.18753805786735e-11
-306 3.92375140975792e-11
-305 8.60432647823745e-11
-304 1.10479922684597e-10
-303 9.61950992179348e-11
-302 5.14217681930483e-11
-301 4.07529721874712e-11
-300 8.84111540621801e-11
-299 1.12374741053048e-10
-298 9.68792975209363e-11
-297 5.09175532950035e-11
-296 4.23905234853092e-11
-295 9.08756258735131e-11
-294 1.14312921614143e-10
-293 9.75375396654342e-11
-292 5.03601344870436e-11
-291 4.41580845999438e-11
-290 9.34412365593686e-11
-289 1.16294173732972e-10
-288 9.81648870790283e-11
-287 4.97471415984624e-11
-286 4.60640785956151e-11
-285 9.61127364519946e-11
-284 1.18317919865822e-10
-283 9.87557658394494e-11
-282 4.9076614667911e-11
-281 4.81174608167038e-11
-280 9.88950495036463e-11
-279 1.20383219239463e-10
-278 9.93038677167015e-11
-277 4.83472218263202e-11
-276 5.03277893381382e-11
-275 1.01793259055343e-10
-274 1.22488703029108e-10
-273 9.98020598699891e-11
-272 4.75585676827224e-11
-271 5.27052719397882e-11
-270 1.04812595533369e-10
-269 1.24632484123395e-10
-268 1.00242270738279e-10
-267 4.67116223607536e-11
-266 5.52608363193607e-11
-265 1.07958408732987e-10
-264 1.26812062963942e-10
-263 1.00615366266495e-10
-262 4.58092919691074e-11
-261 5.80061925510695e-11
-260 1.11236139216873e-10
-259 1.29024211590903e-10
-258 1.0091101146904e-10
-257 4.48572244866413e-11
-256 6.09538878962086e-11
-255 1.14651251912908e-10
-254 1.31264810312935e-10
-253 1.01117481770993e-10
-252 4.38648486619071e-11
-251 6.4117405198095e-11
-250 1.18209207678702e-10
-249 1.33528720016129e-10
-248 1.01221524233535e-10
-247 4.28468476832589e-11
-246 6.75111938254277e-11
-245 1.21915336910719e-10
-244 1.3580953968313e-10
-243 1.01208098406851e-10
-242 4.18250137947755e-11
-241 7.11507694692159e-11
-240 1.25774780791987e-10
-239 1.3809939785398e-10
-238 1.01060165007893e-10
-237 4.08306847987764e-11
-236 7.50527629111537e-11
-235 1.29792324044232e-10
-234 1.40388659225735e-10
-233 1.00758414751243e-10
-232 3.99076982599221e-11
-231 7.92349692202298e-11
-230 1.33972228305779e-10
-229 1.42665576302594e-10
-228 1.00280954592212e-10
-227 3.91157015723135e-11
-226 8.37164101105557e-11
-225 1.38318015391778e-10
-224 1.44915891781103e-10
-223 9.96029861559785e-11
-222 3.85333099036929e-11
-221 8.85173446235522e-11
-220 1.42832180029934e-10
-219 1.47122353309389e-10
-218 9.86964441998826e-11
-217 3.82600441017215e-11
-216 9.36592710176689e-11
-215 1.47515829495411e-10
-214 1.4926411407827e-10
-213 9.75296010034433e-11
-212 3.84154295265712e-11
-211 9.91648897917389e-11
-210 1.52368227608379e-10
-209 1.51316036388476e-10
-208 9.60666796934304e-11
-207 3.91335745446296e-11
-206 1.0505800832871e-10
-205 1.57386218607964e-10
-204 1.53247840355881e-10
-203 9.42674950230251e-11
-202 4.05527261212517e-11
-201 1.11363370512406e-10
-200 1.62563482336216e-10
-199 1.55023074624348e-10
-198 9.20871664519895e-11
-197 4.28019660979977e-11
-196 1.18106378098953e-10
-195 1.67889608773423e-10
-194 1.56597875041459e-10
-193 8.94760470369273e-11
-192 4.59898206603524e-11
-191 1.25312681082667e-10
-190 1.73348916889382e-10
-189 1.57919473805962e-10
-188 8.63800748763468e-11
-187 5.01994927613104e-11
-186 1.33007547811552e-10
-185 1.78918927685951e-10
-184 1.58924366345745e-10
-183 8.27419339032019e-11
-182 5.54920477450253e-11
-181 1.41214997751925e-10
-180 1.84568466855641e-10
-179 1.59536136920036e-10
-178 7.85038884995887e-11
-177 6.19148369125183e-11
-176 1.49956533893818e-10
-175 1.90255213068878e-10
-174 1.5966278232834e-10
-173 7.36139015224013e-11
-172 6.95109771580994e-11
-171 1.59249395162715e-10
-170 1.95922567723958e-10
-169 1.59193496445712e-10
-168 6.80386405410419e-11
-167 7.83268442978747e-11
-166 1.69104124557117e-10
-165 2.01495676725038e-10
-164 1.57994806308284e-10
-163 6.17914507638671e-11
-162 8.84164396098366e-11
-161 1.79521200728947e-10
-160 2.06876320941875e-10
-159 1.55905922510324e-10
-158 5.49944798103587e-11
-157 9.98427300051708e-11
-156 1.90486389941897e-10
-155 2.11936371784638e-10
-154 1.52733223095962e-10
-153 4.80206160829424e-11
-152 1.12676425991719e-10
-151 2.01964383035413e-10
-150 2.1650940624377e-10
-149 1.48243819350579e-10
-148 4.18066824668823e-11
-147 1.26992333214386e-10
-146 2.13890016395868e-10
-145 2.20379935348368e-10
-144 1.42158236055289e-10
-143 3.83537981925202e-11
-142 1.4286309933867e-10
-141 2.26156252374607e-10
-140 2.23269627522903e-10
-139 1.34142652875485e-10
-138 4.05634564423515e-11
-137 1.60349477194231e-10
-136 2.38597668191443e-10
-135 2.24819682617668e-10
-134 1.23801926100567e-10
-133 5.00468521412326e-11
-132 1.79485638752619e-10
-131 2.50967787997679e-10
-130 2.2456837664981e-10
-129 1.10677099513632e-10
-128 6.60679060617997e-11
-127 2.00257226771644e-10
-126 2.62908040528842e-10
-125 2.21922774109101e-10
-124 9.42595508030249e-11
-123 8.74345284536018e-11
-122 2.22568530798483e-10
-121 2.73905210331322e-10
-120 2.16123447885812e-10
-119 7.40703980769604e-11
-118 1.13506850600116e-10
-117 2.46193529453664e-10
-116 2.83233464311912e-10
-115 2.06201585441346e-10
-114 5.0089790777839e-11
-113 1.44055131893253e-10
-112 2.7070303126534e-10
-111 2.89875840772518e-10
-110 1.90928936077232e-10
-109 2.66121953546698e-11
-108 1.78976973247474e-10
-107 2.95356473445027e-10
-106 2.92419249809359e-10
-105 1.68763750710163e-10
-104 3.56034837988858e-11
-103 2.18061605277821e-10
-102 3.18942169754955e-10
-101 2.88917365624525e-10
-100 1.37802171520472e-10
-99 7.70664233643806e-11
-98 2.60739784566564e-10
-97 3.39543569564533e-10
-96 2.76719310926797e-10
-95 9.57574749284882e-11
-94 1.3093885966261e-10
-93 3.05739815653009e-10
-92 3.54202966378495e-10
-91 2.52275031106198e-10
-90 4.00166050614777e-11
-89 1.94675636143667e-10
-88 3.50560927041044e-10
-87 3.58452970252686e-10
-86 2.10968636514761e-10
-85 3.21216880793445e-11
-84 2.66892137995282e-10
-83 3.90650014975807e-10
-82 3.45705626523444e-10
-81 1.47182521208967e-10
-80 1.22813060704228e-10
-79 3.44233179346044e-10
-78 4.18140571923737e-10
-77 3.06578870480465e-10
-76 5.65290460825457e-11
-75 2.32209251907757e-10
-74 4.1899340322174e-10
-73 4.20037341890619e-10
-72 2.28588088236965e-10
-71 8.17624917856601e-11
-70 3.5534550973354e-10
-69 4.7546294198104e-10
-68 3.75998525113429e-10
-67 9.92621356366381e-11
-66 2.46192193710452e-10
-65 4.75879043580363e-10
-64 4.8433415397433e-10
-63 2.5711554911395e-10
-62 1.1711216247607e-10
-61 4.36264035979533e-10
-60 5.54467832779791e-10
-59 3.96040947928018e-10
-58 4.54156362746254e-11
-57 3.7901369916541e-10
-56 5.99465743507858e-10
-55 5.1084395840154e-10
-54 1.41671352464616e-10
-53 3.31754769762464e-10
-52 6.41958071576538e-10
-51 6.04671331868677e-10
-50 2.12812149536709e-10
-49 3.31970930305187e-10
-48 7.11933545391957e-10
-47 6.75632257394126e-10
-46 2.04796683683514e-10
-45 4.3889356633707e-10
-44 8.3577048152038e-10
-43 6.78175349665944e-10
-42 3.89793054109867e-11
-41 7.32609923872902e-10
-40 9.56341290556595e-10
-39 3.87564925953366e-10
-38 6.04285185773723e-10
-37 1.12264726100169e-09
-36 4.94847919746912e-10
-35 8.35317003990304e-10
-34 1.24232625264167e-09
-33 3.36694010791462e-10
-32 1.62456103613357e-09
-31 1.36581338666367e-09
-30 5.46688554007821e-09
-29 1.18518620750522e-07
-28 6.66194860442284e-07
-27 2.49964571222541e-06
-26 7.48887081237831e-06
-25 1.92855482784409e-05
-24 4.43928368427554e-05
-23 9.35386110459615e-05
-22 0.000183281299154362
-21 0.000337691387612629
-20 0.00058985787762786
-19 0.000982884762792553
-18 0.00156998927295513
-17 0.00241331304387084
-16 0.00358112715750144
-15 0.00514326055099418
-14 0.00716480356024761
-13 0.00969841359322949
-12 0.0127758423016992
-11 0.016399566208642
-10 0.0205355845266322
-9 0.0251085028414415
-8 0.0299999179828574
-7 0.0350508490132485
-6 0.0400685406003629
-5 0.0448374444832778
-4 0.0491336311208173
-3 0.0527413782910434
-2 0.0554703071197654
-1 0.0571712547735137
0 0.0577491258173155
1 0.0571712547735137
2 0.0554703071197654
3 0.0527413782910434
4 0.0491336311208173
5 0.0448374444832778
6 0.0400685406003629
7 0.0350508490132485
8 0.0299999179828574
9 0.0251085028414415
10 0.0205355845266322
11 0.016399566208642
12 0.0127758423016992
13 0.00969841359322949
14 0.00716480356024761
15 0.00514326055099418
16 0.00358112715750144
17 0.00241331304387084
18 0.00156998927295513
19 0.000982884762792552
20 0.00058985787762786
21 0.00033769138761263
22 0.000183281299154363
23 9.35386110459618e-05
24 4.43928368427556e-05
25 1.9285548278441e-05
26 7.48887081237861e-06
27 2.49964571222461e-06
28 6.66194860441743e-07
29 1.18518620750728e-07
30 5.46688553831713e-09
31 1.36581338716975e-09
32 1.62456103613357e-09
33 3.36694011162202e-10
34 1.24232625144818e-09
35 8.35317004342868e-10
36 4.94847919883667e-10
37 1.12264726093011e-09
38 6.04285185389581e-10
39 3.87564926114805e-10
40 9.56341290859569e-10
41 7.32609924535626e-10
42 3.89793052604896e-11
43 6.78175349424985e-10
44 8.3577048199164e-10
45 4.38893566042963e-10
46 2.04796684277255e-10
47 6.75632257709422e-10
48 7.11933545403419e-10
49 3.31970930237311e-10
50 2.12812149122602e-10
51 6.04671331788413e-10
52 6.41958071814514e-10
53 3.3175476950144e-10
54 1.41671351844937e-10
55 5.1084395820725e-10
56 5.99465743038073e-10
57 3.7901369858222e-10
58 4.54156360346342e-11
59 3.96040947560395e-10
60 5.54467832159769e-10
61 4.3626403652817e-10
62 1.17112161875004e-10
63 2.57115549130676e-10
64 4.8433415397433e-10
65 4.75879044359874e-10
66 2.46192192380616e-10
67 9.92621340572916e-11
68 3.75998525375239e-10
69 4.75462943129175e-10
70 3.55345509350145e-10
71 8.17624926110938e-11
72 2.2858808861564e-10
73 4.20037341449317e-10
74 4.18993402311622e-10
75 2.32209251159795e-10
76 5.65290460989357e-11
77 3.06578871080376e-10
78 4.18140571187562e-10
79 3.44233179217596e-10
80 1.22813060748974e-10
81 1.47182521373446e-10
82 3.45705625462025e-10
83 3.90650015290007e-10
84 2.66892137607518e-10
85 3.21216886403076e-11
86 2.10968635565999e-10
87 3.584529690387e-10
88 3.50560927233466e-10
89 1.94675636427154e-10
90 4.00166044100176e-11
91 2.52275032139827e-10
92 3.54202967368546e-10
93 3.05739815290303e-10
94 1.30938861480399e-10
95 9.5757475187917e-11
96 2.76719310926797e-10
97 3.39543570160524e-10
98 2.60739786267248e-10
99 7.70664236725252e-11
100 1.37802170925588e-10
101 2.88917365770822e-10
102 3.18942169132482e-10
103 2.18061605190777e-10
104 3.56034833404077e-11
105 1.68763751414843e-10
106 2.92419249940455e-10
107 2.95356474534303e-10
108 1.78976973699692e-10
109 2.66121952854876e-11
110 1.90928936186609e-10
111 2.8987584075769e-10
112 2.7070303131051e-10
113 1.440551315024e-10
114 5.00897910496935e-11
115 2.0620158566742e-10
116 2.83233463763658e-10
117 2.46193528453183e-10
118 1.1350684956695e-10
119 7.40703990583431e-11
120 2.16123448477934e-10
121 2.73905210823888e-10
122 2.22568530911687e-10
123 8.74345283246376e-11
124 9.42595502084929e-11
125 2.21922774948369e-10
126 2.62908040204251e-10
127 2.00257226909267e-10
128 6.60679060617997e-11
129 1.10677100165178e-10
130 2.24568376932378e-10
131 2.50967789841623e-10
132 1.79485638312917e-10
133 5.00468520775267e-11
134 1.2380192629295e-10
135 2.24819682011642e-10
136 2.38597668087617e-10
137 1.60349477778616e-10
138 4.05634562555429e-11
139 1.34142652313026e-10
140 2.23269628156624e-10
141 2.26156251692762e-10
142 1.42863099399087e-10
143 3.83537981544155e-11
144 1.42158236117086e-10
145 2.20379935396915e-10
146 2.13890016889889e-10
147 1.26992332983591e-10
148 4.18066822065606e-11
149 1.48243819067984e-10
150 2.1650940593669e-10
151 2.0196438294042e-10
152 1.12676425904107e-10
153 4.80206157482148e-11
154 1.52733223402043e-10
155 2.11936370892655e-10
156 1.9048638980781e-10
157 9.98427308251893e-11
158 5.4994479996834e-11
159 1.55905923531895e-10
160 2.06876320941875e-10
161 1.79521200527838e-10
162 8.84164394631901e-11
163 6.17914504956805e-11
164 1.57994806145298e-10
165 2.01495676017934e-10
166 1.69104124545188e-10
167 7.83268442607587e-11
168 6.8038640710932e-11
169 1.59193496674225e-10
170 1.95922567976453e-10
171 1.59249395043237e-10
172 6.95109776413004e-11
173 7.36139010661052e-11
174 1.5966278232302e-10
175 1.90255212966167e-10
176 1.49956533852862e-10
177 6.19148370949049e-11
178 7.85038880684218e-11
179 1.59536136851382e-10
180 1.84568467500712e-10
181 1.41214997738779e-10
182 5.54920474168844e-11
183 8.2741934250019e-11
184 1.58924366545469e-10
185 1.78918927910137e-10
186 1.33007548558571e-10
187 5.01994925710852e-11
188 8.63800753370166e-11
189 1.57919471929347e-10
190 1.73348916467144e-10
191 1.25312680256853e-10
192 4.59898206603524e-11
193 8.9476047240021e-11
194 1.56597873745385e-10
195 1.67889607281763e-10
196 1.18106377867766e-10
197 4.2801965916647e-11
198 9.20871674867326e-11
199 1.55023074526246e-10
200 1.62563482708432e-10
201 1.11363371553932e-10
202 4.05527262801232e-11
203 9.42674945869605e-11
204 1.53247840290644e-10
205 1.57386218598841e-10
206 1.0505800879924e-10
207 3.91335744467174e-11
208 9.60666796841193e-11
209 1.51316035680063e-10
210 1.52368229112267e-10
211 9.9164889519806e-11
212 3.84154294178285e-11
213 9.75296010805749e-11
214 1.49264114323726e-10
215 1.47515830366313e-10
216 9.36592709070095e-11
217 3.82600440629544e-11
218 9.86964443304203e-11
219 1.47122353258855e-10
220 1.42832179444649e-10
221 8.85173438372219e-11
222 3.8533310072166e-11
223 9.96029868985441e-11
224 1.44915891781103e-10
225 1.38318014392994e-10
226 8.37164100386077e-11
227 3.91157014525214e-11
228 1.00280953720333e-10
229 1.42665575886484e-10
230 1.33972228148894e-10
231 7.92349701914757e-11
232 3.99076983483808e-11
233 1.00758414275051e-10
234 1.40388659281343e-10
235 1.29792324047845e-10
236 7.50527622557975e-11
237 4.08306851198904e-11
238 1.01060164649152e-10
239 1.38099398129997e-10
240 1.25774780601973e-10
241 7.11507694224771e-11
242 4.18250138003543e-11
243 1.01208098289791e-10
244 1.35809539639756e-10
245 1.21915337432978e-10
246 6.75111951485325e-11
247 4.28468471883904e-11
248 1.01221522587068e-10
249 1.33528717858696e-10
250 1.18209205137531e-10
251 6.41174051691212e-11
252 4.3864847966431e-11
253 1.01117480819152e-10
254 1.31264810870656e-10
255 1.14651254413472e-10
256 6.09538878962086e-11
257 4.48572233366405e-11
258 1.00911008541583e-10
259 1.29024209484682e-10
260 1.11236139599398e-10
261 5.80061916206009e-11
262 4.58092924046029e-11
263 1.00615365493337e-10
264 1.26812063124188e-10
265 1.0795840950068e-10
266 5.52608368600235e-11
267 4.67116225404663e-11
268 1.0024227087593e-10
269 1.2463248468138e-10
270 1.04812595333329e-10
271 5.27052717519335e-11
272 4.75585678078902e-11
273 9.98020595394629e-11
274 1.22488702856417e-10
275 1.01793258935986e-10
276 5.03277887028582e-11
277 4.83472217394552e-11
278 9.9303867521763e-11
279 1.20383219220348e-10
280 9.88950493669965e-11
281 4.81174607920041e-11
282 4.90766145388012e-11
283 9.87557647426816e-11
284 1.18317919848714e-10
285 9.61127378594338e-11
286 4.60640775274264e-11
287 4.9747141229704e-11
288 9.81648870790282e-11
289 1.16294173392493e-10
290 9.34412362137223e-11
291 4.41580857886438e-11
292 5.03601344716632e-11
293 9.75375401262474e-11
294 1.14312921752239e-10
295 9.08756259651417e-11
296 4.23905235825801e-11
297 5.0917553442839e-11
298 9.6879297505734e-11
299 1.1237474120125e-10
300 8.84111534990007e-11
301 4.07529712278484e-11
302 5.14217686671899e-11
303 9.61950991015341e-11
304 1.10479922690976e-10
305 8.60432644823152e-11
306 3.92375137862858e-11
307 5.18753806680202e-11
308 9.54892975571411e-11
309 1.08628489663356e-10
310 8.37675670526694e-11
311 3.78366645559335e-11
312 5.22811292824164e-11
313 9.47657638982508e-11
314 1.06820284806069e-10
315 8.15798790731944e-11
316 3.6543364268981e-11
317 5.26417819553813e-11
318 9.40278981842344e-11
319 1.05054958399022e-10
320 7.94761815127067e-11
321 3.53509069891258e-11
322 5.29600978639804e-11
323 9.3278731215078e-11
324 1.03332044749833e-10
325 7.74526613214247e-11
326 3.42529493801096e-11
327 5.32387644149936e-11
328 9.25209156560275e-11
329 1.01650947064271e-10
330 7.55056567314653e-11
331 3.32434373105166e-11
332 5.34803972069563e-11
333 9.17568215322306e-11
334 1.00011003365777e-10
335 7.36317073352227e-11
336 3.23166342073092e-11
337 5.36874872887562e-11
338 9.09885178753805e-11
339 9.84114535681149e-11
340 7.18274900397396e-11
341 3.14670564460232e-11
342 5.38624255798572e-11
343 9.02178467137547e-11
344 9.6851506860287e-11
345 7.00898645190745e-11
346 3.06894916576724e-11
347 5.4007467798927e-11
348 8.94464211875613e-11
349 9.5330317388177e-11
350 6.84158356675388e-11
351 2.99789719594312e-11
352 5.41247508203018e-11
353 8.86756676551353e-11
354 9.384701091461e-11
355 6.68025540281878e-11
356 2.93307681494669e-11
357 5.42162871027719e-11
358 8.79068385062277e-11
359 9.2400698620424e-11
360 6.52473201049239e-11
361 2.87403853993048e-11
362 5.42839616381831e-11
363 8.71410242180793e-11
364 9.09904677548439e-11
365 6.3747553273349e-11
366 2.82035481187735e-11
367 5.43295530797799e-11
368 8.6379197067997e-11
369 8.96154166707382e-11
370 6.23008216537863e-11
371 2.77162152555662e-11
372 5.43547100323701e-11
373 8.56221844966452e-11
374 8.82746198664982e-11
375 6.09047922266027e-11
376 2.72745506053236e-11
377 5.43609908049043e-11
378 8.48707257902904e-11
379 8.69671800091946e-11
380 5.95572715480443e-11
381 2.68749457553626e-11
382 5.43498340332161e-11
383 8.41254488118731e-11
384 8.56921862344923e-11
385 5.82561518115344e-11
386 2.6513992438233e-11
387 5.43226024300696e-11
388 8.33869079147482e-11
389 8.44487550783803e-11
390 5.69994507726856e-11
391 2.61885004046065e-11
392 5.42805414378504e-11
393 8.26555659992739e-11
394 8.32360009224086e-11
395 5.57852675311869e-11
396 2.58954719421671e-11
397 5.42248355549048e-11
398 8.19318357947216e-11
399 8.20530707003949e-11
400 5.46118117921066e-11
401 2.56321161088274e-11
402 5.41565697590719e-11
403 8.1216047511182e-11
404 8.08991071372863e-11
405 5.34773618648666e-11
406 2.5395824886592e-11
407 5.40767695800583e-11
408 8.05084983766495e-11
409 7.97732938168463e-11
410 5.23803032925943e-11
411 2.5184183114414e-11
412 5.39863724460132e-11
413 7.98094161511587e-11
414 7.86748117125538e-11
415 5.13190738480221e-11
416 2.49949446687794e-11
417 5.38862702771147e-11
418 7.91190077081505e-11
419 7.76028820459427e-11
420 5.02922183391576e-11
421 2.48260410348724e-11
422 5.37772749354086e-11
423 7.84374184580928e-11
424 7.6556726628834e-11
425 4.92983218280751e-11
426 2.46755578943109e-11
427 5.3660158183549e-11
428 7.77647793145102e-11
429 7.55356042444055e-11
430 4.83360600206585e-11
431 2.4541739044639e-11
432 5.35356233428835e-11
433 7.71011787475434e-11
434 7.45387827475553e-11
435 4.74041602304018e-11
436 2.44229697645563e-11
437 5.34043337474517e-11
438 7.64466794710511e-11
439 7.35655532239169e-11
440 4.65014122750948e-11
441 2.43177697426688e-11
442 5.32669057207467e-11
443 7.58013274063537e-11
444 7.26152367064854e-11
445 4.5626670982386e-11
446 2.42247882304622e-11
447 5.31239069830111e-11
448 7.51651356045422e-11
449 7.1687155757565e-11
450 4.47788283107189e-11
451 2.41427880235914e-11
452 5.29758759405003e-11
453 7.45381114472742e-11
454 7.07806769247289e-11
455 4.39568521657821e-11
456 2.40706472892233e-11
457 5.28232974471109e-11
458 7.39202317563745e-11
459 6.98951586306727e-11
460 4.3159728988968e-11
461 2.40073388281738e-11
462 5.26666425872554e-11
463 7.33114752641725e-11
464 6.9030007372636e-11
465 4.23865250828462e-11
466 2.39519358228089e-11
467 5.25063294856455e-11
468 7.27117862916141e-11
469 6.81846231872046e-11
470 4.1636318205815e-11
471 2.39035923466969e-11
472 5.23427636009939e-11
473 7.21211220114195e-11
474 6.73584477224773e-11
475 4.09082546495387e-11
476 2.38615457795607e-11
477 5.21763087929643e-11
478 7.15394068107469e-11
479 6.65509186295649e-11
480 4.02014957549303e-11
481 2.38251030145909e-11
482 5.20073159404839e-11
483 7.09665752515799e-11
484 6.57615098031474e-11
485 3.95152645771374e-11
486 2.3793640908173e-11
487 5.18360986349567e-11
488 7.04025395197408e-11
489 6.49896986139124e-11
490 3.88487971176091e-11
491 2.37665942898433e-11
492 5.16629598376763e-11
493 6.98472173945725e-11
494 6.42349897114579e-11
495 3.82013792994684e-11
496 2.37434556795727e-11
497 5.14881719539191e-11
498 6.93005099437416e-11
499 6.349689381252e-11
500 3.75723153978047e-11
501 2.37237663101692e-11
502 5.13119977904242e-11
503 6.87623277290313e-11
504 6.27749530567609e-11
505 3.6960960680954e-11
506 2.37071137485495e-11
507 5.11346698514733e-11
508 6.82325570299863e-11
509 6.2068694408731e-11
510 3.63666624592085e-11
511 2.3693132058338e-11
512 5.09564151146979e-11
513 6.77111022904974e-11
514 6.13777058860815e-11
515 3.57888449673953e-11
516 2.36814882473154e-11
517 5.07774389930991e-11
518 6.71978545478699e-11
519 6.07015431690089e-11
520 3.52269160875477e-11
521 2.36718787492168e-11
522 5.05979338617518e-11
523 6.66926942149675e-11
524 6.00398053795697e-11
525 3.46803219384123e-11
526 2.36640444887698e-11
527 5.04180759945545e-11
528 6.61955189242353e-11
529 5.93920934388638e-11
530 3.41485417055648e-11
531 2.3657745127341e-11
532 5.02380338391025e-11
533 6.57062107891985e-11
534 5.87580247351931e-11
535 3.36310675097716e-11
536 2.36527686295742e-11
537 5.00579591164174e-11
538 6.52246554391874e-11
539 5.81372241621108e-11
540 3.31274096566521e-11
541 2.36489258468219e-11
542 4.98779961109463e-11
543 6.47507390460254e-11
544 5.75293366293093e-11
545 3.26371086677149e-11
546 2.3646048501031e-11
547 4.96982752747707e-11
548 6.4284346349796e-11
549 5.69340133450355e-11
550 3.21597166449482e-11
551 2.36439875066176e-11
552 4.95189203754288e-11
553 6.38253599230241e-11
554 5.63509171568231e-11
555 3.16948056544457e-11
556 2.36426103910205e-11
557 4.93400449875755e-11
558 6.33736650370187e-11
559 5.57797215241871e-11
560 3.12419652374758e-11
561 2.36418003492798e-11
562 4.91617560483283e-11
563 6.29291488634974e-11
564 5.52201154258713e-11
565 3.08008035037957e-11
566 2.36414543850391e-11
567 4.89841486495642e-11
568 6.24916954716254e-11
569 5.46717903189335e-11
570 3.03709428174407e-11
571 2.36414818594443e-11
572 4.8807313728697e-11
573 6.20611897006471e-11
574 5.41344502782221e-11
575 2.99520179204429e-11
576 2.36418034209495e-11
577 4.86313362093856e-11
578 6.16375210341998e-11
579 5.36078138236413e-11
580 2.95436838191614e-11
581 2.36423498190629e-11
582 4.84562919838964e-11
583 6.12205766206128e-11
584 5.30916011543532e-11
585 2.91456038964662e-11
586 2.36430612342818e-11
587 4.82822539413916e-11
588 6.0810249692704e-11
589 5.25855476925702e-11
590 2.87574603782789e-11
591 2.36438854289051e-11
592 4.81092830235116e-11
593 6.04064220492034e-11
594 5.20893845805774e-11
595 2.83789351220093e-11
596 2.36447779965681e-11
597 4.79374483623883e-11
598 6.00089979553836e-11
599 5.16028747462592e-11
600 2.80097452879649e-11
601 2.3645700670414e-11
602 4.7766795906471e-11
603 5.96178577458878e-11
604 5.11257614373853e-11
605 2.7649590402942e-11
606 2.36466216813586e-11
607 4.75973851718071e-11
608 5.92329071811298e-11
609 5.06578183766252e-11
610 2.72982083545177e-11
611 2.36475138707295e-11
612 4.7429257000935e-11
613 5.88540345226831e-11
614 5.01988109820716e-11
615 2.69553253764644e-11
616 2.36483554328077e-11
617 4.72624586994426e-11
618 5.84811430905983e-11
619 4.97485221846704e-11
620 2.66206924443458e-11
621 2.36491283207798e-11
622 4.70970274698541e-11
623 5.81141281387164e-11
624 4.93067334942993e-11
625 2.62940630212228e-11
626 2.36498185586656e-11
627 4.69329999089644e-11
628 5.77528928115544e-11
629 4.88732393750036e-11
630 2.59752010905977e-11
631 2.36504154496329e-11
632 4.67704090707242e-11
633 5.73973386980672e-11
634 4.84478382865071e-11
635 2.56638780367732e-11
636 2.36509114292141e-11
637 4.66092847310168e-11
638 5.7047373034796e-11
639 4.80303346528034e-11
640 2.53598773924946e-11
641 2.36513010333362e-11
642 4.64496557174115e-11
643 5.67028956903467e-11
644 4.7620537575938e-11
645 2.50629913673447e-11
646 2.36515819926019e-11
647 4.6291542350675e-11
648 5.63638167625508e-11
649 4.72182627227135e-11
650 2.47730096066814e-11
651 2.36517536575627e-11
652 4.61349696365443e-11
653 5.60300469320977e-11
654 4.68233327612636e-11
655 2.44897387647312e-11
656 2.36518173562999e-11
657 4.59799579857989e-11
658 5.57014958709344e-11
659 4.64355766242557e-11
660 2.42129945054407e-11
661 2.36517759001649e-11
662 4.58265217328916e-11
663 5.53780733363301e-11
664 4.60548210846123e-11
665 2.39425864876318e-11
666 2.36516338147361e-11
667 4.56746814057477e-11
668 5.50596986604286e-11
669 4.568091059114e-11
670 2.36783485397032e-11
671 2.3651396571045e-11
672 4.55244459162253e-11
673 5.47462805231343e-11
674 4.53136788036029e-11
675 2.34201013592147e-11
676 2.36510710263513e-11
677 4.53758317376448e-11
678 5.44377426793585e-11
679 4.49529775630925e-11
680 2.31676890169681e-11
681 2.36506646819843e-11
682 4.52288465626898e-11
683 5.41339990727401e-11
684 4.45986558363096e-11
685 2.29209490766913e-11
686 2.36501863416087e-11
687 4.50835008215893e-11
688 5.383497290405e-11
689 4.4250571176662e-11
690 2.26797313893234e-11
691 2.36496449792829e-11
692 4.49398014110093e-11
693 5.35405830728429e-11
694 4.39085794924818e-11
695 2.24438868210515e-11
696 2.36490505515311e-11
697 4.4797755860197e-11
698 5.32507546597403e-11
699 4.35725466010597e-11
700 2.22132723947518e-11
701 2.36484134075496e-11
702 4.46573703690488e-11
703 5.29654145581794e-11
704 4.3242340646159e-11
705 2.19877569630331e-11
706 2.36477439941215e-11
707 4.45186447158446e-11
708 5.2684484273588e-11
709 4.29178288411843e-11
710 2.17671980591778e-11
711 2.36470539051272e-11
712 4.43815867338327e-11
713 5.24078959020288e-11
714 4.25988898173814e-11
715 2.15514754968075e-11
716 2.36463542739757e-11
717 4.42461958558351e-11
718 5.21355764933073e-11
719 4.22854000967455e-11
720 2.13404608455836e-11
721 2.36456568455458e-11
722 4.41124747959282e-11
723 5.18674576266905e-11
724 4.19772423316536e-11
725 2.11340350684468e-11
726 2.36449733922147e-11
727 4.39804232549294e-11
728 5.16034711680845e-11
729 4.16743004804569e-11
730 2.09320849496414e-11
731 2.36443158026561e-11
732 4.38500406920579e-11
733 5.13435491394831e-11
734 4.13764623578486e-11
735 2.07344903407721e-11
736 2.36436962038218e-11
737 4.37213276360532e-11
738 5.10876317165285e-11
739 4.10836234183039e-11
740 2.0541151370693e-11
741 2.36431266090011e-11
742 4.35942801732493e-11
743 5.08356477934061e-11
744 4.07956715173513e-11
745 2.03519593003712e-11
746 2.36426190554253e-11
747 4.34688971361268e-11
748 5.05875393016917e-11
749 4.05125070238233e-11
750 2.01668113361097e-11
751 2.36421857380822e-11
752 4.33451768390897e-11
753 5.03432447608667e-11
754 4.02340320541237e-11
755 1.99856134246168e-11
756 2.3641838517058e-11
757 4.32231133227029e-11
758 5.01027026594045e-11
759 3.99601449632679e-11
760 1.98082640567865e-11
761 2.36415894135059e-11
762 4.3102704444592e-11
763 4.98658550667662e-11
764 3.96907542997076e-11
765 1.96346789521629e-11
766 2.36414505603006e-11
767 4.29839476563363e-11
768 4.96326464322258e-11
769 3.94257646752154e-11
770 1.94647604444362e-11
771 2.36414332504712e-11
772 4.28668344469626e-11
773 4.94030156306067e-11
774 3.91650896761256e-11
775 1.92984271790726e-11
776 2.36415505316207e-11
777 4.27513620303218e-11
778 4.9176912794791e-11
779 3.89086407941496e-11
780 1.91355932513092e-11
781 2.36418123376846e-11
782 4.26375252247579e-11
783 4.89542809396797e-11
784 3.86563323008336e-11
785 1.89761792674038e-11
786 2.36422306332425e-11
787 4.25253177191597e-11
788 4.87350677612772e-11
789 3.84080813404251e-11
790 1.88201047810019e-11
791 2.36428169389374e-11
792 4.24147346175925e-11
793 4.85192224181739e-11
794 3.81638100575703e-11
795 1.86672966765223e-11
796 2.36435822882366e-11
797 4.23057676930347e-11
798 4.83066925044885e-11
799 3.79234344710502e-11
800 1.85176767078365e-11
801 2.3644537549995e-11
802 4.21984138945308e-11
803 4.80974314779335e-11
804 3.76868827180508e-11
805 1.83711774977818e-11
806 2.36456937277044e-11
807 4.20926642832571e-11
808 4.78913872607374e-11
809 3.74540786286104e-11
810 1.82277269931335e-11
811 2.36470615113248e-11
812 4.19885120913729e-11
813 4.76885134291587e-11
814 3.72249483375872e-11
815 1.80872578751495e-11
816 2.36486512716492e-11
817 4.18859519242919e-11
818 4.74887652783701e-11
819 3.69994248973693e-11
820 1.79497073594142e-11
821 2.36504735001064e-11
822 4.17849752840787e-11
823 4.7292095394014e-11
824 3.67774342195934e-11
825 1.78150083740277e-11
826 2.3652538162131e-11
827 4.16855765410062e-11
828 4.70984592622961e-11
829 3.65589132283367e-11
830 1.76831026072474e-11
831 2.36548555316473e-11
832 4.15877472161112e-11
833 4.69078138415784e-11
834 3.6343794503574e-11
835 1.75539296109443e-11
836 2.36574353349868e-11
837 4.14914805915434e-11
838 4.67201163921962e-11
839 3.61320143873317e-11
840 1.74274312043806e-11
841 2.36602871616224e-11
842 4.13967693148323e-11
843 4.65353245357155e-11
844 3.59235105421676e-11
845 1.73035511831889e-11
846 2.36634207996431e-11
847 4.13036058293529e-11
848 4.63533970285889e-11
849 3.57182213664337e-11
850 1.71822356317419e-11
851 2.36668452614703e-11
852 4.12119836224424e-11
853 4.61742955390993e-11
854 3.55160903887799e-11
855 1.70634331895493e-11
856 2.36705700400971e-11
857 4.1121893402681e-11
858 4.59979778771347e-11
859 3.53170554432281e-11
860 1.69470892670084e-11
861 2.36746039639109e-11
862 4.10333302139851e-11
863 4.58244082871398e-11
864 3.51210641365758e-11
865 1.68331563502657e-11
866 2.36789560749405e-11
867 4.09462836504319e-11
868 4.56535479439293e-11
869 3.49280588682289e-11
870 1.67215853365301e-11
871 2.36836350040978e-11
872 4.08607490292031e-11
873 4.54853602914577e-11
874 3.47379874889002e-11
875 1.66123315937432e-11
876 2.36886494528338e-11
877 4.07767171133681e-11
878 4.53198081812088e-11
879 3.45507955292201e-11
880 1.65053448964431e-11
881 2.36940077838881e-11
882 4.06941814907277e-11
883 4.51568588486531e-11
884 3.43664353505571e-11
885 1.64005855886771e-11
886 2.36997185319172e-11
887 4.06131338013172e-11
888 4.49964750310797e-11
889 3.41848539662673e-11
890 1.62980107461366e-11
891 2.37057896200055e-11
892 4.05335679704395e-11
893 4.48386231258258e-11
894 3.4006002078783e-11
895 1.61975734467641e-11
896 2.37122293965873e-11
897 4.04554748421762e-11
898 4.46832731159029e-11
899 3.38298353912794e-11
900 1.60992391161238e-11
901 2.3719045153434e-11
902 4.03788491228752e-11
903 4.4530388569482e-11
904 3.36563055702275e-11
905 1.60029643973461e-11
906 2.37262454840324e-11
907 4.03036838361923e-11
908 4.43799403672519e-11
909 3.34853678917922e-11
910 1.59087147750823e-11
911 2.37338377992038e-11
912 4.02299700847997e-11
913 4.4231895348932e-11
914 3.33169754262131e-11
915 1.58164486503264e-11
916 2.37418294156469e-11
917 4.01577023833804e-11
918 4.40862253984079e-11
919 3.31510891588844e-11
920 1.57261344009927e-11
921 2.37502280859731e-11
922 4.0086872436477e-11
923 4.39428990932887e-11
924 3.29876631709117e-11
925 1.56377357533013e-11
926 2.37590413865579e-11
927 4.00174740732871e-11
928 4.38018875724807e-11
929 3.28266576448852e-11
930 1.55512160983769e-11
931 2.37682759451825e-11
932 3.99495012054012e-11
933 4.36631633124406e-11
934 3.26680332239001e-11
935 1.54665453328173e-11
936 2.37779395767226e-11
937 3.98829460502129e-11
938 4.35266968140509e-11
939 3.25117470929967e-11
940 1.5383689248129e-11
941 2.37880388948488e-11
942 3.98178033276333e-11
943 4.33924620182728e-11
944 3.2357765214763e-11
945 1.53026195480297e-11
946 2.37985813331394e-11
947 3.9754065125035e-11
948 4.32604307945514e-11
949 3.22060461466047e-11
950 1.52233026574538e-11
951 2.3809573468195e-11
952 3.96917266518059e-11
953 4.31305796066147e-11
954 3.20565562451171e-11
955 1.51457147397907e-11
956 2.38210226733218e-11
957 3.96307793083619e-11
958 4.30028781964221e-11
959 3.19092551500605e-11
960 1.50698152133854e-11
961 2.38329345669449e-11
962 3.95712204799578e-11
963 4.28773074826171e-11
964 3.17641148432925e-11
965 1.49955922865015e-11
966 2.38453173871093e-11
967 3.95130402920489e-11
968 4.27538363639549e-11
969 3.16210908504844e-11
970 1.49230036266799e-11
971 2.38581760391585e-11
972 3.94562366698852e-11
973 4.26324481001197e-11
974 3.14801611173674e-11
975 1.48520380181117e-11
976 2.3871519084902e-11
977 3.94008001559293e-11
978 4.25131115420162e-11
979 3.13412821246422e-11
980 1.47826557068301e-11
981 2.38853511656059e-11
982 3.93467281294786e-11
983 4.23958097892219e-11
984 3.12044284694317e-11
985 1.47148420061828e-11
986 2.38996800520794e-11
987 3.92940131618776e-11
988 4.22805171137166e-11
989 3.10695662662732e-11
990 1.4648568602602e-11
991 2.39145117711449e-11
992 3.92426505164564e-11
993 4.21672110652098e-11
994 3.09366635002515e-11
995 1.45838118672335e-11
996 2.39298523189273e-11
997 3.91926357721125e-11
998 4.2055872992326e-11
999 3.08056939722729e-11
1000 1.45205530271194e-11
1001 2.39457085566438e-11
1002 3.91439623528029e-11
1003 4.19464793388649e-11
1004 3.06766245277751e-11
1005 1.44587663022944e-11
1006 2.3962086750131e-11
1007 3.90966257691814e-11
1008 4.1839009742162e-11
1009 3.05494267500602e-11
1010 1.439842967077e-11
1011 2.39789923640875e-11
1012 3.90506221286665e-11
1013 4.17334469144121e-11
1014 3.04240766471855e-11
1015 1.43395267881985e-11
1016 2.39964332450999e-11
1017 3.9005944192267e-11
1018 4.16297647698891e-11
1019 3.03005383187884e-11
1020 1.42820283377532e-11
1021 2.40144134998295e-11
1022 3.89625929361383e-11
1023 4.15279489709743e-11
1024 3.01787957523449e-11
1025 1.42259311801171e-11
1026 2.40329421670244e-11
1027 3.89205549555855e-11
1028 4.14279819109744e-11
1029 3.00588085668377e-11
1030 1.41712022358462e-11
1031 2.40520224167558e-11
1032 3.88798345303053e-11
1033 4.13298402289505e-11
1034 2.9940564375446e-11
1035 1.41178257630566e-11
1036 2.40716625393668e-11
1037 3.8840423186324e-11
1038 4.12335083533758e-11
1039 2.982403105614e-11
1040 1.40657861681467e-11
1041 2.40918674769431e-11
1042 3.88023178500064e-11
1043 4.11389692435877e-11
1044 2.97091852418525e-11
1045 1.4015064925257e-11
1046 2.41126441141444e-11
1047 3.87655144317437e-11
1048 4.1046204519187e-11
1049 2.95960009156859e-11
1050 1.39656462676022e-11
1051 2.41339980057407e-11
1052 3.87300100278302e-11
1053 4.09551981705714e-11
1054 2.94844570294807e-11
1055 1.39175149875473e-11
1056 2.41559362188104e-11
1057 3.86957997004944e-11
1058 4.08659322869077e-11
1059 2.9374526613471e-11
1060 1.38706502493483e-11
1061 2.4178463468871e-11
1062 3.86628816901938e-11
1063 4.07783931328982e-11
1064 2.92661929896665e-11
1065 1.3825044898987e-11
1066 2.42015877410956e-11
1067 3.86312511963814e-11
1068 4.06925618226033e-11
1069 2.91594267983725e-11
1070 1.37806763859849e-11
1071 2.42253135953114e-11
1072 3.86009060348395e-11
1073 4.06084249580121e-11
1074 2.90542099485672e-11
1075 1.37375328001379e-11
1076 2.42496482662699e-11
1077 3.85718430938201e-11
1078 4.05259671262e-11
1079 2.89505210354943e-11
1080 1.36956029014889e-11
1081 2.42745977262007e-11
1082 3.85440592031461e-11
1083 4.04451732807101e-11
1084 2.88483367850254e-11
1085 1.3654871533747e-11
1086 2.43001681509085e-11
1087 3.8517552099914e-11
1088 4.0366029288131e-11
1089 2.8747640160369e-11
1090 1.36153237186528e-11
1091 2.43263651663885e-11
1092 3.84923192255105e-11
1093 4.02885208049195e-11
1094 2.86484073586582e-11
1095 1.3576948854602e-11
1096 2.43531964756074e-11
1097 3.84683579826832e-11
1098 4.02126343045077e-11
1099 2.85506211369411e-11
1100 1.35397354242381e-11
1101 2.43806673821421e-11
1102 3.84456664303481e-11
1103 4.01383562849436e-11
1104 2.84542602500857e-11
1105 1.35036703606498e-11
1106 2.44087842192428e-11
1107 3.84242425582433e-11
1108 4.00656745670802e-11
1109 2.83593081228801e-11
1110 1.34687450200829e-11
1111 2.44375545508563e-11
1112 3.84040840060266e-11
1113 3.99945741241678e-11
1114 2.8265741777306e-11
1115 1.34349406033947e-11
1116 2.44669822050146e-11
1117 3.83851901296243e-11
1118 3.99250463373971e-11
1119 2.8173549638703e-11
1120 1.34022606616152e-11
1121 2.44970776315783e-11
1122 3.83675577199129e-11
1123 3.9857073483983e-11
1124 2.80827057910484e-11
1125 1.33706773401364e-11
1126 2.4527842883859e-11
1127 3.83511870923827e-11
1128 3.9790649642356e-11
1129 2.79932011899568e-11
1130 1.33401987658789e-11
1131 2.45592886869456e-11
1132 3.83360756169341e-11
1133 3.97257580112344e-11
1134 2.79050099734028e-11
1135 1.33108001027178e-11
1136 2.45914183108311e-11
1137 3.83222233142039e-11
1138 3.96623922196439e-11
1139 2.78181227461228e-11
1140 1.32824851901218e-11
1141 2.46242416188483e-11
1142 3.83096285432788e-11
1143 3.9600537179801e-11
1144 2.77325174895157e-11
1145 1.32552336001781e-11
1146 2.46577622394698e-11
1147 3.8298290811426e-11
1148 3.95401847990664e-11
1149 2.76481831197814e-11
1150 1.32290458635999e-11
1151 2.46919900524564e-11
1152 3.82882094673575e-11
1153 3.94813222038371e-11
1154 2.75650970283268e-11
1155 1.32039097801611e-11
1156 2.47269281135476e-11
1157 3.82793838137426e-11
1158 3.94239423788385e-11
1159 2.74832519232992e-11
1160 1.31798231031709e-11
1161 2.47625874057826e-11
1162 3.82718141637968e-11
1163 3.93680323217893e-11
1164 2.74026234410005e-11
1165 1.31567681398858e-11
1166 2.47989719439052e-11
1167 3.8265500025743e-11
1168 3.93135852557457e-11
1169 2.73232042473933e-11
1170 1.31347482097162e-11
1171 2.48360915603226e-11
1172 3.82604414817422e-11
1173 3.92605894413697e-11
1174 2.72449744885961e-11
1175 1.31137497676548e-11
1176 2.48739512432507e-11
1177 3.82566388609731e-11
1178 3.92090371020322e-11
1179 2.71679233161195e-11
1180 1.30937694403826e-11
1181 2.4912559385292e-11
1182 3.82540925907761e-11
1183 3.91589189226282e-11
1184 2.70920335820777e-11
1185 1.30748042799922e-11
1186 2.49519225031657e-11
1187 3.82528030696258e-11
1188 3.91102259262931e-11
1189 2.70172929710681e-11
1190 1.30568412214842e-11
1191 2.49920484821887e-11
1192 3.82527711890005e-11
1193 3.9062950930435e-11
1194 2.69436880171364e-11
1195 1.30398831575995e-11
1196 2.50329459824084e-11
1197 3.82539978224475e-11
1198 3.90170841429435e-11
1199 2.68712025552371e-11
1200 1.30239155353142e-11
1201 2.50746201579042e-11
1202 3.82564839694989e-11
1203 3.89726198632064e-11
1204 2.67998286005501e-11
1205 1.30089457903243e-11
1206 2.51170824304027e-11
1207 3.82602311538897e-11
1208 3.89295476374933e-11
1209 2.67295470730769e-11
1210 1.29949562492167e-11
1211 2.51603358992445e-11
1212 3.82652403987817e-11
1213 3.88878630676432e-11
1214 2.66603501188724e-11
1215 1.29819536503592e-11
1216 2.520439337211e-11
1217 3.82715136163339e-11
1218 3.88475563957503e-11
1219 2.65922221127324e-11
1220 1.29699258846971e-11
1221 2.52492575568802e-11
1222 3.82790523414559e-11
1223 3.88086227060374e-11
1224 2.65251538798584e-11
1225 1.29588771136524e-11
1226 2.52949425915822e-11
1227 3.82878588542092e-11
1228 3.87710534367932e-11
1229 2.64591301698107e-11
1230 1.294879701836e-11
1231 2.53414526209287e-11
1232 3.82979350771411e-11
1233 3.87348436329525e-11
1234 2.63941409194829e-11
1235 1.29396875633942e-11
1236 2.53887977238679e-11
1237 3.83092834730484e-11
1238 3.86999861832819e-11
1239 2.63301736959349e-11
1240 1.29315430656048e-11
1241 2.54369851799791e-11
1242 3.83219062725991e-11
1243 3.86664754551001e-11
1244 2.62672182011156e-11
1245 1.29243644362305e-11
1246 2.54860260119476e-11
1247 3.83358065982496e-11
1248 3.86343049020168e-11
1249 2.62052612176287e-11
1250 1.29181442388898e-11
1251 2.55359256142496e-11
1252 3.83509866914214e-11
1253 3.86034700247535e-11
1254 2.61442945083718e-11
1255 1.291288727079e-11
1256 2.55866963347588e-11
1257 3.83674502825445e-11
1258 3.85739640338767e-11
1259 2.60843043380941e-11
1260 1.29085857210932e-11
1261 2.56383451974572e-11
1262 3.83852002132236e-11
1263 3.85457827261418e-11
1264 2.60252815719187e-11
1265 1.29052411079176e-11
1266 2.56908810097664e-11
1267 3.84042398803781e-11
1268 3.85189208317248e-11
1269 2.59672162581436e-11
1270 1.29028561912489e-11
1271 2.57443155994193e-11
1272 3.84245734303467e-11
1273 3.84933734739798e-11
1274 2.59100966480268e-11
1275 1.29014266605034e-11
1276 2.5798657436717e-11
1277 3.84462039291664e-11
1278 3.84691358005588e-11
1279 2.58539133298728e-11


==> tikz/noncoplanarity-001.tsv <==
-1280 2.77555756156289e-18
-1279 5.4329699736191e-18
-1278 4.82035176322151e-18
-1277 3.93565388612238e-18
-1276 2.42861286636753e-18
-1275 2.08166817117217e-18
-1274 2.52579550652517e-18
-1273 5.23843586610887e-18
-1272 4.45227064386493e-18
-1271 3.69522122863933e-18
-1270 4.16335045953619e-18
-1269 3.68807269888147e-18
-1268 4.80706437947991e-18
-1267 4.09192608468772e-18
-1266 2.46400299767716e-18
-1265 8.67361737988404e-19
-1264 2.50495286276795e-18
-1263 3.96171687178415e-18
-1262 4.08144160124493e-18
-1261 3.07057080834743e-18
-1260 3.20923843055709e-18
-1259 3.31418454737865e-18
-1258 4.00703287193302e-18
-1257 3.98915684370667e-18
-1256 3.85390791554621e-18
-1255 3.64317743378011e-18
-1254 4.20385324080923e-18
-1253 4.59379415991858e-18
-1252 4.17055809337878e-18
-1251 2.7305540771784e-18
-1250 9.75781955236955e-19
-1249 2.82200976751514e-18
-1248 3.96594256630906e-18
-1247 4.58019954220687e-18
-1246 4.22214522499275e-18
-1245 4.16717573683951e-18
-1244 4.41315541383022e-18
-1243 4.50129653346612e-18
-1242 4.05650704154842e-18
-1241 2.5698574766942e-18
-1240 1.0923273094251e-18
-1239 2.72773116985175e-18
-1238 3.92188109219898e-18
-1237 4.3239957175299e-18
-1236 3.88492827873407e-18
-1235 3.94083518039287e-18
-1234 4.01593536264023e-18
-1233 4.43020113947849e-18
-1232 4.05976066803013e-18
-1231 2.52929032815756e-18
-1230 1.36255021571388e-18
-1229 2.65051031547975e-18
-1228 3.97656936024712e-18
-1227 4.42981268205206e-18
-1226 4.84970022148037e-18
-1225 4.87391631928188e-18
-1224 5.95584885106941e-18
-1223 5.53928286102372e-18
-1222 4.36201723000915e-18
-1221 3.25972281603367e-18
-1220 1.46312798484816e-19
-1219 2.52003285494759e-18
-1218 4.51128103776292e-18
-1217 5.91270846062697e-18
-1216 6.45810963672253e-18
-1215 5.65690538042209e-18
-1214 6.77281261470151e-18
-1213 5.63790136141786e-18
-1212 4.61163809410604e-18
-1211 2.84883077826845e-18
-1210 2.43273371739009e-18
-1209 3.20040420683465e-18
-1208 4.76686243369418e-18
-1207 5.53935913157227e-18
-1206 5.75106709789932e-18
-1205 5.8544142101156e-18
-1204 5.59322621742567e-18
-1203 5.20677094726627e-18
-1202 4.97346513990422e-18
-1201 2.98211126924675e-18
-1200 5.62915551798534e-19
-1199 2.53550477629469e-18
-1198 4.41710411102336e-18
-1197 5.47902574937962e-18
-1196 5.13212317557447e-18
-1195 5.31033710959764e-18
-1194 5.12728527027376e-18
-1193 5.24682187647879e-18
-1192 4.17243420244918e-18
-1191 2.43839310583288e-18
-1190 1.12240317483012e-18
-1189 2.59495938891411e-18
-1188 3.96724273810074e-18
-1187 4.29590302436547e-18
-1186 3.96787307802446e-18
-1185 3.00947796590809e-18
-1184 3.59187126438414e-18
-1183 4.23893851795556e-18
-1182 3.99514898382373e-18
-1181 3.03086506631533e-18
-1180 2.34745419390928e-18
-1179 3.26344206683017e-18
-1178 4.29620583126333e-18
-1177 4.00019271371307e-18
-1176 2.57980889127192e-18
-1175 1.61062420221273e-18
-1174 2.5156352626018e-18
-1173 3.95305821504392e-18
-1172 4.60850970845422e-18
-1171 4.5694330508807e-18
-1170 4.27175655959289e-18
-1169 5.47057088213422e-18
-1168 5.31590859531725e-18
-1167 4.33355486278146e-18
-1166 2.44251283093729e-18
-1165 5.20417042793043e-19
-1164 2.42861286636753e-18
-1163 4.46080355661619e-18
-1162 5.33621355966186e-18
-1161 5.35521246806709e-18
-1160 5.63785129692462e-18
-1159 6.70061503360158e-18
-1158 5.82683777306957e-18
-1157 5.79771472742782e-18
-1156 2.43016123303191e-18
-1155 6.93889390390722e-19
-1154 2.60930321732885e-18
-1153 3.87895961444886e-18
-1152 5.14844517810796e-18
-1151 6.36638310269243e-18
-1150 6.46942980271151e-18
-1149 5.68913551335602e-18
-1148 6.30845009203913e-18
-1147 4.72258028678145e-18
-1146 2.72865806436777e-18
-1145 2.9702653433391e-19
-1144 2.68086824051502e-18
-1143 4.18330832103717e-18
-1142 5.09717820664466e-18
-1141 5.80937851832527e-18
-1140 7.12180252723467e-18
-1139 6.19288412056588e-18
-1138 5.94869648922166e-18
-1137 4.93805174840854e-18
-1136 2.96954979462447e-18
-1135 1.13753702784834e-18
-1134 2.78592740210531e-18
-1133 4.44307040907533e-18
-1132 6.03888010827245e-18
-1131 6.27870126511006e-18
-1130 6.46234756326509e-18
-1129 7.31542497976662e-18
-1128 6.90298228115718e-18
-1127 5.95813715108462e-18
-1126 3.68038099384775e-18
-1125 1.5347594624716e-18
-1124 3.36921908426008e-18
-1123 5.47772624532859e-18
-1122 6.14202943107284e-18
-1121 6.86757598385315e-18
-1120 6.84246553057698e-18
-1119 7.03196817771326e-18
-1118 6.77821410025209e-18
-1117 5.83965090121859e-18
-1116 3.59354945885127e-18
-1115 1.17514149720952e-18
-1114 3.0467080392079e-18
-1113 4.86666783512656e-18
-1112 5.40193575287057e-18
-1111 5.57247943034116e-18
-1110 5.29413118428318e-18
-1109 5.79511028908718e-18
-1108 5.29158206441044e-18
-1107 4.73103362914065e-18
-1106 2.44379457904715e-18
-1105 1.20989170622775e-19
-1104 2.62171920969717e-18
-1103 3.97751723140006e-18
-1102 4.22903809123514e-18
-1101 3.43529643948798e-18
-1100 3.20431508524268e-18
-1099 3.17010737033538e-18
-1098 4.49097051037423e-18
-1097 3.94523438952227e-18
-1096 3.00332237683286e-18
-1095 3.07262649139026e-18
-1094 3.55797763516819e-18
-1093 4.94969615587946e-18
-1092 3.8221291750643e-18
-1091 2.99577891104621e-18
-1090 1.97324280160806e-18
-1089 3.60161797589914e-18
-1088 4.0488619621122e-18
-1087 4.06435589138845e-18
-1086 3.5478429878862e-18
-1085 3.25297849739983e-18
-1084 3.42961577111481e-18
-1083 4.19674165718967e-18
-1082 4.05154581644882e-18
-1081 3.04782994065129e-18
-1080 3.21417424335961e-18
-1079 3.77133352808875e-18
-1078 4.03309897398722e-18
-1077 3.88847216212121e-18
-1076 3.07937003484652e-18
-1075 2.60896130915387e-18
-1074 3.23246115246759e-18
-1073 4.03721730387839e-18
-1072 3.97617733346585e-18
-1071 2.96751837899882e-18
-1070 2.12506468420238e-18
-1069 3.25410836462776e-18
-1068 3.98369228837981e-18
-1067 4.02282030427811e-18
-1066 3.18796427553249e-18
-1065 3.85297230482081e-18
-1064 4.6246574344982e-18
-1063 4.94760899580826e-18
-1062 3.99324089746407e-18
-1061 2.75391712297996e-18
-1060 7.10431736676197e-19
-1059 2.42162914823268e-18
-1058 3.94239698886305e-18
-1057 4.19272211246049e-18
-1056 4.09415587126333e-18
-1055 4.50275278046638e-18
-1054 4.98366524324372e-18
-1053 4.73937157272862e-18
-1052 4.07725242888848e-18
-1051 2.58312852610154e-18
-1050 1.32293571580403e-18
-1049 2.6805408466956e-18
-1048 3.99557268002936e-18
-1047 4.15448933140093e-18
-1046 3.62713030389259e-18
-1045 3.51287877756406e-18
-1044 3.84236998456194e-18
-1043 4.12981484002835e-18
-1042 4.01353399568717e-18
-1041 2.5483181295399e-18
-1040 2.77565720036444e-18
-1039 3.60948864721092e-18
-1038 4.40807947615521e-18
-1037 3.63801144217855e-18
-1036 2.24376053308937e-18
-1035 1.73785129897752e-18
-1034 3.00239241292641e-18
-1033 3.82648642119754e-18
-1032 4.92517556227365e-18
-1031 3.70030426515589e-18
-1030 6.24826007494533e-18
-1029 4.4311318547396e-18
-1028 5.9886881134289e-18
-1027 4.503900954608e-18
-1026 2.63779457166343e-18
-1025 3.54278734128047e-18
-1024 5.43885775654462e-18
-1023 6.83515866882325e-18
-1022 4.00447768252985e-18
-1021 2.68503622756373e-18
-1020 4.74629594202248e-19
-1019 2.70215877764898e-18
-1018 5.30594469986126e-18
-1017 4.01121844419388e-18
-1016 4.75583236725314e-18
-1015 3.82711482997028e-18
-1014 5.61582115907151e-18
-1013 4.65862241615953e-18
-1012 4.06794439312353e-18
-1011 2.79949214555575e-18
-1010 1.68281305829464e-18
-1009 2.63500333523776e-18
-1008 4.02853458720495e-18
-1007 4.12281754767711e-18
-1006 3.56266006872262e-18
-1005 4.55915923453295e-18
-1004 3.86692336614946e-18
-1003 4.67518238885464e-18
-1002 3.95766964988197e-18
-1001 2.66895460939715e-18
-1000 2.31880457930263e-18
-999 3.72789271250992e-18
-998 4.4602450563329e-18
-997 4.0696270312957e-18
-996 2.6662976923489e-18
-995 3.69195071270793e-18
-994 3.11001444161554e-18
-993 4.12040631220229e-18
-992 4.2000125710975e-18
-991 3.2516003488481e-18
-990 3.77732894669166e-18
-989 3.95508249203718e-18
-988 4.29117878355454e-18
-987 4.03440776272395e-18
-986 2.75318833380314e-18
-985 3.4422734152044e-18
-984 4.40096817004665e-18
-983 4.7428960262679e-18
-982 4.08734923399753e-18
-981 2.49276148835715e-18
-980 1.53828625607808e-18
-979 2.49291870950752e-18
-978 3.96847261548733e-18
-977 4.72587516898291e-18
-976 4.96946082877563e-18
-975 5.35040824897416e-18
-974 6.49766103695822e-18
-973 6.98304946045075e-18
-972 5.24348048387919e-18
-971 3.63991826712347e-18
-970 1.74132575383124e-19
-969 2.65018719741218e-18
-968 4.17414862703433e-18
-967 5.82687082226478e-18
-966 5.56420007082424e-18
-965 6.78064815649606e-18
-964 6.34698620013688e-18
-963 6.78373515473824e-18
-962 5.1298706691522e-18
-961 2.98308406528668e-18
-960 6.04599942027636e-19
-959 2.47298302451195e-18
-958 4.19799149477623e-18
-957 4.37407070743338e-18
-956 5.03121055825394e-18
-955 6.273272534827e-18
-954 5.53034899427805e-18
-953 6.61888537779278e-18
-952 4.5262148754415e-18
-951 2.463867002752e-18
-950 1.13860896162498e-18
-949 2.62828180718492e-18
-948 3.94336640531041e-18
-947 4.61029300004709e-18
-946 4.31651091896572e-18
-945 4.78202454774788e-18
-944 5.16935278689433e-18
-943 5.18203847167413e-18
-942 4.11058581181396e-18
-941 2.49470243368475e-18
-940 1.43117989267004e-18
-939 3.18748221565801e-18
-938 4.28040145525219e-18
-937 3.94106346560268e-18
-936 3.80187664692788e-18
-935 3.62254246759225e-18
-934 4.82762189612132e-18
-933 5.27459031988534e-18
-932 4.0809043995708e-18
-931 2.94847953805053e-18
-930 2.18412881412796e-18
-929 4.00166050726283e-18
-928 4.11867688736213e-18
-927 4.05264002233686e-18
-926 3.00801003691746e-18
-925 3.80122543983572e-18
-924 3.95937935953619e-18
-923 4.24806443136848e-18
-922 3.9716267150048e-18
-921 3.18593170177195e-18
-920 3.08632529614261e-18
-919 4.19879834594067e-18
-918 4.64172277638331e-18
-917 4.06149431244248e-18
-916 2.64988110655809e-18
-915 2.19993591448334e-18
-914 3.12518910047743e-18
-913 3.86201262142189e-18
-912 4.09587699826233e-18
-911 3.9565543200165e-18
-910 4.23278076087409e-18
-909 3.98974988566503e-18
-908 5.03611962803121e-18
-907 4.43830026086484e-18
-906 2.34788207095849e-18
-905 2.99583258825796e-18
-904 2.97498112716925e-18
-903 4.28508978715987e-18
-902 4.13513889210761e-18
-901 3.5571824941524e-18
-900 4.49102142525616e-18
-899 4.96690011291217e-18
-898 6.2210540611886e-18
-897 4.04189880359345e-18
-896 3.40781006767817e-18
-895 3.92065692767702e-18
-894 4.91420278264118e-18
-893 3.89355445469702e-18
-892 3.92543721323914e-18
-891 3.43430016680552e-18
-890 2.89030826461461e-18
-889 4.27813189640042e-18
-888 4.21945895001493e-18
-887 3.92100515152984e-18
-886 3.17754281370806e-18
-885 4.37171357790794e-18
-884 4.77482258525562e-18
-883 5.42930371837062e-18
-882 4.40313532934206e-18
-881 2.47043587654867e-18
-880 1.87120196209991e-18
-879 2.94538818059058e-18
-878 3.95663023599019e-18
-877 4.0958817230205e-18
-876 4.31588431701126e-18
-875 4.48886456091396e-18
-874 5.39876604223672e-18
-873 5.31676998330721e-18
-872 4.10039954120057e-18
-871 2.43811715616365e-18
-870 1.82787403379644e-18
-869 2.82660501685281e-18
-868 4.1029984958648e-18
-867 4.05266623865635e-18
-866 4.33411922880023e-18
-865 4.87186244062875e-18
-864 5.48796404231168e-18
-863 5.85966594288398e-18
-862 4.49348272956379e-18
-861 2.47603371180581e-18
-860 1.31470120778372e-18
-859 2.81280333640037e-18
-858 4.03443704379662e-18
-857 4.02140061543891e-18
-856 4.04118094858616e-18
-855 4.8398575185074e-18
-854 5.43559099429095e-18
-853 5.27172043691029e-18
-852 4.17799764664298e-18
-851 2.46367698009691e-18
-850 2.21737077876412e-18
-849 3.54636434257674e-18
-848 4.27539400303636e-18
-847 3.98456993681107e-18
-846 3.10089798317266e-18
-845 4.02641793726741e-18
-844 4.85057563060143e-18
-843 4.4264931412296e-18
-842 4.06093219243547e-18
-841 2.95718159620431e-18
-840 3.70034359492397e-18
-839 3.95193109018177e-18
-838 5.1415890921631e-18
-837 4.1635177037236e-18
-836 2.51311497282718e-18
-835 2.65131561168242e-18
-834 4.14204009820594e-18
-833 5.06509046570266e-18
-832 3.9628218469235e-18
-831 3.20684473080623e-18
-830 3.94315238020027e-18
-829 5.33295223652142e-18
-828 5.04346349942737e-18
-827 4.40052640169784e-18
-826 3.13945936212834e-18
-825 1.61514547348263e-18
-824 3.88390473786702e-18
-823 4.25083649475271e-18
-822 3.8747223951205e-18
-821 3.45086148803941e-18
-820 3.69163862687102e-18
-819 5.33917618460629e-18
-818 5.32229831122504e-18
-817 4.22654464088279e-18
-816 2.83459336042833e-18
-815 2.54272559251415e-18
-814 3.67280130255357e-18
-813 4.13456790213959e-18
-812 3.94785649040584e-18
-811 3.2484694674887e-18
-810 3.79282041918503e-18
-809 5.06072448238365e-18
-808 4.82426102974728e-18
-807 4.02044636838854e-18
-806 3.11737195262151e-18
-805 3.75974878776451e-18
-804 4.6389928125468e-18
-803 5.17859153494999e-18
-802 4.12724023595775e-18
-801 2.68225813363367e-18
-800 2.20292605014545e-18
-799 4.12215276997588e-18
-798 4.17766908582242e-18
-797 3.96423257933439e-18
-796 4.12044992552421e-18
-795 4.95950998431052e-18
-794 5.61052425920839e-18
-793 5.74388347216127e-18
-792 4.30890414564585e-18
-791 2.4778072754695e-18
-790 2.72005153020065e-18
-789 3.68859561717237e-18
-788 4.08972894216393e-18
-787 3.98037890673582e-18
-786 3.73721740834632e-18
-785 4.39944049970195e-18
-784 4.33766732770192e-18
-783 4.90412868339751e-18
-782 3.96098844835587e-18
-781 3.71793597478326e-18
-780 4.1259505376555e-18
-779 5.14863879168193e-18
-778 4.35201790632696e-18
-777 4.08319062552458e-18
-776 2.56328421747534e-18
-775 3.83685749494034e-18
-774 4.52225948779698e-18
-773 4.48065087613533e-18
-772 3.87313931933426e-18
-771 3.84498420787609e-18
-770 4.16119348937298e-18
-769 7.06196790543953e-18
-768 6.31526326039367e-18
-767 3.6184148092869e-18
-766 2.72704961804029e-18
-765 1.81814865978707e-18
-764 2.97484946940306e-18
-763 4.36451501623154e-18
-762 4.7893269821376e-18
-761 2.36378393534679e-18
-760 4.09321880567184e-18
-759 5.23224363916117e-18
-758 4.49363902007807e-18
-757 3.76176829061975e-18
-756 3.3354628995669e-18
-755 3.582480205204e-18
-754 5.24431608076964e-18
-753 4.86324311095312e-18
-752 4.1574142873367e-18
-751 2.72488057542836e-18
-750 3.72615445584327e-18
-749 4.18822614890358e-18
-748 4.68240790677425e-18
-747 3.97125649618959e-18
-746 2.78405808231312e-18
-745 3.0770697949398e-18
-744 4.78406088270259e-18
-743 4.64217199080515e-18
-742 3.88301159923897e-18
-741 3.48459876832769e-18
-740 3.54620180910403e-18
-739 4.6862474209725e-18
-738 5.37245156686359e-18
-737 4.43228533393382e-18
-736 2.77729033875096e-18
-735 2.86905887342008e-18
-734 3.48122166745414e-18
-733 4.32373294473228e-18
-732 3.91106701174852e-18
-731 4.06792176280826e-18
-730 5.06296551371348e-18
-729 5.73709061137636e-18
-728 5.23415365537437e-18
-727 4.09968535020005e-18
-726 2.74756567767391e-18
-725 3.25597984653426e-18
-724 4.46248776248526e-18
-723 4.80125539183657e-18
-722 3.96834283476318e-18
-721 2.93333936998021e-18
-720 3.6117787144754e-18
-719 4.524447547558e-18
-718 4.81109448965777e-18
-717 4.01129349848066e-18
-716 3.39894257062638e-18
-715 4.39380019119945e-18
-714 5.20898926553898e-18
-713 5.51188164294051e-18
-712 3.98329011894302e-18
-711 2.64587446776181e-18
-710 3.09119243897616e-18
-709 3.97907995964796e-18
-708 4.38750111168574e-18
-707 4.0233352298591e-18
-706 4.1084465455729e-18
-705 5.06836470537878e-18
-704 5.69131488475264e-18
-703 5.37503579360425e-18
-702 3.91482442313505e-18
-701 2.7051053126589e-18
-700 3.68590667256553e-18
-699 4.46787940352752e-18
-698 4.55398693275067e-18
-697 3.89360957123759e-18
-696 2.80182829591837e-18
-695 3.49849564130931e-18
-694 4.39812533122336e-18
-693 4.37185145454701e-18
-692 3.98050606948737e-18
-691 3.55590544430118e-18
-690 4.40592996199405e-18
-689 6.00995096447988e-18
-688 5.76368688909703e-18
-687 4.37942182488536e-18
-686 2.53025088384188e-18
-685 1.86740548589215e-18
-684 3.4504162173314e-18
-683 4.43290780577611e-18
-682 4.0000615066091e-18
-681 4.03014551139823e-18
-680 5.66475972715586e-18
-679 7.00291839635761e-18
-678 6.05259308067551e-18
-677 4.5823406282843e-18
-676 2.49369784657027e-18
-675 1.54269662577769e-18
-674 3.56150522645817e-18
-673 4.09790579629607e-18
-672 4.05357762622466e-18
-671 4.20111835206264e-18
-670 5.13216521495567e-18
-669 6.37895260460206e-18
-668 5.92148392575442e-18
-667 4.99665655770413e-18
-666 2.51135370570938e-18
-665 2.93392533117417e-18
-664 4.03599775957723e-18
-663 4.30601837244453e-18
-662 3.92749060700709e-18
-661 4.28041557834913e-18
-660 4.88396022861054e-18
-659 7.03468777197202e-18
-658 5.59271620506907e-18
-657 4.10389625023491e-18
-656 3.0573863195417e-18
-655 3.83834545200818e-18
-654 4.8979854790008e-18
-653 4.53500022018523e-18
-652 3.97963657414657e-18
-651 3.62724208220553e-18
-650 3.81139965634293e-18
-649 3.43427510231243e-18
-648 4.96307471641028e-18
-647 4.07574089833406e-18
-646 3.20371990760262e-18
-645 4.81645574736322e-18
-644 6.50802790477857e-18
-643 5.83372644943259e-18
-642 4.22267120004921e-18
-641 2.42648528061063e-18
-640 3.46944695195361e-18
-639 4.01142179682327e-18
-638 4.85216363289382e-18
-637 3.99741851075777e-18
-636 4.30298713081175e-18
-635 5.99970377199166e-18
-634 5.4135796617733e-18
-633 6.07967818333881e-18
-632 4.27201195174049e-18
-631 3.0107371455539e-18
-630 3.88552466225898e-18
-629 4.31082178715824e-18
-628 4.70978241901543e-18
-627 3.96162785677412e-18
-626 3.31295289359582e-18
-625 5.26922255827955e-18
-624 5.12813014716033e-18
-623 5.40403005556477e-18
-622 3.97856773433123e-18
-621 3.45778913332186e-18
-620 4.27717757045531e-18
-619 5.44024302000364e-18
-618 5.01895442723292e-18
-617 3.95345963508842e-18
-616 2.94719576158355e-18
-615 4.29365962819785e-18
-614 5.48037119278292e-18
-613 4.60457994901939e-18
-612 3.98987872572724e-18
-611 4.51658377141064e-18
-610 5.33427468862868e-18
-609 6.89375267981991e-18
-608 6.23893782739754e-18
-607 4.58566214154534e-18
-606 2.56063316520803e-18
-605 1.66707274119987e-18
-604 3.68291813076837e-18
-603 4.0504331894011e-18
-602 4.44592782552475e-18
-601 6.12490359669545e-18
-600 7.61713469327392e-18
-599 8.64998071514535e-18
-598 7.94529520140442e-18
-597 5.57200264292217e-18
-596 2.47704696359288e-18
-595 6.71003947963881e-19
-594 3.27038144292143e-18
-593 3.88386684760281e-18
-592 4.7273370712545e-18
-591 6.1672338784192e-18
-590 7.24848035750814e-18
-589 8.59440042278851e-18
-588 7.16080200750381e-18
-587 5.37300156882609e-18
-586 2.47032752558625e-18
-585 2.69202459610509e-18
-584 4.1474038062637e-18
-583 4.24802829995429e-18
-582 3.88676106049859e-18
-581 4.81159788145985e-18
-580 5.38148803872609e-18
-579 5.63769149491407e-18
-578 5.07846469467384e-18
-577 3.85887702806946e-18
-576 3.72273857695444e-18
-575 4.48958106190853e-18
-574 5.67259065244558e-18
-573 5.14296593788743e-18
-572 3.90512535729557e-18
-571 3.1035641334051e-18
-570 5.31385870847276e-18
-569 4.82538508372891e-18
-568 4.54559318768467e-18
-567 3.9758142536629e-18
-566 3.9536403348782e-18
-565 5.13027633605835e-18
-564 6.16683917725965e-18
-563 5.71237674534885e-18
-562 4.17424934457472e-18
-561 2.82451632065687e-18
-560 4.21842865328892e-18
-559 4.90115125575972e-18
-558 4.51255839631946e-18
-557 4.02063334575173e-18
-556 4.2087166213287e-18
-555 6.19116529476445e-18
-554 6.33106732049671e-18
-553 5.93811086451928e-18
-552 3.95932426736697e-18
-551 3.43832466099578e-18
-550 4.70406838773097e-18
-549 5.52314143166535e-18
-548 5.41630404178932e-18
-547 4.02204349268387e-18
-546 3.61420130813559e-18
-545 5.24050832843219e-18
-544 5.47789073323395e-18
-543 4.89774430187049e-18
-542 4.00789131126804e-18
-541 3.69325129098951e-18
-540 5.09584238815184e-18
-539 5.65013738142566e-18
-538 4.69718101799392e-18
-537 3.96442245064091e-18
-536 4.25761712333938e-18
-535 5.24787467529335e-18
-534 6.14098371861978e-18
-533 5.36025343763897e-18
-532 4.173177006109e-18
-531 3.26252674924013e-18
-530 4.85728266988135e-18
-529 4.95474706902099e-18
-528 4.46769683654913e-18
-527 4.23845943876315e-18
-526 3.77080166012982e-18
-525 5.21032728167234e-18
-524 9.21448465120609e-18
-523 6.29174164949469e-18
-522 4.6236479872581e-18
-521 3.30118035133633e-18
-520 3.12930215425382e-18
-519 3.70030426515589e-18
-518 4.74364561902134e-18
-517 4.49151608507168e-18
-516 6.65749193497611e-18
-515 9.71663928033411e-18
-514 9.97008513167688e-18
-513 8.67363198008416e-18
-512 3.95956815791501e-18
-511 1.89884433739356e-18
-510 7.45238778795609e-19
-509 3.08480376598999e-18
-508 3.86318051304023e-18
-507 7.70615810396847e-18
-506 7.40639871293945e-18
-505 9.12726787922377e-18
-504 8.219218326517e-18
-503 6.61774052784699e-18
-502 4.40574770702785e-18
-501 2.6633035882968e-18
-500 1.65735887252303e-18
-499 2.68345728081584e-18
-498 3.74686466778133e-18
-497 5.55574834205728e-18
-496 7.16642934083798e-18
-495 7.81744923233188e-18
-494 8.19132567742761e-18
-493 6.68072087180062e-18
-492 4.6033132009215e-18
-491 2.72778237672132e-18
-490 3.24133551415632e-18
-489 4.18548083869084e-18
-488 4.01081063678638e-18
-487 4.17435604152176e-18
-486 6.34666242619449e-18
-485 7.55179594394391e-18
-484 7.53209105128015e-18
-483 5.97817722243903e-18
-482 4.27181938844874e-18
-481 3.16407207890669e-18
-480 3.00779010784068e-18
-479 3.66114221584817e-18
-478 3.94129690154787e-18
-477 4.74417988541536e-18
-476 6.3118118354633e-18
-475 8.40344045630859e-18
-474 7.5318929538512e-18
-473 7.3055392706144e-18
-472 4.6279475578349e-18
-471 2.584532018792e-18
-470 2.07633050782468e-18
-469 3.52640756185138e-18
-468 3.92559976121896e-18
-467 4.91169417228584e-18
-466 6.63779552027469e-18
-465 8.17683638994862e-18
-464 8.50906797529123e-18
-463 7.11763982721606e-18
-462 4.76063227278788e-18
-461 2.83362728548525e-18
-460 2.92438815593839e-18
-459 3.80275575172961e-18
-458 3.99710582801865e-18
-457 4.5816217880291e-18
-456 6.25205977005026e-18
-455 8.65842977080432e-18
-454 8.36942492469186e-18
-453 6.40940525722977e-18
-452 4.75977416530237e-18
-451 2.83603609726576e-18
-450 4.27643966682297e-18
-449 4.39698369641761e-18
-448 3.99081938524966e-18
-447 4.8502396130306e-18
-446 6.65825971116837e-18
-445 8.09514383613277e-18
-444 7.94737695840884e-18
-443 6.410707379204e-18
-442 4.30793062426912e-18
-441 3.60062599547185e-18
-440 4.71535169415469e-18
-439 4.27989467023378e-18
-438 4.09732847369676e-18
-437 4.48543351239536e-18
-436 5.76620234963691e-18
-435 6.94804927991476e-18
-434 6.77084972873899e-18
-433 5.13965346518701e-18
-432 3.97634348229429e-18
-431 4.42718500199793e-18
-430 5.64172969218136e-18
-429 5.43875663479553e-18
-428 4.6580623235996e-18
-427 3.93148750304896e-18
-426 4.42330098037741e-18
-425 4.10890313833368e-18
-424 4.76983886257289e-18
-423 4.03033339751074e-18
-422 4.70407492387701e-18
-421 7.07063348975269e-18
-420 7.72150495342824e-18
-419 8.04576619302607e-18
-418 5.87742462540184e-18
-417 4.24434205844553e-18
-416 2.94291761926385e-18
-415 3.22830648042391e-18
-414 3.87858609007371e-18
-413 3.90068285810403e-18
-412 5.59859107227656e-18
-411 7.4043458179141e-18
-410 8.37071378681336e-18
-409 8.4480517525099e-18
-408 6.29723308107463e-18
-407 4.31908948654317e-18
-406 2.87646484708655e-18
-405 2.80832263167667e-18
-404 3.65521836314306e-18
-403 3.99967160964704e-18
-402 5.10708986614937e-18
-401 7.22638231310686e-18
-400 7.91988217623352e-18
-399 8.13182570001389e-18
-398 5.93351864536215e-18
-397 4.10101876017975e-18
-396 3.72275325574653e-18
-395 3.81890580569073e-18
-394 3.73045618350698e-18
-393 4.05888946620613e-18
-392 4.73828930199906e-18
-391 7.94644399517621e-18
-390 7.75605849355201e-18
-389 8.276182791372e-18
-388 5.82786401404013e-18
-387 4.07060429830994e-18
-386 3.76927207134878e-18
-385 2.21096195311753e-18
-384 3.77605566975143e-18
-383 4.12716013272956e-18
-382 5.18317406585199e-18
-381 8.48878404894183e-18
-380 8.98357490817882e-18
-379 9.27602104982915e-18
-378 6.25287561123683e-18
-377 3.89301519342185e-18
-376 3.14880578945558e-18
-375 3.37968979553895e-18
-374 3.37105056974232e-18
-373 3.94470652472106e-18
-372 5.51937556622008e-18
-371 8.11369421114077e-18
-370 8.17515569947587e-18
-369 8.35919621405358e-18
-368 5.76222901640634e-18
-367 4.11914284371201e-18
-366 3.36877348137288e-18
-365 3.20188967344945e-18
-364 3.98590885021361e-18
-363 3.93718811616494e-18
-362 5.49696822966237e-18
-361 7.07560632963915e-18
-360 7.90649894058438e-18
-359 6.58169071732792e-18
-358 5.48811540884747e-18
-357 4.00817769943975e-18
-356 3.89473044025348e-18
-355 4.34128180510277e-18
-354 3.76902045739212e-18
-353 4.01263102154177e-18
-352 4.85063991160943e-18
-351 6.15830764202404e-18
-350 6.32839225381744e-18
-349 4.94416019424485e-18
-348 4.2983414479319e-18
-347 4.63316225095919e-18
-346 6.14450430059222e-18
-345 6.09176295483906e-18
-344 5.87476728441219e-18
-343 4.47938649599375e-18
-342 4.07011925049457e-18
-341 4.11574062409037e-18
-340 4.5078796556056e-18
-339 3.66069923399703e-18
-338 3.9824798331878e-18
-337 5.54238273999175e-18
-336 7.13429183689152e-18
-335 7.36628148366444e-18
-334 6.54067528792738e-18
-333 4.969734336516e-18
-332 3.92268264135578e-18
-331 3.21682827301305e-18
-330 3.40111438180889e-18
-329 3.04021627500354e-18
-328 4.78705324083013e-18
-327 7.02733702830788e-18
-326 8.49273855846218e-18
-325 8.31438201068728e-18
-324 7.71386769447944e-18
-323 5.43685489159582e-18
-322 4.07126572431281e-18
-321 3.06025026361171e-18
-320 2.33932341800444e-18
-319 2.55764864500498e-18
-318 4.63848937951019e-18
-317 6.78095774079987e-18
-316 8.98562534704401e-18
-315 9.08432871844061e-18
-314 7.00518935019107e-18
-313 5.2049791012329e-18
-312 3.98981539009153e-18
-311 2.53102837310499e-18
-310 2.42761032080783e-18
-309 2.44677339187448e-18
-308 4.7705013204938e-18
-307 7.1842061703894e-18
-306 7.79435478304951e-18
-305 8.02336041832201e-18
-304 6.59603961217516e-18
-303 5.20899928662784e-18
-302 3.94651371164321e-18
-301 3.29319976186967e-18
-300 2.24082548655246e-18
-299 2.54677165009172e-18
-298 4.32112652194304e-18
-297 6.11085767488004e-18
-296 6.84928904380402e-18
-295 6.82220426503672e-18
-294 5.24336359402715e-18
-293 4.35743928893057e-18
-292 4.14366879487003e-18
-291 3.56989845864097e-18
-290 2.89597221845814e-18
-289 3.07913164382267e-18
-288 4.03081979927643e-18
-287 5.0555329795848e-18
-286 5.18047144290318e-18
-285 4.99348099660801e-18
-284 4.61124736559155e-18
-283 3.98616270411765e-18
-282 4.53686050749195e-18
-281 4.83155430041352e-18
-280 4.24887621048893e-18
-279 3.75610288910972e-18
-278 3.92901414768746e-18
-277 4.75217350913775e-18
-276 4.67510035583968e-18
-275 4.18178519411032e-18
-274 3.18504286245364e-18
-273 4.01363896623837e-18
-272 4.77488381724434e-18
-271 5.23024551751177e-18
-270 4.58493638675401e-18
-269 3.71793597478326e-18
-268 4.05610679181096e-18
-267 4.76719493622211e-18
-266 3.38446528315515e-18
-265 2.05648159631157e-18
-264 2.46078179776977e-18
-263 4.99036574002158e-18
-262 6.61271836662975e-18
-261 6.45654232483235e-18
-260 6.47474040361231e-18
-259 5.20789258959812e-18
-258 4.27579268131364e-18
-257 4.23914022449981e-18
-256 3.74746426197296e-18
-255 6.70332145572402e-19
-254 2.41607691439727e-18
-253 4.33941856362164e-18
-252 4.98098284969786e-18
-251 4.92492820049803e-18
-250 3.68067756161506e-18
-249 4.39413771843206e-18
-248 4.34281836823862e-18
-247 4.00977012489822e-18
-246 2.91719159564733e-18
-245 1.6577037934683e-18
-244 2.64114268485274e-18
-243 3.89271304863654e-18
-242 4.54764981969008e-18
-241 3.45884189393217e-18
-240 2.00347877682783e-18
-239 2.51684367437422e-18
-238 3.90792616601045e-18
-237 4.13992889692349e-18
-236 3.0798370902741e-18
-235 1.91181448677563e-18
-234 2.65327953106138e-18
-233 3.95611851873235e-18
-232 4.0457572787882e-18
-231 2.89255869591581e-18
-230 1.25602008752237e-18
-229 2.55227072161617e-18
-228 3.97174367208388e-18
-227 4.01566507526541e-18
-226 2.59808477480723e-18
-225 1.34425495997451e-18
-224 2.57663098288822e-18
-223 4.00837436609163e-18
-222 4.14591586243366e-18
-221 2.59272404260523e-18
-220 1.99074114935302e-18
-219 3.03490177310589e-18
-218 4.01804771498404e-18
-217 3.99995982105056e-18
-216 2.42307031160956e-18
-215 9.47838772383115e-19
-214 2.73972490094925e-18
-213 4.0137547592419e-18
-212 3.92642472580801e-18
-211 2.4606956383246e-18
-210 1.14808247085789e-18
-209 2.85188853608836e-18
-208 4.15996245718018e-18
-207 4.14397645204541e-18
-206 2.55848803603094e-18
-205 3.98946101703288e-19
-204 2.53535761458532e-18
-203 4.22656774112042e-18
-202 4.20793857750945e-18
-201 2.40730879439615e-18
-200 7.98721265791965e-19
-199 3.89545075951199e-18
-198 4.9099424836311e-18
-197 5.64552350217655e-18
-196 3.66310395819305e-18
-195 5.62682185332457e-19
-194 2.58144470995301e-18
-193 4.72360489463833e-18
-192 4.17488882978052e-18
-191 2.79029623718595e-18
-190 1.74557592847053e-18
-189 4.8417093786292e-18
-188 5.42629778636995e-18
-187 5.62799385901246e-18
-186 3.09577525533875e-18
-185 5.7983978322885e-20
-184 4.07134964875313e-18
-183 5.91056782216859e-18
-182 5.30755170529377e-18
-181 3.03501450321847e-18
-180 4.51464073033886e-19
-179 4.55629490883437e-18
-178 6.54071383600183e-18
-177 5.52448964709623e-18
-176 2.9226814725283e-18
-175 1.34259638928329e-18
-174 5.28916766241004e-18
-173 7.28481483241534e-18
-172 6.58302990127663e-18
-171 3.19680100833795e-18
-170 2.26877488823622e-18
-169 6.08536307929351e-18
-168 7.88141915493272e-18
-167 6.50254530395071e-18
-166 3.4507109085511e-18
-165 2.94475894554365e-18
-164 6.43163266593055e-18
-163 8.34403117859319e-18
-162 6.00765681995808e-18
-161 2.40903217478279e-18
-160 4.25422508181235e-18
-159 8.37834076197668e-18
-158 9.14986983313277e-18
-157 7.15847703629207e-18
-156 2.54485006772558e-18
-155 4.1026197613359e-18
-154 7.87707420686384e-18
-153 8.58900205613686e-18
-152 5.93950680420486e-18
-151 2.49525776111496e-18
-150 6.14713929206609e-18
-149 8.71555246967583e-18
-148 8.85021693061068e-18
-147 5.50473754110707e-18
-146 3.46363773373711e-18
-145 8.02938863119345e-18
-144 1.0236050753364e-17
-143 9.49485569959645e-18
-142 5.87615831615909e-18
-141 3.32823323506133e-18
-140 5.88068236474472e-18
-139 9.19356926663665e-18
-138 7.63769296206447e-18
-137 4.10561809289457e-18
-136 7.02814906997204e-18
-135 9.54764032286001e-18
-134 1.00941214366131e-17
-133 8.54553722807179e-18
-132 4.15641146012857e-18
-131 5.16163266378172e-18
-130 9.39067787028927e-18
-129 1.00748313911787e-17
-128 6.71728738436805e-18
-127 4.24741117626917e-18
-126 6.90813385373832e-18
-125 7.7587507161626e-18
-124 7.13166141661452e-18
-123 4.673608827172e-18
-122 4.98013643830867e-18
-121 6.89369140258197e-18
-120 8.64125219376385e-18
-119 6.58328845368668e-18
-118 4.41023466414831e-18
-117 4.4261477088083e-18
-116 5.4280055782006e-18
-115 5.31324063807156e-18
-114 3.94461173393896e-18
-113 4.02893203277277e-18
-112 4.7295582002927e-18
-111 4.28286550200105e-18
-110 3.20018882952189e-18
-109 3.09327509992609e-18
-108 3.9142715227787e-18
-107 4.14450523366712e-18
-106 3.07487369122159e-18
-105 2.31662419041947e-18
-104 3.47157772493246e-18
-103 5.20044215373427e-18
-102 4.66106674556571e-18
-101 3.73275255280568e-18
-100 3.76781191173743e-20
-99 3.77600830245033e-18
-98 6.47345971725268e-18
-97 5.90986070126375e-18
-96 2.74691070728382e-18
-95 3.72229281134118e-18
-94 8.84816684468322e-18
-93 1.08443727538926e-17
-92 8.65497270358125e-18
-91 2.91714462420531e-18
-90 5.90078537526976e-18
-89 1.05602492788166e-17
-88 9.50307963868286e-18
-87 5.14531369808037e-18
-86 5.44001802935319e-18
-85 1.10068036620848e-17
-84 1.08095773261046e-17
-83 6.28691997293005e-18
-82 4.38718081726174e-18
-81 7.57061408336281e-18
-80 7.93234356455749e-18
-79 6.05108069644323e-18
-78 4.27115981877257e-18
-77 4.17085132978177e-18
-76 2.76653041333904e-18
-75 1.43240952919655e-18
-74 3.11551257815673e-18
-73 6.85669905417426e-18
-72 5.99183982468396e-18
-71 3.46519554231506e-18
-70 1.14639388427455e-17
-69 1.54443251437e-17
-68 9.46541828629397e-18
-67 4.01157375803375e-18
-66 2.63895908792548e-18
-65 8.85287854834621e-19
-64 4.0979818008549e-18
-63 7.39078068465196e-18
-62 5.65379871346914e-18
-61 7.77505847782935e-18
-60 1.25785277611221e-17
-59 1.05566863998866e-15
-58 2.03578988483915e-14
-57 1.82116484788449e-13
-56 1.10968358000151e-12
-55 5.2959600707713e-12
-54 2.12380926966002e-11
-53 7.45892291535471e-11
-52 2.35648939943113e-10
-51 6.82243125353613e-10
-50 1.83463112722234e-09
-49 4.62919109606314e-09
-48 1.10466784454374e-08
-47 2.50870403005447e-08
-46 5.44958530498422e-08
-45 1.13707916865675e-07
-44 2.28691097240741e-07
-43 4.44654714926795e-07
-42 8.3793183899859e-07
-41 1.53374356002093e-06
-40 2.73198081468033e-06
-39 4.74355185287012e-06
-38 8.04017537730842e-06
-37 1.33206624737159e-05
-36 2.15966163148859e-05
-35 3.4299965788101e-05
-34 5.34137152220951e-05
-33 8.1625631258883e-05
-32 0.000122502231895308
-31 0.00018067738689866
-30 0.000262046165410762
-29 0.000373950465229847
-28 0.00052533873781512
-27 0.000726878210310575
-26 0.000990994927730707
-25 0.00133181528494312
-24 0.00176498308648703
-23 0.0023073290949788
-22 0.00297637589117646
-21 0.0037896698254765
-20 0.00476394374246991
-19 0.00591412850265371
-18 0.0072522472310511
-17 0.00878624246631858
-16 0.0105188014663082
-15 0.0124462571926956
-14 0.0145576502984038
-13 0.0168340393165079
-12 0.0192481411169754
-11 0.0217643710292728
-10 0.0243393319798731
-9 0.0269227754718986
-8 0.0294590258898514
-7 0.0318888257420543
-6 0.0341515258203934
-5 0.0361875138431437
-4 0.037940750859409
-3 0.0393612690591388
-2 0.0404074795112406
-1 0.041048144711292
0 0.0412638885931716
1 0.041048144711292
2 0.0404074795112406
3 0.0393612690591388
4 0.037940750859409
5 0.0361875138431437
6 0.0341515258203934
7 0.0318888257420543
8 0.0294590258898514
9 0.0269227754718986
10 0.0243393319798731
11 0.0217643710292728
12 0.0192481411169754
13 0.0168340393165079
14 0.0145576502984038
15 0.0124462571926956
16 0.0105188014663082
17 0.00878624246631858
18 0.0072522472310511
19 0.00591412850265371
20 0.00476394374246991
21 0.0037896698254765
22 0.00297637589117646
23 0.0023073290949788
24 0.00176498308648703
25 0.00133181528494312
26 0.000990994927730707
27 0.000726878210310575
28 0.00052533873781512
29 0.000373950465229846
30 0.000262046165410761
31 0.000180677386898659
32 0.000122502231895308
33 8.16256312588837e-05
34 5.34137152220946e-05
35 3.42999657881011e-05
36 2.15966163148852e-05
37 1.33206624737159e-05
38 8.0401753773094e-06
39 4.74355185286955e-06
40 2.73198081468024e-06
41 1.53374356002091e-06
42 8.37931838998668e-07
43 4.44654714926239e-07
44 2.28691097240946e-07
45 1.13707916866139e-07
46 5.44958530498765e-08
47 2.50870403006012e-08
48 1.10466784454919e-08
49 4.6291910961472e-09
50 1.83463112674043e-09
51 6.8224312479413e-10
52 2.35648940098601e-10
53 7.45892286938523e-11
54 2.12380921407122e-11
55 5.29595978417105e-12
56 1.10968347291673e-12
57 1.82116617966672e-13
58 2.03576537767964e-14
59 1.05607573623705e-15
60 1.14377294497915e-17
61 7.43924897736789e-18
62 5.25453742551628e-18
63 7.49913413299027e-18
64 4.0979818008549e-18
65 9.83373250457798e-19
66 2.57344175001404e-18
67 4.19043462538535e-18
68 9.70441635959866e-18
69 1.52973064401229e-17
70 1.0997453863299e-17
71 3.4038005856612e-18
72 5.96722399238376e-18
73 6.85305359970233e-18
74 3.54550642211853e-18
75 4.56654147326403e-19
76 2.44589408333261e-18
77 3.9781360049703e-18
78 4.25768885963001e-18
79 6.07887671972547e-18
80 7.61666670065814e-18
81 7.7555101318385e-18
82 4.37008984740801e-18
83 6.06036234145729e-18
84 1.04093487343995e-17
85 9.95987548669235e-18
86 4.95906637252801e-18
87 5.06403876631911e-18
88 1.01195480136603e-17
89 1.09310349953958e-17
90 6.10335825955886e-18
91 2.46386308969254e-18
92 8.26258542220097e-18
93 1.02043536643435e-17
94 8.03677045109992e-18
95 3.81813945930722e-18
96 2.74701938239555e-18
97 5.72472033945397e-18
98 5.69573202917308e-18
99 3.22300979681085e-18
100 7.7026059630412e-19
101 3.85264404646825e-18
102 5.47335885921052e-18
103 5.38370588948727e-18
104 3.94056408087627e-18
105 2.43442019923932e-18
106 3.31787565829995e-18
107 4.56160589594837e-18
108 3.92960099630254e-18
109 2.62960938519623e-18
110 2.88397777881144e-18
111 4.1858629451544e-18
112 4.8852181638218e-18
113 3.9900996839098e-18
114 4.02459585037435e-18
115 3.98986399474666e-18
116 6.05912861432085e-18
117 4.38596967070414e-18
118 4.66846930585667e-18
119 7.62686717149124e-18
120 8.41340885848752e-18
121 8.00984027758355e-18
122 6.07462909657975e-18
123 5.04264749878352e-18
124 6.29838415437403e-18
125 9.0205620750794e-18
126 6.45878808461629e-18
127 3.87895961444886e-18
128 6.71728738436805e-18
129 8.69895537766435e-18
130 8.65928025585549e-18
131 6.35230361150924e-18
132 3.86102423920802e-18
133 8.50141652542651e-18
134 1.1098295542001e-17
135 1.06119546917415e-17
136 6.30102995299609e-18
137 3.92753519844592e-18
138 7.44529235235949e-18
139 8.88222302797069e-18
140 6.83050367281155e-18
141 3.01074452168211e-18
142 5.70680776822952e-18
143 8.9364128033335e-18
144 1.08759133974699e-17
145 7.99904552356952e-18
146 3.68845430100031e-18
147 5.43983384632983e-18
148 8.63869766363287e-18
149 8.82053065217671e-18
150 6.11395446696141e-18
151 2.62914756211722e-18
152 6.15839676492474e-18
153 8.66459850488951e-18
154 7.35917403255991e-18
155 4.49831661015919e-18
156 2.44912296734408e-18
157 6.73232176387962e-18
158 9.41453213046224e-18
159 7.83584478986515e-18
160 4.25630816851036e-18
161 2.4401959210987e-18
162 5.99545694316333e-18
163 7.36616148171743e-18
164 6.16854906270212e-18
165 2.08403130047381e-18
166 3.20966573496531e-18
167 6.63920566202248e-18
168 8.19377770241123e-18
169 6.16119295634933e-18
170 3.0571701415489e-18
171 2.89316006567184e-18
172 5.96435159903046e-18
173 6.47189392886694e-18
174 5.02165688648621e-18
175 2.3258055931548e-18
176 2.95478109865501e-18
177 5.77347505808082e-18
178 5.96246015335823e-18
179 4.05099848656063e-18
180 6.40034266875443e-19
181 3.12725126876786e-18
182 6.04678671785096e-18
183 5.96656037712769e-18
184 4.01288456865319e-18
185 4.95729170830043e-19
186 3.0607029197775e-18
187 5.30225114023377e-18
188 5.80990245662709e-18
189 3.11361272989422e-18
190 1.431261538161e-18
191 2.64806885298223e-18
192 4.17488882978052e-18
193 4.72102950372854e-18
194 2.42241546699199e-18
195 1.69969380496499e-18
196 3.15255298451714e-18
197 5.15021526856083e-18
198 5.25166060598897e-18
199 3.78844779806186e-18
200 1.04270476697157e-18
201 2.47066029675529e-18
202 3.98502853959197e-18
203 3.91140962503364e-18
204 2.58968575281583e-18
205 2.33826465909543e-19
206 2.71453411152779e-18
207 4.13515851923188e-18
208 4.18304930688126e-18
209 2.94215292875392e-18
210 7.16921527518982e-19
211 2.41401404218819e-18
212 4.02149821959928e-18
213 4.05695957081986e-18
214 2.72589494690652e-18
215 6.39562979347691e-19
216 2.53401317316728e-18
217 4.02576072348571e-18
218 3.94042267041461e-18
219 2.51694668046495e-18
220 1.87072658064289e-18
221 2.91012229905795e-18
222 4.01904313022315e-18
223 3.90159143535832e-18
224 2.57735824664251e-18
225 1.00129857332203e-18
226 2.48632272330938e-18
227 3.98063773446532e-18
228 3.94053897021687e-18
229 2.99790535649268e-18
230 1.11116778124714e-18
231 3.15617958840909e-18
232 4.1472535024316e-18
233 3.96085094213077e-18
234 2.98399862441358e-18
235 2.11885887124175e-18
236 3.0471350705708e-18
237 4.22646351550755e-18
238 3.977870887708e-18
239 2.42661873348959e-18
240 1.3502042643352e-18
241 3.56956689022779e-18
242 4.36890159048164e-18
243 3.96110134336119e-18
244 2.70464245535258e-18
245 2.76424125690423e-18
246 3.54039735610603e-18
247 4.78574422665211e-18
248 4.24295682211382e-18
249 3.37305366943663e-18
250 3.43004548410316e-18
251 4.57161203676347e-18
252 5.85636419104221e-18
253 4.04653300189292e-18
254 3.48832681784575e-18
255 1.29434068084309e-18
256 3.74746426197296e-18
257 3.60937380553906e-18
258 4.12371378145726e-18
259 4.09277101067441e-18
260 4.68970318306213e-18
261 5.30599170981891e-18
262 5.91858384461489e-18
263 4.20483546947081e-18
264 2.36861606738211e-18
265 2.57890046958524e-18
266 3.47519669857161e-18
267 3.85105920711009e-18
268 4.06227553751373e-18
269 4.075983109942e-18
270 5.07466641726799e-18
271 5.58218883371568e-18
272 4.93865345242148e-18
273 4.03474467417485e-18
274 3.14578245258784e-18
275 3.68164026858872e-18
276 4.28639796452575e-18
277 4.65985004522241e-18
278 3.966105079194e-18
279 3.78246496265302e-18
280 4.05306453569236e-18
281 5.03148129229881e-18
282 4.56248922141646e-18
283 4.00675560327738e-18
284 4.40328879417913e-18
285 4.42119247130116e-18
286 5.78076383547146e-18
287 4.97817305525579e-18
288 4.03044491234412e-18
289 3.37447488510939e-18
290 3.83330275438447e-18
291 3.79644393789327e-18
292 3.90562430255303e-18
293 4.47319107160996e-18
294 5.54134436280934e-18
295 6.97627736331993e-18
296 6.89553541589149e-18
297 6.54421710411999e-18
298 4.15031104480414e-18
299 2.48647222672425e-18
300 2.20383642418524e-18
301 2.78181318812635e-18
302 3.97680658991586e-18
303 5.32975833414581e-18
304 6.64192462307634e-18
305 8.01244787159511e-18
306 7.98237662257796e-18
307 6.5528938619028e-18
308 4.8829742102797e-18
309 2.42743459461907e-18
310 1.74720635620063e-18
311 3.02790090750624e-18
312 4.07115261051363e-18
313 5.58859433411594e-18
314 7.23428606698639e-18
315 8.2577191525551e-18
316 7.57945367975717e-18
317 6.87347843142887e-18
318 4.86506879093492e-18
319 2.34490301380696e-18
320 2.33932341800444e-18
321 2.95057633273049e-18
322 4.08713082469783e-18
323 5.81199924030824e-18
324 8.19184446535867e-18
325 8.981452032044e-18
326 8.05356674275734e-18
327 6.44425120638442e-18
328 4.57040136657115e-18
329 2.46864439073606e-18
330 1.89181879947982e-18
331 2.96151726618478e-18
332 4.01778381975495e-18
333 5.45912369016877e-18
334 7.16678766514037e-18
335 7.66461635459776e-18
336 7.19728045031915e-18
337 5.77005157374422e-18
338 3.97781398246547e-18
339 3.69267537323958e-18
340 4.33677648028092e-18
341 4.30267015535686e-18
342 4.09022193840851e-18
343 4.60667358436449e-18
344 6.04140802222191e-18
345 6.87289194343788e-18
346 5.49637601082866e-18
347 4.77436098884184e-18
348 4.49572948569517e-18
349 5.03350002542323e-18
350 6.44612275617789e-18
351 6.42032472417616e-18
352 4.85165480654012e-18
353 4.08076740618015e-18
354 4.14438469070255e-18
355 4.9188876708728e-18
356 4.15521152960823e-18
357 4.00935050570611e-18
358 4.88189925305935e-18
359 7.41881295965585e-18
360 8.17750025054931e-18
361 7.90508656408095e-18
362 6.27948329072321e-18
363 3.9864655455473e-18
364 3.13113994540775e-18
365 3.3182747462288e-18
366 3.39654395719656e-18
367 4.03004683454228e-18
368 5.90732082046099e-18
369 8.05986755721855e-18
370 8.48986145586454e-18
371 8.07094168756686e-18
372 5.58360698580045e-18
373 3.94330522475345e-18
374 3.22327754218416e-18
375 2.38829253937006e-18
376 3.14415524811195e-18
377 4.01003675861453e-18
378 5.80788381916928e-18
379 8.70034492457872e-18
380 7.97770650075864e-18
381 7.06916823931051e-18
382 4.58562642607247e-18
383 3.88309217231203e-18
384 3.77605566975143e-18
385 2.66567831036144e-18
386 3.43853814211226e-18
387 4.519535247723e-18
388 6.73606363125094e-18
389 9.16543950369973e-18
390 8.28969434825089e-18
391 6.81493103948316e-18
392 5.48156022289355e-18
393 3.91170844877387e-18
394 3.88003684123786e-18
395 2.77208729453574e-18
396 3.16274304259351e-18
397 4.14107246900975e-18
398 6.34261512231851e-18
399 8.50272305487462e-18
400 8.3378896154697e-18
401 7.53067841766148e-18
402 5.18152698867168e-18
403 3.99076204831474e-18
404 3.82208581313647e-18
405 2.73787946850062e-18
406 2.65015125297087e-18
407 4.7410907585175e-18
408 6.33381590548626e-18
409 8.83938306729746e-18
410 8.10762866783636e-18
411 7.38579319470365e-18
412 5.02990264335432e-18
413 4.05702795528303e-18
414 3.58213337103795e-18
415 2.77399065870881e-18
416 2.94466549483318e-18
417 4.30187363678638e-18
418 5.86436716056556e-18
419 7.59856774065914e-18
420 8.13880487373822e-18
421 6.70323470039164e-18
422 4.81869154127545e-18
423 4.02814232536638e-18
424 4.95087276280242e-18
425 5.0104801589701e-18
426 4.02455753141138e-18
427 3.95568298723511e-18
428 4.96104804189208e-18
429 5.86991579447523e-18
430 5.29608676629773e-18
431 4.18196911838331e-18
432 3.97600905221516e-18
433 5.28113314981593e-18
434 6.28016805271028e-18
435 6.45224527374479e-18
436 6.232744366383e-18
437 4.26736842128115e-18
438 4.22491468275939e-18
439 4.22959533120631e-18
440 3.98193938875915e-18
441 3.08377943092209e-18
442 4.07913009106279e-18
443 5.81079979518893e-18
444 8.23367992699005e-18
445 8.15820020611162e-18
446 5.99232607000054e-18
447 4.35856966820905e-18
448 3.99081938524966e-18
449 3.97516891734771e-18
450 2.93848324805465e-18
451 2.49582910557854e-18
452 4.59874239282198e-18
453 7.15670712130694e-18
454 8.60845258770542e-18
455 8.23974103948382e-18
456 6.62977645059899e-18
457 5.26430525588214e-18
458 3.87380136933022e-18
459 3.15609951044338e-18
460 2.36504814045276e-18
461 2.46187098847987e-18
462 4.77891485741567e-18
463 6.79109668361979e-18
464 8.70315025417405e-18
465 8.67706632241828e-18
466 7.06550226836147e-18
467 5.32383582265091e-18
468 3.92482344880784e-18
469 3.24041449180318e-18
470 2.82482631357209e-18
471 2.66293563848949e-18
472 4.54998635458435e-18
473 6.44715989327299e-18
474 8.30204999653033e-18
475 8.26162172845829e-18
476 6.75496143639655e-18
477 4.49278703311979e-18
478 4.16630541350493e-18
479 4.22488856096403e-18
480 3.00324124093687e-18
481 2.62960938519623e-18
482 4.76931896978873e-18
483 6.32594572249188e-18
484 7.70052255539197e-18
485 7.84962372879505e-18
486 5.23749330985624e-18
487 4.31092745111305e-18
488 3.99834005196946e-18
489 4.28532880258751e-18
490 2.42861286636753e-18
491 2.96048743954961e-18
492 4.58308558244043e-18
493 6.28582981915032e-18
494 8.67361737988404e-18
495 7.97972798949331e-18
496 6.70061503360158e-18
497 5.0037075531084e-18
498 4.22076438404016e-18
499 4.65475153733864e-18
500 9.8130778667736e-19
501 2.77555756156289e-18
502 5.0037075531084e-18
503 7.75791922889773e-18
504 8.77708367144175e-18
505 6.93889390390723e-18
506 8.77708367144175e-18
507 5.88784672006416e-18
508 6.20633538311818e-18
509 2.77555756156289e-18
510 0
511 4.16333634234434e-18
512 3.95956815791501e-18
513 6.68265512042996e-18
514 1.06701726609027e-17
515 7.30812936580194e-18
516 6.74445258247507e-18
517 5.98735310868472e-18
518 6.77315126016475e-18
519 4.38165468312138e-18
520 5.04369522969008e-18
521 3.46417064129563e-18
522 3.30628854631604e-18
523 6.2649533969543e-18
524 6.34466337087433e-18
525 6.10141918084562e-18
526 3.8867549657946e-18
527 4.2911092633871e-18
528 4.7847519663269e-18
529 5.64470407055328e-18
530 5.0644981601664e-18
531 3.53668474682118e-18
532 3.96039210653026e-18
533 5.59170336849233e-18
534 6.49913582947946e-18
535 5.36443499536726e-18
536 4.03175883634225e-18
537 3.97305816578236e-18
538 5.13340635415874e-18
539 5.45443810913516e-18
540 5.3516974664411e-18
541 3.36660431392604e-18
542 4.14661350763247e-18
543 5.45622017436577e-18
544 5.47126424831072e-18
545 4.50152833957916e-18
546 3.95640725417148e-18
547 3.89698221967356e-18
548 5.12787100677344e-18
549 5.26604310247805e-18
550 4.17318070184946e-18
551 3.1475922183678e-18
552 3.95671683031825e-18
553 5.03391830368526e-18
554 6.31602408170838e-18
555 5.22948856666456e-18
556 4.26382881687776e-18
557 3.97649413544064e-18
558 4.72220458216586e-18
559 4.87014676829039e-18
560 4.3114325666531e-18
561 3.09212382787051e-18
562 4.14735323813395e-18
563 5.63143006850163e-18
564 5.64975928255609e-18
565 5.13780284930884e-18
566 4.01702866067348e-18
567 4.00085287694305e-18
568 4.97638994334447e-18
569 5.81177249734374e-18
570 4.21229062786826e-18
571 4.7937670387691e-18
572 3.87327618902694e-18
573 5.52516275756641e-18
574 5.23382733079135e-18
575 3.95809092972048e-18
576 3.72273857695444e-18
577 4.08766129278617e-18
578 5.23192985029589e-18
579 5.97252209843482e-18
580 6.02259745624795e-18
581 4.0516731529918e-18
582 4.12229309464641e-18
583 4.70984965191375e-18
584 4.40915355270171e-18
585 2.92453450724267e-18
586 2.425849155773e-18
587 5.07679505279733e-18
588 6.9615390007366e-18
589 8.05246674000452e-18
590 7.26351904015188e-18
591 6.04122154304544e-18
592 4.88002760086062e-18
593 3.98303057074594e-18
594 2.90504959361668e-18
595 4.6152974135505e-19
596 2.55519706240079e-18
597 6.01437547492894e-18
598 7.57209524917106e-18
599 8.5063193164377e-18
600 7.32501505387556e-18
601 6.07480433267591e-18
602 4.34107560082176e-18
603 4.08792448527191e-18
604 3.64904520994017e-18
605 1.55311930166545e-18
606 2.46585894222538e-18
607 4.61610415833017e-18
608 6.2378007224889e-18
609 6.53427783000651e-18
610 5.40818052166447e-18
611 4.676890926958e-18
612 3.88675421892529e-18
613 4.91949437841138e-18
614 4.7521995291305e-18
615 3.31979311353041e-18
616 3.16238861625327e-18
617 4.11781875548212e-18
618 5.36584443660581e-18
619 5.21175999053272e-18
620 4.14603190248071e-18
621 3.76068122383199e-18
622 3.98336852677258e-18
623 5.23636825212661e-18
624 5.5678379463821e-18
625 5.01553454168249e-18
626 3.53914949498783e-18
627 3.96263153654844e-18
628 4.63914184510367e-18
629 4.77126707880122e-18
630 3.46693813383256e-18
631 2.80927152852069e-18
632 3.91693283513027e-18
633 5.56144126344052e-18
634 5.08636090737988e-18
635 4.43173688603518e-18
636 3.50234397655373e-18
637 4.0061691809784e-18
638 5.97584905564456e-18
639 4.0439531046883e-18
640 3.46944695195361e-18
641 2.62196276215004e-18
642 4.0115755666727e-18
643 5.72468312208246e-18
644 5.98348125871417e-18
645 5.10252647425991e-18
646 3.21105217103014e-18
647 3.93064877563963e-18
648 4.58665655139813e-18
649 5.4087733479359e-18
650 4.44117638310609e-18
651 3.37004237469848e-18
652 4.01980315200302e-18
653 4.73022882852002e-18
654 4.54086032920315e-18
655 3.75133951679984e-18
656 2.90833569900994e-18
657 4.33079058040664e-18
658 5.72477484161205e-18
659 6.48524209466199e-18
660 5.35053772121596e-18
661 4.58781529679636e-18
662 4.04539643942938e-18
663 4.22838847269347e-18
664 3.35878763599482e-18
665 1.51850245919228e-18
666 2.40626942046092e-18
667 5.03984939582206e-18
668 6.34465810698056e-18
669 7.4827546475952e-18
670 6.15826833971767e-18
671 4.75330851284503e-18
672 4.05373810540633e-18
673 4.48587277873144e-18
674 4.13108304323769e-18
675 2.80367219725139e-18
676 2.52362169395899e-18
677 4.65832415508038e-18
678 6.29281289623168e-18
679 5.55418960929616e-18
680 5.21349640657688e-18
681 4.22708876627702e-18
682 3.95447326890442e-18
683 4.21834892876257e-18
684 3.5125883251628e-18
685 2.23259814179197e-18
686 2.77823814696959e-18
687 4.22826938046071e-18
688 5.99456662370664e-18
689 5.86925712558554e-18
690 5.5939008999819e-18
691 4.43418083054682e-18
692 4.02068120915529e-18
693 4.43683741602775e-18
694 4.0176362178207e-18
695 3.50912012040347e-18
696 2.73735721283866e-18
697 4.0851850272198e-18
698 4.81170231147178e-18
699 4.39290461652655e-18
700 2.95612250047304e-18
701 2.52854610729517e-18
702 4.60068064218389e-18
703 5.97500383947499e-18
704 5.69131488475263e-18
705 4.55666805869456e-18
706 3.27083862955795e-18
707 3.95880188032435e-18
708 4.46849614947734e-18
709 3.96676550352769e-18
710 1.98780766173473e-18
711 2.52284773736908e-18
712 4.2080684568099e-18
713 5.72195438369753e-18
714 5.3681792086584e-18
715 4.40119364643296e-18
716 3.58388678676886e-18
717 3.96199525967148e-18
718 4.65401242563771e-18
719 4.56076235848128e-18
720 3.81653553987182e-18
721 3.28855117601517e-18
722 3.93670741967527e-18
723 4.55761473830446e-18
724 4.35021298770536e-18
725 3.26897072841228e-18
726 2.74577099588309e-18
727 3.97232498009995e-18
728 5.40727173056448e-18
729 5.52751813174905e-18
730 4.37587089784192e-18
731 3.58499318108093e-18
732 3.97208643241185e-18
733 4.56804217590711e-18
734 4.1488475611235e-18
735 2.62770101144541e-18
736 2.77635848770884e-18
737 4.23411710476887e-18
738 5.8201123928647e-18
739 5.4984444943187e-18
740 4.27459081490749e-18
741 3.71562348596589e-18
742 3.98656288337677e-18
743 4.57251902903647e-18
744 4.6154424084373e-18
745 3.12250225675825e-18
746 2.97197990438675e-18
747 4.08305413644027e-18
748 4.8852181638218e-18
749 4.59701721133854e-18
750 3.81639164714898e-18
751 3.19867204157556e-18
752 3.83212941143076e-18
753 4.96143044914462e-18
754 5.19910835586533e-18
755 3.64291929955129e-18
756 2.25514051876985e-18
757 4.17776736080521e-18
758 4.22877765556305e-18
759 4.23499971748596e-18
760 4.5102810375397e-18
761 3.19867204157556e-18
762 4.22076438404016e-18
763 4.65475153733864e-18
764 4.04603565571184e-18
765 3.12250225675825e-18
766 3.18452898611616e-18
767 4.65475153733864e-18
768 6.31526326039367e-18
769 4.98933763110372e-18
770 4.63277433657591e-18
771 4.51300213040421e-18
772 3.56810655901653e-18
773 4.26867307768882e-18
774 5.0898643307142e-18
775 3.62890740310523e-18
776 2.68684884016769e-18
777 4.0207026081829e-18
778 4.65473667372888e-18
779 4.7038101190397e-18
780 3.29491201688633e-18
781 3.0327492239911e-18
782 4.17076523562797e-18
783 4.90987893275881e-18
784 5.0015386625308e-18
785 4.35753019660944e-18
786 3.14793073036516e-18
787 3.90039894688416e-18
788 4.11837071428869e-18
789 3.74769666682697e-18
790 1.8582361135617e-18
791 2.58264055183833e-18
792 4.3238029368022e-18
793 5.69409716735762e-18
794 5.20008902860713e-18
795 5.0890656458689e-18
796 3.86854970961944e-18
797 3.99644412126464e-18
798 4.49811112151724e-18
799 4.25655866724995e-18
800 2.20455145774739e-18
801 2.92820104848189e-18
802 4.19684654016831e-18
803 4.96236518754004e-18
804 4.8939878492936e-18
805 3.80558606766275e-18
806 3.00759818824194e-18
807 4.05239827200197e-18
808 4.81877847776795e-18
809 4.07731742468473e-18
810 3.64542183771182e-18
811 3.16986697782157e-18
812 3.93482645473591e-18
813 4.30966224760508e-18
814 3.76959257538483e-18
815 2.73373803652462e-18
816 3.03556265943355e-18
817 4.104196164918e-18
818 5.23437981200326e-18
819 5.11668960806123e-18
820 3.98654804423822e-18
821 3.06127249139532e-18
822 3.99306929732954e-18
823 4.2600847277411e-18
824 3.58340688080349e-18
825 2.87592293954176e-18
826 2.7615843412414e-18
827 4.18761776087133e-18
828 5.31816820761295e-18
829 4.85204680786692e-18
830 3.42128623965954e-18
831 2.85235166633745e-18
832 3.9628218469235e-18
833 4.63474059550689e-18
834 3.81606375822789e-18
835 2.11147930517852e-18
836 2.68406824000424e-18
837 4.16541988037259e-18
838 4.6423700726499e-18
839 5.13552341120866e-18
840 3.11927058039525e-18
841 3.12737598815554e-18
842 3.89775585463045e-18
843 4.49773604883862e-18
844 4.57651387842363e-18
845 3.87109324601222e-18
846 3.29068869289571e-18
847 3.91193038010031e-18
848 4.23446897675387e-18
849 3.56433449736799e-18
850 2.23784679514962e-18
851 2.50542675057219e-18
852 4.27935799121681e-18
853 5.42485607009427e-18
854 5.92285127455862e-18
855 4.37820494195816e-18
856 3.95093935786003e-18
857 4.21304637760044e-18
858 4.17611760766852e-18
859 3.61533211985452e-18
860 1.71943798916814e-18
861 2.43459779667685e-18
862 4.49638179413051e-18
863 5.34716504078985e-18
864 5.48588739976852e-18
865 5.00525115483441e-18
866 4.05996031885653e-18
867 4.11674746913374e-18
868 3.95569809795663e-18
869 2.99725990147475e-18
870 1.35800698189821e-18
871 2.40836510427785e-18
872 4.16591084465552e-18
873 4.97189493828828e-18
874 5.24381288093918e-18
875 4.45229887110969e-18
876 3.50759444823461e-18
877 4.03375305415849e-18
878 4.13842986230098e-18
879 3.39525999922695e-18
880 2.13539282461503e-18
881 2.41230806114548e-18
882 4.40150699471732e-18
883 5.45078101799133e-18
884 4.23584484223465e-18
885 3.27638141573577e-18
886 3.37780547781075e-18
887 4.0973383022907e-18
888 4.21013554827496e-18
889 4.36238849012018e-18
890 2.7018584227914e-18
891 2.92836006772213e-18
892 3.96914139492943e-18
893 4.62098227552043e-18
894 3.54769901785858e-18
895 1.94170701372161e-18
896 3.40781006767817e-18
897 4.02854766603564e-18
898 4.26128842242212e-18
899 5.73175096717505e-18
900 2.95567865439009e-18
901 3.71503291011152e-18
902 4.01297114629569e-18
903 3.88449149704622e-18
904 3.67840082730401e-18
905 2.26122751756845e-18
906 2.46086966278163e-18
907 3.99531516667066e-18
908 5.02979281070515e-18
909 4.63052963198159e-18
910 3.6380979197288e-18
911 3.33617962012902e-18
912 4.07515800321899e-18
913 4.15589754594188e-18
914 3.40608248800098e-18
915 2.76118886767389e-18
916 2.76491148478642e-18
917 4.00389368467173e-18
918 5.03058291676473e-18
919 4.1755234590096e-18
920 2.83102004043689e-18
921 2.68667968366929e-18
922 3.91316151557319e-18
923 5.10671361958078e-18
924 5.02172264343296e-18
925 3.01076813539084e-18
926 4.0463736271977e-18
927 4.01660005511757e-18
928 4.11819639367275e-18
929 3.75495876627811e-18
930 2.63840044665032e-18
931 2.39565187049987e-18
932 4.03647586700325e-18
933 4.64628022426861e-18
934 4.74165645548202e-18
935 3.87107597544939e-18
936 3.87177642188842e-18
937 4.00899307552173e-18
938 4.04352772088e-18
939 3.02236684226385e-18
940 1.18734569504652e-18
941 2.47405741794044e-18
942 4.1643630270036e-18
943 5.11604939889949e-18
944 4.88585418572062e-18
945 4.15044173951646e-18
946 3.8753304129042e-18
947 4.25314313094533e-18
948 3.93207993823725e-18
949 2.69322656489424e-18
950 2.22589877355051e-18
951 2.48577390526835e-18
952 4.6004323584869e-18
953 6.13226370704304e-18
954 6.14514437401365e-18
955 6.50473433090709e-18
956 4.7792268201421e-18
957 4.69339356332101e-18
958 3.96425861139954e-18
959 2.56417689377591e-18
960 6.04599942027637e-19
961 3.1605613314083e-18
962 5.64787162743729e-18
963 6.32079339511713e-18
964 6.64070833118222e-18
965 6.88596928227093e-18
966 5.00325546014261e-18
967 5.73492685834507e-18
968 4.29695032654927e-18
969 2.65746669719021e-18
970 2.53992263573523e-19
971 3.11859006900425e-18
972 5.37994769309428e-18
973 7.12034617084443e-18
974 6.85846798719437e-18
975 6.24474047746498e-18
976 5.04886012466555e-18
977 4.44388791978573e-18
978 3.95585436465252e-18
979 2.63183512934259e-18
980 1.09849585349512e-18
981 2.43252522614939e-18
982 3.99576302453132e-18
983 4.80413814409986e-18
984 4.35403225071074e-18
985 3.32607383732201e-18
986 2.85891443479925e-18
987 4.00644419711246e-18
988 4.81381636926287e-18
989 3.48132776944103e-18
990 3.47486803292495e-18
991 2.81014164472101e-18
992 4.19408293674604e-18
993 4.26620390096417e-18
994 2.98491392413814e-18
995 2.21271738803389e-18
996 2.7763134752023e-18
997 3.96090745805258e-18
998 4.56374415096222e-18
999 3.58580203575702e-18
1000 2.60210684284937e-18
1001 2.78902418112091e-18
1002 3.99959665543317e-18
1003 4.54093132461511e-18
1004 4.54612267652752e-18
1005 4.51051230153849e-18
1006 3.22765950769921e-18
1007 4.40057605749375e-18
1008 3.96763177677117e-18
1009 3.02589699017827e-18
1010 3.3314369555103e-20
1011 2.49138728347443e-18
1012 5.15076821713892e-18
1013 6.00131570861655e-18
1014 6.20446813080978e-18
1015 5.5810947588289e-18
1016 3.69686603261399e-18
1017 4.83548340651929e-18
1018 4.81726261330383e-18
1019 2.27643372256199e-18
1020 2.80359876220132e-18
1021 2.44194567620702e-18
1022 6.63241323786611e-18
1023 1.00212812366964e-17
1024 5.43885775654462e-18
1025 6.68863404398602e-18
1026 2.77643218794673e-18
1027 4.9393635522295e-18
1028 3.74635076362905e-18
1029 2.94011121614252e-18
1030 1.58420138507123e-18
1031 2.96193888057375e-18
1032 4.24663022695445e-18
1033 4.00265102342842e-18
1034 4.92360559739087e-18
1035 3.17079004057023e-18
1036 2.69104920230945e-18
1037 3.64580242012887e-18
1038 3.96414265501865e-18
1039 2.84524899540744e-18
1040 1.49990137323588e-18
1041 2.71466186590829e-18
1042 4.01129191010774e-18
1043 4.70744212828189e-18
1044 3.79757590482498e-18
1045 3.22860467788444e-18
1046 3.40959841811084e-18
1047 4.01728275638467e-18
1048 4.00245655691648e-18
1049 3.44968288314358e-18
1050 1.70866439309142e-18
1051 2.47607299067153e-18
1052 4.00358313680282e-18
1053 4.55673162613614e-18
1054 5.07281771757412e-18
1055 3.39909432867518e-18
1056 4.1051979982867e-18
1057 4.44234570827857e-18
1058 3.95928380448101e-18
1059 2.87282751935885e-18
1060 1.22781764116014e-18
1061 2.52869126821536e-18
1062 4.26310966140061e-18
1063 4.92325650650927e-18
1064 4.74135830098693e-18
1065 3.7679068140227e-18
1066 3.67633124156202e-18
1067 3.97412983402214e-18
1068 3.92760004496986e-18
1069 2.86587149340129e-18
1070 2.60687332474681e-18
1071 2.83783463191423e-18
1072 3.96060891435207e-18
1073 4.11086039960303e-18
1074 3.40317293215783e-18
1075 2.55703588085341e-18
1076 2.67796548199387e-18
1077 4.0022911435851e-18
1078 4.64848238826323e-18
1079 3.54801067524203e-18
1080 2.69540990868493e-18
1081 2.67284555799518e-18
1082 3.90211467671274e-18
1083 4.54176862175658e-18
1084 3.42385018362842e-18
1085 3.22643848212268e-18
1086 3.23025952481198e-18
1087 3.87935066397638e-18
1088 4.0488619621122e-18
1089 3.45398950366452e-18
1090 1.69280569853092e-18
1091 2.66895871468164e-18
1092 3.9018726410843e-18
1093 4.2290213355775e-18
1094 3.72031417305541e-18
1095 2.47590859568903e-18
1096 2.65336210751071e-18
1097 3.9714306191441e-18
1098 4.08977927075954e-18
1099 3.69360466801095e-18
1100 2.998309639282e-18
1101 3.81552664809739e-18
1102 4.29416846829436e-18
1103 3.91921954822295e-18
1104 2.55095822134923e-18
1105 4.85988186784303e-19
1106 2.53031340333584e-18
1107 4.37564669951477e-18
1108 5.26867118877776e-18
1109 5.50391259587939e-18
1110 5.86906526502633e-18
1111 6.137522067954e-18
1112 5.29584866731582e-18
1113 4.66474207636976e-18
1114 2.92957168444841e-18
1115 6.58350514759733e-19
1116 3.10288380952167e-18
1117 5.36529252930586e-18
1118 6.62719252394054e-18
1119 8.06429172509253e-18
1120 6.84264668742127e-18
1121 6.48507535390401e-18
1122 6.07899855226643e-18
1123 5.27385390325012e-18
1124 3.24061390585578e-18
1125 1.56570566708019e-18
1126 3.64093460404945e-18
1127 5.73237725220446e-18
1128 7.04342329424572e-18
1129 7.31811765699873e-18
1130 6.67227451145216e-18
1131 6.74825822587095e-18
1132 5.71527961351871e-18
1133 5.12868484171493e-18
1134 2.52201218468813e-18
1135 1.3294859900485e-18
1136 2.71554614148404e-18
1137 4.89556461157569e-18
1138 5.65337365455365e-18
1139 5.68460491143321e-18
1140 5.41727397101306e-18
1141 5.30622764626042e-18
1142 4.94493229197406e-18
1143 3.96161315965068e-18
1144 2.40043710493027e-18
1145 5.91334752052287e-19
1146 2.60509874798322e-18
1147 5.26370570578702e-18
1148 4.49521706353625e-18
1149 6.57077030476259e-18
1150 4.76687816017548e-18
1151 3.13322147567213e-18
1152 5.14844517810796e-18
1153 4.94822083734969e-18
1154 3.03653550799495e-18
1155 5.41082326003971e-19
1156 3.09838801616416e-18
1157 4.6765359107225e-18
1158 6.09868578110194e-18
1159 6.29790864482314e-18
1160 5.77119468263049e-18
1161 4.9429354803682e-18
1162 5.24065603019824e-18
1163 4.34879240537033e-18
1164 3.12972523035393e-18
1165 7.05457038785978e-20
1166 2.62803140945767e-18
1167 4.53492822507506e-18
1168 5.53058753071251e-18
1169 5.07565818671622e-18
1170 4.51972620083826e-18
1171 4.15362147562427e-18
1172 4.49258662688525e-18
1173 3.92723149987286e-18
1174 2.52330423260363e-18
1175 1.07869080344262e-18
1176 2.6981074511716e-18
1177 4.02223553383704e-18
1178 4.25767432613203e-18
1179 4.04615240164856e-18
1180 1.69047164861659e-18
1181 3.26990181918344e-18
1182 3.94458199218511e-18
1183 4.22846180359238e-18
1184 3.59084860125863e-18
1185 3.15881570747025e-18
1186 3.3414893042767e-18
1187 4.25918022595367e-18
1188 3.9250887143337e-18
1189 2.5332785487067e-18
1190 1.27897614937331e-18
1191 2.41238426071505e-18
1192 4.19643830814656e-18
1193 5.36529138962865e-18
1194 4.73472523333837e-18
1195 5.46085399542449e-18
1196 4.91934619586582e-18
1197 4.93275336294891e-18
1198 4.42412040014376e-18
1199 2.47412402801032e-18
1200 8.19669027820491e-19
1201 2.81947662176699e-18
1202 5.1161768172993e-18
1203 6.51085856868391e-18
1204 6.56590444879997e-18
1205 6.54779488257666e-18
1206 6.63636981684355e-18
1207 6.57266129184078e-18
1208 4.56340908556492e-18
1209 2.90393749855815e-18
1210 6.09088502519167e-19
1211 3.07838241247246e-18
1212 4.37471138967804e-18
1213 5.69786284457691e-18
1214 6.63214580585581e-18
1215 5.18119690945546e-18
1216 6.45810963672253e-18
1217 5.3745005013562e-18
1218 4.79392712886249e-18
1219 2.49197450175991e-18
1220 3.30116930625051e-19
1221 2.49688248494112e-18
1222 5.09181960619381e-18
1223 5.16022032235176e-18
1224 5.11672102032479e-18
1225 3.90793156381e-18
1226 4.14009856270294e-18
1227 4.25977550826548e-18
1228 3.96345225358815e-18
1229 2.74025659202462e-18
1230 1.12660855475226e-18
1231 2.42997583276016e-18
1232 4.07130782781372e-18
1233 4.53767938273112e-18
1234 4.252901789409e-18
1235 3.46418598108619e-18
1236 3.93816805773516e-18
1237 4.35594952260995e-18
1238 4.00654327822521e-18
1239 2.52269488364668e-18
1240 8.10450190061898e-19
1241 2.58793462114447e-18
1242 3.96664062367194e-18
1243 4.85783386640839e-18
1244 4.68000519427533e-18
1245 3.74557149546984e-18
1246 4.64418359370249e-18
1247 4.96477649186199e-18
1248 3.96556373927619e-18
1249 2.65735766400359e-18
1250 1.17157752490608e-18
1251 2.46375433024704e-18
1252 3.90564845361141e-18
1253 4.33183980491982e-18
1254 4.62869449390633e-18
1255 3.169183053391e-18
1256 3.7856498624964e-18
1257 4.17248564258171e-18
1258 3.97497644522939e-18
1259 3.01638193502855e-18
1260 2.8521839646641e-18
1261 3.16534761498259e-18
1262 3.99905629286385e-18
1263 3.96837002383801e-18
1264 2.62598606951868e-18
1265 1.37498295739648e-18
1266 2.92228077685625e-18
1267 3.96110134336119e-18
1268 3.95768373392828e-18
1269 4.63038626203677e-18
1270 4.67229235290614e-18
1271 3.28377325921746e-18
1272 5.39214916762221e-18
1273 4.05028780964914e-18
1274 3.31111788466151e-18
1275 2.53208456554381e-18
1276 3.02797379974141e-18
1277 4.3516980121281e-18
1278 4.78447453092077e-18
1279 3.51212247763968e-18


==> tikz/noncoplanarity-002.tsv <==
-1280 2.89599197332698e-05
-1279 0.000253032913449546
-1278 0.000380456850726957
-1277 0.000362560039801421
-1276 0.000206177281244424
-1275 2.89610160813396e-05
-1274 0.000253039897670844
-1273 0.000380470220975164
-1272 0.000362575583001434
-1271 0.000206187862554349
-1270 2.89643054577784e-05
-1269 0.000253056587843946
-1268 0.000380498080427278
-1267 0.000362604942653336
-1266 0.00020620640566745
-1265 2.8969788862436e-05
-1264 0.000253082987206915
-1263 0.000380540434431859
-1262 0.000362648124406064
-1261 0.000206232914238298
-1260 2.89774679653681e-05
-1259 0.000253119100892562
-1258 0.000380597291130306
-1257 0.000362705136576537
-1256 0.000206267393498536
-1255 2.898734509537e-05
-1254 0.00025316493591702
-1253 0.000380668661446027
-1252 0.000362775990138927
-1251 0.000206309850245612
-1250 2.89994232536035e-05
-1249 0.000253220501192931
-1248 0.000380754559096531
-1247 0.000362860698733521
-1246 0.000206360292846447
-1245 2.90137061184671e-05
-1244 0.000253285807539134
-1243 0.000380855000607138
-1242 0.000362959278681366
-1241 0.000206418731249608
-1240 2.90301980413522e-05
-1239 0.000253360867681325
-1238 0.000380970005317549
-1237 0.000363071748994844
-1236 0.000206485176997696
-1235 2.90489040362955e-05
-1234 0.000253445696240314
-1233 0.000381099595368179
-1232 0.000363198131359318
-1231 0.00020655964320178
-1230 2.90698298175692e-05
-1229 0.000253540309775242
-1228 0.000381243795747581
-1227 0.000363338450180058
-1226 0.000206642144583033
-1225 2.90929817713378e-05
-1224 0.000253644726762168
-1223 0.000381402634278774
-1222 0.000363492732572471
-1221 0.000206732697462859
-1220 2.91183669714649e-05
-1219 0.000253758967611644
-1218 0.000381576141637581
-1217 0.000363661008377197
-1216 0.000206831319770778
-1215 2.9145993187069e-05
-1214 0.000253883054681879
-1213 0.000381764351371114
-1212 0.000363843310178307
-1211 0.000206938031056936
-1210 2.91758688843244e-05
-1209 0.000254017012287215
-1208 0.000381967299912262
-1207 0.000364039673318268
-1206 0.000207052852501856
-1205 2.92080032301002e-05
-1204 0.000254160866708639
-1203 0.000382185026595913
-1202 0.000364250135914181
-1201 0.000207175806927381
-1200 2.92424060984503e-05
-1199 0.000254314646203094
-1198 0.000382417573671705
-1197 0.000364474738867118
-1196 0.000207306918795847
-1195 2.92790880901642e-05
-1194 0.000254478381034745
-1193 0.000382664986344112
-1192 0.000364713525903197
-1191 0.000207446214244353
-1190 2.93180605175026e-05
-1189 0.000254652103469209
-1188 0.000382927312776121
-1187 0.000364966543580053
-1186 0.000207593721087508
-1185 2.93593354194191e-05
-1184 0.000254835847790159
-1183 0.00038320460410787
-1182 0.00036523384129969
-1181 0.000207749468817092
-1180 2.94029255862838e-05
-1179 0.000255029650336947
-1178 0.000383496914504218
-1177 0.000365515471356292
-1176 0.000207913488640678
-1175 2.94488445451626e-05
-1174 0.000255233549501057
-1173 0.00038380430116181
-1172 0.000365811488945207
-1171 0.000208085813483999
-1170 2.949710657866e-05
-1169 0.000255447585751766
-1168 0.000384126824340292
-1167 0.000366121952190153
-1166 0.000208266478004999
-1165 2.95477267403461e-05
-1164 0.000255671801663682
-1163 0.000384464547400996
-1162 0.000366446922182367
-1161 0.000208455518623131
-1160 2.96007208530239e-05
-1159 0.00025590624192554
-1158 0.000384817536825801
-1157 0.000366786462999161
-1156 0.000208652973527471
-1155 2.96561055254656e-05
-1154 0.000256150953368602
-1153 0.000385185862253608
-1152 0.000367140641736675
-1151 0.000208858882694649
-1150 2.97138981717059e-05
-1149 0.000256405984998854
-1148 0.000385569596526543
-1147 0.000367509528558156
-1146 0.000209073287927448
-1145 2.97741169997238e-05
-1144 0.00025667138799734
-1143 0.000385968815699577
-1142 0.000367893196700696
-1141 0.00020929623284703
-1140 2.98367810517182e-05
-1139 0.000256947215775443
-1138 0.0003863835991073
-1137 0.000368291722539922
-1136 0.000209527762942738
-1135 2.99019101972109e-05
-1134 0.00025723352397901
-1133 0.000386814029382152
-1132 0.000368705185608717
-1131 0.000209767925577984
-1130 2.99695251552171e-05
-1129 0.000257530370528133
-1128 0.000387260192504967
-1127 0.000369133668643858
-1126 0.000210016770018988
-1125 3.00396475099497e-05
-1124 0.000257837815649262
-1123 0.00038772217785403
-1122 0.000369577257637314
-1121 0.000210274347474326
-1120 3.01122997113583e-05
-1119 0.000258155921884355
-1118 0.000388200078223847
-1117 0.000370036041849018
-1116 0.000210540711086614
-1115 3.01875051215229e-05
-1114 0.000258484754163275
-1113 0.000388693989915058
-1112 0.000370510113897033
-1111 0.000210815916006592
-1110 3.02652879922089e-05
-1109 0.000258824379793551
-1108 0.000389204012741087
-1107 0.000370999569765034
-1106 0.00021110001938581
-1105 3.03456735113679e-05
-1104 0.000259174868522775
-1103 0.000389730250101895
-1102 0.000371504508869346
-1101 0.000211393080419758
-1100 3.04286878105416e-05
-1099 0.000259536292571393
-1098 0.000390272809038346
-1097 0.000372025034116391
-1096 0.000211695160390888
-1095 3.05143579717257e-05
-1094 0.0002599087266504
-1093 0.000390831800262319
-1092 0.0003725612519263
-1091 0.000212006322667509
-1090 3.06027120810938e-05
-1089 0.000260292248041361
-1088 0.000391407338257773
-1087 0.000373113272334349
-1086 0.000212326632785964
-1085 3.06937792010422e-05
-1084 0.000260686936587652
-1083 0.000391999541290891
-1082 0.000373681209000123
-1081 0.000212656158439692
-1080 3.07875894344588e-05
-1079 0.000261092874778003
-1078 0.000392608531509629
-1077 0.000374265179301289
-1076 0.000212994969546599
-1075 3.08841739192942e-05
-1074 0.000261510147766633
-1073 0.000393234434986856
-1072 0.000374865304376981
-1071 0.000213343138271025
-1070 3.09835648693408e-05
-1069 0.000261938843434113
-1068 0.00039387738180189
-1067 0.000375481709207532
-1066 0.00021370073907988
-1065 3.1085795574555e-05
-1064 0.000262379052413563
-1063 0.000394537506086565
-1062 0.000376114522656543
-1061 0.000214067848758336
-1060 3.11909004536687e-05
-1059 0.000262830868166775
-1058 0.000395214946123047
-1057 0.000376763877564884
-1056 0.000214444546475786
-1055 3.12989150609053e-05
-1054 0.000263294387017348
-1053 0.000395909844402938
-1052 0.000377429910810245
-1051 0.000214830913821256
-1050 3.14098761152792e-05
-1049 0.000263769708205794
-1048 0.000396622347703826
-1047 0.000378112763378724
-1046 0.000215227034845046
-1045 3.15238215352207e-05
-1044 0.000264256933951374
-1043 0.000397352607176354
-1042 0.000378812580449166
-1041 0.000215632996113788
-1040 3.16407904611951e-05
-1039 0.000264756169502759
-1038 0.000398100778421294
-1037 0.000379529511468077
-1036 0.000216048886755645
-1035 3.17608232842312e-05
-1034 0.000265267523198914
-1033 0.000398867021577102
-1032 0.00038026371023453
-1031 0.000216474798515125
-1030 3.18839616782348e-05
-1029 0.000265791106525408
-1028 0.000399651501402053
-1027 0.000381015334977703
-1026 0.000216910825796977
-1025 3.20102486399171e-05
-1024 0.000266327034187394
-1023 0.000400454387375427
-1022 0.00038178454845397
-1021 0.000217357065728266
-1020 3.21397285114347e-05
-1019 0.000266875424170282
-1018 0.000401275853790165
-1017 0.000382571518038661
-1016 0.000217813618218383
-1015 3.22724470171523e-05
-1014 0.000267436397801868
-1013 0.000402116079843542
-1012 0.000383376415812097
-1011 0.000218280586008583
-1010 3.24084513063785e-05
-1009 0.000268010079830709
-1008 0.000402975249746022
-1007 0.000384199418663391
-1006 0.000218758074737064
-1005 3.25477899844075e-05
-1004 0.000268596598496912
-1003 0.000403853552826213
-1002 0.00038504070839294
-1001 0.000219246193004355
-1000 3.26905131511193e-05
-999 0.000269196085604142
-998 0.000404751183635699
-997 0.000385900471812594
-996 0.000219745052433188
-995 3.28366724520728e-05
-994 0.000269808676607024
-993 0.000405668342073152
-992 0.000386778900868191
-991 0.000220254767752631
-990 3.2986321093007e-05
-989 0.000270434510666365
-988 0.000406605233472412
-987 0.000387676192720393
-986 0.000220775456834292
-985 3.31395139237672e-05
-984 0.000271073730771648
-983 0.00040756206876263
-982 0.000388592549900448
-981 0.000221307240803673
-980 3.32963074464665e-05
-979 0.000271726483790507
-978 0.000408539064557473
-977 0.0003895281803961
-976 0.00022185024408179
-975 3.34567598917365e-05
-974 0.000272392920590205
-973 0.000409536443316321
-972 0.000390483297808314
-971 0.000222404594495584
-970 3.3620931235213e-05
-969 0.000273073196095795
-968 0.000410554433442508
-967 0.000391458121443765
-966 0.000222970423321432
-965 3.37888832917319e-05
-964 0.000273767469427014
-963 0.000411593269463103
-962 0.000392452876489798
-961 0.000223547865409472
-960 3.39606797187552e-05
-959 0.000274475903955203
-958 0.000412653192131629
-957 0.000393467794114237
-956 0.000224137059234842
-955 3.41363861091951e-05
-954 0.000275198667436974
-953 0.000413734448603259
-952 0.000394503111631547
-951 0.000224738147006908
-950 3.431607003184e-05
-949 0.000275935932106498
-948 0.000414837292576176
-947 0.000395559072640159
-946 0.000225351274752051
-945 3.44998010949948e-05
-944 0.000276687874794094
-943 0.000415961984458921
-942 0.000396635927184222
-941 0.000225976592418443
-940 3.46876510027945e-05
-939 0.000277454677033393
-938 0.000417108791528716
-937 0.000397733931907513
-936 0.000226614253973025
-935 3.4879693626734e-05
-934 0.000278236525179998
-933 0.000418277988099846
-932 0.000398853350213747
-931 0.000227264417498581
-930 3.50760050631569e-05
-929 0.000279033610537413
-928 0.000419469855703465
-927 0.00039999445243929
-926 0.000227927245302315
-925 3.52766637145702e-05
-924 0.000279846129490201
-923 0.000420684683278939
-922 0.000401157516041086
-921 0.00022860290404174
-920 3.54817503449688e-05
-919 0.000280674283614435
-918 0.000421922767339187
-917 0.000402342825753039
-916 0.000229291564811454
-915 3.56913481732527e-05
-914 0.000281518279842131
-913 0.000423184412195391
-912 0.000403550673804011
-911 0.000229993403291473
-910 3.59055429307609e-05
-909 0.000282378330575798
-908 0.000424469930133766
-907 0.000404781360088552
-906 0.000230708599847359
-905 3.61244229647211e-05
-904 0.000283254653855665
-903 0.000425779641644664
-902 0.000406035192386723
-901 0.000231437339673039
-900 3.63480792979263e-05
-899 0.000284147473496004
-898 0.000427113875626237
-897 0.000407312486561104
-896 0.000232179812912005
-895 3.65766057399284e-05
-894 0.000285057019256505
-893 0.000428472969623065
-892 0.000408613566786655
-891 0.000232936214806035
-890 3.6810098964362e-05
-889 0.00028598352699588
-888 0.000429857270052512
-887 0.000409938765771123
-886 0.000233706745834957
-885 3.70486585990074e-05
-884 0.000286927238838485
-883 0.00043126713244351
-882 0.000411288424985105
-881 0.000234491611862164
-880 3.72923873323327e-05
-879 0.000287888403350249
-878 0.000432702921685122
-877 0.000412662894898776
-876 0.000235291024279885
-875 3.75413910252439e-05
-874 0.000288867275733017
-873 0.000434165012300115
-872 0.000414062535246117
-871 0.000236105200180243
-870 3.77957788069258e-05
-869 0.000289864118006538
-868 0.000435653788712275
-867 0.000415487715287406
-866 0.000236934362527694
-865 3.80556631780606e-05
-864 0.000290879199189074
-863 0.000437169645507508
-862 0.000416938814057986
-861 0.00023777874030796
-860 3.8321160150169e-05
-859 0.00029191279552532
-858 0.000438712987748503
-857 0.000418416220672056
-856 0.000238638568728784
-855 3.85923893430799e-05
-854 0.000292965190676314
-853 0.000440284231256699
-852 0.000419920334596214
-851 0.000239514089390504
-850 3.88694741275044e-05
-849 0.000294036675950398
-848 0.000441883802934734
-847 0.000421451565959578
-846 0.000240405550485885
-845 3.91525417488156e-05
-844 0.000295127550523723
-843 0.000443512141083845
-842 0.00042301033585968
-841 0.000241313206992381
-840 3.94417234714706e-05
-839 0.000296238121685818
-838 0.000445169695750981
-837 0.000424597076699135
-836 0.000242237320892726
-835 3.97371547113975e-05
-834 0.00029736870507185
-833 0.000446856929066027
-832 0.00042621223251268
-831 0.000243178161383268
-830 4.00389751899219e-05
-829 0.000298519624918374
-828 0.000448574315601576
-827 0.000427856259310779
-826 0.000244136005088582
-825 4.03473291034826e-05
-824 0.000299691214344515
-823 0.000450322342768065
-822 0.000429529625463458
-821 0.000245111136315584
-820 4.06623652598607e-05
-819 0.000300883815603636
-818 0.000452101511182278
-817 0.000431232812056381
-816 0.000246103847275979
-815 4.09842372740563e-05
-814 0.000302097780391443
-813 0.000453912335095836
-812 0.000432966313306504
-811 0.000247114438363233
-810 4.13131037191227e-05
-809 0.00030333347011365
-808 0.000455755342785889
-807 0.000434730636936964
-806 0.000248143218381516
-805 4.16491283443197e-05
-804 0.000304591256230574
-803 0.000457631077028454
-802 0.000436526304634174
-801 0.00024919050485011
-800 4.1992480240331e-05
-799 0.00030587152055196
-798 0.000459540095531143
-797 0.00043835385246895
-796 0.000250256624272381
-795 4.23433340558457e-05
-794 0.000307174655581296
-793 0.000461482971413572
-792 0.000440213831357822
-791 0.000251341912431958
-790 4.27018702052726e-05
-789 0.000308501064867797
-788 0.00046346029370688
-787 0.000442106807548379
-786 0.00025244671471243
-785 4.30682750928819e-05
-784 0.000309851163360266
-783 0.000465472667858078
-782 0.000444033363107628
-781 0.000253571386412536
-780 4.34427413323157e-05
-779 0.000311225377780967
-778 0.000467520716257498
-777 0.000445994096428672
-776 0.000254716293069322
-775 4.3825468012688e-05
-774 0.000312624147040008
-773 0.000469605078817651
-772 0.000447989622793185
-771 0.000255881810834139
-770 4.42166609266408e-05
-769 0.000314047922615454
-768 0.000471726413521632
-767 0.000450020574900498
-766 0.000257068326806312
-765 4.46165328574399e-05
-764 0.000315497169010214
-763 0.000473885397055809
-762 0.000452087603480762
-761 0.00025827623944355
-760 4.50253038336037e-05
-759 0.000316972364167914
-758 0.000476082725409286
-757 0.000454191377875838
-756 0.000259505958935093
-755 4.54432014423822e-05
-754 0.000318473999955764
-753 0.000478319114542663
-752 0.000456332586682827
-751 0.000260757907621624
-750 4.58704611227068e-05
-749 0.000320002582647763
-748 0.00048059530107332
-747 0.000458511938421681
-746 0.000262032520439935
-745 4.63073264829551e-05
-744 0.000321558633414031
-743 0.000482912042967687
-742 0.000460730162203384
-741 0.00026333024535398
-740 4.67540496467818e-05
-739 0.000323142688865263
-738 0.000485270120298564
-737 0.000462988008462188
-736 0.000264651543839417
-735 4.72108915941047e-05
-734 0.000324755301593074
-733 0.000487670336010473
-732 0.000465286249699133
-731 0.000265996891374312
-730 4.76781225288361e-05
-729 0.000326397040740266
-728 0.000490113516719006
-727 0.00046762568125361
-726 0.000267366777943134
-725 4.81560222843683e-05
-724 0.000328068492617775
-723 0.000492600513570651
-722 0.000470007122138444
-721 0.000268761708595992
-720 4.86448806984207e-05
-719 0.00032977026130289
-718 0.000495132203091587
-717 0.00047243141586043
-716 0.00027018220398126
-715 4.91449980730205e-05
-714 0.000331502969327822
-713 0.000497709488137727
-712 0.000474899431341268
-711 0.000271628800965422
-710 4.96566855946812e-05
-709 0.000333267258335027
-708 0.000500333298825538
-707 0.000477412063821745
-706 0.000273102053228946
-705 5.01802658290393e-05
-704 0.00033506378981084
-703 0.00050300459354736
-702 0.000479970235843995
-701 0.000274602531920629
-700 5.07160731847362e-05
-699 0.000336893245818163
-698 0.000505724360000989
-697 0.000482574898248147
-696 0.000276130826315784
-695 5.1264454478993e-05
-694 0.000338756329811515
-693 0.000508493616315178
-692 0.00048522703126581
-691 0.000277687544556465
-690 5.18257694391148e-05
-689 0.000340653767418738
-688 0.000511313412156096
-687 0.000487927645593795
-686 0.000279273314360103
-685 5.24003913096348e-05
-684 0.000342586307331489
-683 0.000514184829952471
-682 0.000490677783581093
-681 0.000280888783821029
-680 5.29887074408677e-05
-679 0.0003445547221842
-678 0.000517108986127218
-677 0.000493478520423635
-676 0.000282534622206028
-675 5.3591119948003e-05
-674 0.000346559809519463
-673 0.000520087032429664
-672 0.000496330965456182
-671 0.000284211520826291
-670 5.42080463594612e-05
-669 0.000348602392762468
-668 0.000523120157298122
-667 0.000499236263478727
-666 0.000285920193933991
-665 5.48399203439722e-05
-664 0.000350683322258837
-663 0.000526209587294306
-662 0.000502195596144733
-661 0.000287661379652252
-660 5.54871924592932e-05
-659 0.000352803476378715
-658 0.000529356588628767
-657 0.000505210183443238
-656 0.000289435840982324
-655 5.61503309305462e-05
-654 0.000354963762647915
-653 0.000532562468733701
-652 0.000508281285229443
-651 0.000291244366842743
-650 5.68298224822623e-05
-649 0.000357165118943074
-648 0.000535828577912828
-647 0.000511410202823183
-646 0.000293087773147579
-645 5.75261732436577e-05
-644 0.00035940851477969
-643 0.000539156311110809
-642 0.000514598280729189
-641 0.000294966903984367
-640 5.82399096392869e-05
-639 0.000361694952607594
-638 0.000542547109713453
-637 0.00051784690838717
-636 0.000296882632801027
-635 5.89715794024444e-05
-634 0.000364025469234797
-633 0.000546002463497486
-632 0.000521157522067932
-631 0.000298835863711016
-630 5.9721752592224e-05
-629 0.000366401137265606
-628 0.000549523912620347
-627 0.000524531606807849
-626 0.000300827532810641
-625 6.04910227004383e-05
-624 0.00036882306666411
-623 0.000553113049758303
-622 0.000527970698484366
-621 0.000302858609603345
-620 6.12800078207886e-05
-619 0.000371292406386984
-618 0.000556771522350587
-617 0.00053147638600508
-616 0.000304930098516837
-615 6.20893518482733e-05
-614 0.000373810346058604
-613 0.000560501034905335
-612 0.000535050313546241
-611 0.000307043040430284
-610 6.29197258230868e-05
-609 0.000376378117831035
-608 0.000564303351526703
-607 0.000538694183013487
-606 0.000309198514391129
-605 6.3771829271089e-05
-604 0.000378996998236725
-603 0.000568180298470497
-602 0.000542409756533022
-601 0.000311397639334522
-600 6.46463916936588e-05
-599 0.000381668310222954
-598 0.000572133766906467
-597 0.00054619885913556
-596 0.00031364157594547
-595 6.55441741052937e-05
-594 0.000384393425269852
-593 0.000576165715812841
-592 0.000550063381580437
-591 0.000315931528633399
-590 6.64659706767019e-05
-589 0.000387173765609144
-588 0.000580278175001367
-587 0.000554005283299237
-586 0.000318268747577629
-585 6.7412610505533e-05
-584 0.000390010806621089
-583 0.000584473248367485
-582 0.00055802659556527
-581 0.00032065453095664
-580 6.83849594357879e-05
-579 0.000392906079292463
-578 0.000588753117245277
-577 0.000562129424765456
-576 0.000323090227237979
-575 6.93839220643066e-05
-574 0.000395861172888054
-573 0.000593120044015263
-572 0.000566315955913459
-571 0.000325577237650043
-570 7.04104438274686e-05
-569 0.000398877737742243
-568 0.000597576375892028
-567 0.000570588456348387
-566 0.000328117018797034
-565 7.14655132266404e-05
-564 0.000401957488205234
-563 0.000602124548911617
-562 0.00057494927962314
-561 0.000330711085404021
-560 7.25501642209017e-05
-559 0.00040510220580085
-558 0.000606767092188471
-557 0.00057940086965935
-556 0.000333361013270691
-555 7.3665478751127e-05
-554 0.000408313742534339
-553 0.000611506632382826
-552 0.000583945765110428
-551 0.000336068442373757
-550 7.48125894364012e-05
-549 0.000411594024421924
-548 0.000616345898448988
-547 0.000588586603996131
-546 0.000338835080171248
-545 7.59926824603953e-05
-544 0.000414945055243874
-543 0.000621287726678996
-542 0.000593326128633036
-541 0.000341662705139692
-540 7.72070006495344e-05
-539 0.00041836892050198
-538 0.000626335066016854
-537 0.000598167190826417
-536 0.000344553170493309
-535 7.84568467385927e-05
-534 0.00042186779165184
-533 0.000631490983725317
-532 0.000603112757408337
-531 0.000347508408172306
-530 7.97435868997942e-05
-529 0.000425443930604468
-528 0.00063675867140665
-527 0.000608165916130549
-526 0.000350530433108063
-525 8.10686544623854e-05
-524 0.000429099694466612
-523 0.000642141451341274
-522 0.00061332988186184
-521 0.000353621347700364
-520 8.24335539695875e-05
-519 0.000432837540682305
-518 0.000647642783323214
-517 0.000618608003278483
-516 0.000356783346692068
-515 8.3839865421213e-05
-514 0.000436660032395741
-513 0.00065326627181865
-512 0.000624003769876149
-511 0.000360018722276323
-510 8.52892489281889e-05
-509 0.000440569844272994
-508 0.00065901567367749
-507 0.000629520819517135
-506 0.000363329869617682
-505 8.67834496159737e-05
-504 0.000444569768651016
-503 0.000664894906299626
-502 0.000635162946439816
-501 0.000366719292740057
-500 8.83243029245312e-05
-499 0.000448662722104695
-498 0.000670908056324892
-497 0.000640934109772636
-496 0.000370189610788959
-495 8.99137403104238e-05
-494 0.000452851752510271
-493 0.000677059388952784
-492 0.000646838442672352
-491 0.000373743564790108
-490 9.15537953471679e-05
-489 0.00045714004655189
-488 0.000683353357847523
-487 0.000652880262046034
-486 0.000377384024863504
-485 9.32466103026703e-05
-484 0.000461530937771624
-483 0.000689794615727935
-482 0.000659064078944484
-481 0.00038111399795871
-480 9.49944431990954e-05
-479 0.000466027915188425
-478 0.000696388025685979
-477 0.000665394609676408
-476 0.000384936636159099
-475 9.6799675455809e-05
-474 0.000470634632554195
-473 0.000703138673311133
-472 0.000671876787719737
-471 0.000388855245616191
-470 9.86648200911453e-05
-469 0.000475354918259414
-468 0.000710051879649231
-467 0.000678515776460572
-466 0.000392873296138066
-465 0.00010059253057834
-464 0.000480192785981699
-463 0.000717133215098098
-462 0.000685316982857946
-461 0.000396994431516226
-460 0.000102585610433878
-459 0.000485152446138245
-458 0.000724388514317669
-457 0.000692286072114568
-456 0.000401222480657052
-455 0.000104647023556053
-454 0.000490238318187827
-453 0.000731823892217151
-452 0.000699428983414906
-451 0.000405561469565349
-450 0.000106779905408247
-449 0.000495455043890688
-448 0.000739445761145919
-447 0.000706751946858865
-446 0.000410015634297349
-445 0.000108987575144984
-444 0.00050080750158874
-443 0.000747260849365147
-442 0.000714261501664752
-441 0.000414589434935897
-440 0.000111273548755082
-439 0.000506300821626301
-438 0.000755276220944138
-437 0.000721964515785163
-436 0.000419287570711017
-435 0.000113641553306568
-434 0.000511940403000762
-433 0.000763499297202004
-432 0.000729868207067085
-431 0.000424114996391915
-430 0.000116095542411739
-429 0.000517731931328052
-428 0.000771937879789636
-427 0.000737980166038812
-426 0.000429076940003081
-425 0.000118639713073231
-424 0.000523681398336423
-423 0.000780600175656435
-422 0.000746308380567683
-421 0.000434178922079366
-420 0.000121278523989532
-419 0.00052979512296072
-418 0.000789494824016686
-417 0.000754861262518098
-416 0.000439426776581616
-415 0.000124016715489603
-414 0.000536079774203421
-413 0.000798630925501398
-412 0.000763647676585728
-411 0.000444826673617993
-410 0.000126859331317466
-409 0.00054254239599526
-408 0.000808018073766015
-407 0.000772676971579126
-406 0.000450385144205859
-405 0.00012981174236137
-404 0.000549190434178941
-403 0.000817666389724975
-402 0.000781959014327878
-401 0.000456109107238544
-400 0.00013287967265384
-399 0.00055603176592203
-398 0.000827586558753089
-397 0.000791504226551583
-396 0.000462005898943342
-395 0.000136069227765922
-394 0.000563074731725131
-393 0.000837789871078885
-392 0.000801323624926256
-391 0.000468083305052033
-390 0.000139386926001423
-389 0.000570328170396366
-388 0.000848288265779452
-387 0.000811428864747883
-386 0.000474349596019939
-385 0.000142839732533441
-384 0.000577801457220463
-383 0.000859094378684425
-382 0.000821832287520938
-381 0.000480813565610514
-380 0.000146435096998241
-379 0.000585504545762296
-378 0.00087022159467403
-377 0.000832546972947713
-376 0.000487484573252654
-375 0.000150180994775772
-374 0.000593448013620178
-373 0.000881684104773262
-372 0.000843586795735539
-371 0.00049437259056116
-370 0.000154085972555203
-369 0.00060164311269043
-368 0.000893496968670644
-367 0.000854966487846967
-366 0.000501488252569634
-365 0.000158159198513254
-364 0.000610101824340147
-363 0.00090567618316648
-362 0.00086670170672204
-361 0.0005088429141794
-360 0.000162410517845267
-359 0.000618836920184278
-358 0.000918238757324482
-357 0.000878809110239902
-356 0.000516448712502626
-355 0.000166850514143907
-354 0.000627862029042231
-353 0.000931202795034894
-352 0.000891306439158182
-351 0.000524318635801417
-350 0.000171490577491411
-349 0.000637191710896526
-348 0.000944587585916014
-347 0.000904212607958131
-346 0.000532466599858585
-345 0.000176342979998922
-344 0.000646841538669033
-343 0.000958413705523123
-342 0.000917547805092713
-341 0.000540907532717887
-340 0.00018142095984995
-339 0.000656828188857654
-338 0.00097270312605556
-337 0.000931333603847287
-336 0.000549657468914554
-335 0.000186738814904252
-334 0.000667169542123467
-333 0.000987479338835281
-332 0.000945593085121633
-331 0.000558733654426853
-330 0.000192312007147385
-329 0.000677884795142871
-328 0.00100276749006117
-327 0.000960350973664781
-326 0.000568154663784052
-325 0.00019815727949266
-324 0.00068899458527018
-323 0.00101859453161233
-322 0.000975633789581668
-321 0.000577940531051391
-320 0.000204292786607674
-319 0.00070052112969499
-318 0.00103498938883917
-317 0.000991470017105059
-316 0.000588112896587465
-315 0.000210738241769692
-314 0.000712488381155708
-313 0.0010519831476875
-312 0.00100789029303705
-311 0.000598695171862492
-310 0.000217515082030807
-309 0.000724922202525192
-308 0.00106960926380495
-307 0.00102492761759469
-306 0.000609712724969577
-305 0.000224646654412113
-304 0.000737850563007734
-303 0.00108790379673087
-302 0.00104261759084683
-301 0.000621193089884696
-300 0.000232158426232435
-299 0.00075130375914915
-298 0.00110690567280877
-297 0.00106099867850444
-296 0.000633166203123031
-295 0.000240078223280097
-294 0.000765314664389392
-293 0.00112665698104034
-292 0.00108011251143311
-291 0.000645664672046114
-290 0.000248436500168575
-289 0.000779919011544528
-288 0.00114720330682139
-287 0.00110000422399543
-286 0.000658724079794107
-285 0.000257266647966514
-284 0.000795155713440601
-283 0.00116859410944469
-282 0.00112072283733551
-281 0.000672383332850058
-280 0.000266605345212569
-279 0.000811067227832712
-278 0.00119088315025629
-277 0.00114232169476926
-276 0.000686685058295644
-275 0.000276492959459146
-274 0.000827699973867101
-273 0.00121412897960037
-272 0.00116485895775363
-271 0.000701676059156483
-270 0.00028697400803594
-269 0.000845104808894162
-268 0.00123839549238377
-267 0.00118839817268741
-266 0.000717407838016782
-265 0.000298097688218719
-264 0.000863337575938941
-263 0.00126375256378611
-262 0.0012130089206172
-261 0.000733937200995277
-260 0.000309918489291178
-259 0.000882459734465874
-258 0.00129027677915342
-257 0.0012387675645401
-256 0.000751326956801009
-255 0.000322496901383912
-254 0.000902539089530529
-253 0.00131805227487448
-252 0.00126575811197086
-251 0.000769646728702251
-250 0.000335900239247352
-249 0.000923650637646554
-248 0.00134717171055474
-247 0.00129407321415204
-246 0.000788973901046259
-245 0.000350203603044103
-244 0.000945877551792252
-243 0.00137773739731888
-242 0.00132381532810907
-241 0.000809394726967109
-240 0.000365491003193618
-239 0.000969312332900884
-238 0.00140986261248714
-237 0.00135509807356381
-236 0.000831005629991013
-235 0.000381856682560912
-234 0.000994058161531366
-233 0.00144367313781448
-232 0.00138804782414502
-231 0.000853914739970837
-230 0.000399406677103112
-229 0.00102023049142919
-228 0.00147930906729251
-227 0.00142280558182757
-226 0.000878243713749093
-225 0.000418260666222433
-224 0.00104795893687669
-223 0.00151692694166775
-222 0.00145952919556168
-221 0.000904129903580117
-220 0.000438554176845416
-219 0.00107738951875684
-218 0.00155670228111839
-217 0.00149839600052217
-216 0.000931728952664397
-215 0.000460441221906368
-214 0.00110868735120658
-213 0.00159883260611082
-212 0.00153960597458177
-211 0.000961217918493991
-210 0.000484097475488132
-209 0.0011420398726084
-208 0.00164354106044087
-207 0.00158338553475323
-206 0.000992799052472647
-205 0.000509724115144147
-204 0.00117766075350137
-203 0.00169108078208591
-202 0.00162999213091289
-201 0.0010267044010841
-200 0.000537552499260204
-199 0.00121579465201274
-198 0.00174174020924595
-197 0.00167971983996487
-196 0.00106320144288551
-195 0.000567849896973222
-194 0.00125672303798633
-193 0.00179584956452766
-192 0.00173290622487435
-191 0.00110260004135328
-190 0.000600926555151881
-189 0.00130077137532745
-188 0.00185378883536782
-187 0.00178994080612458
-186 0.00114526108298324
-185 0.000637144477448643
-184 0.00134831804448085
-183 0.00191599767064924
-182 0.00185127560645725
-181 0.00119160729246385
-180 0.000676928414951992
-179 0.00139980551408647
-178 0.00198298775370796
-177 0.00191743838639479
-176 0.00124213688644411
-175 0.00072077974036714
-174 0.00145575444709561
-173 0.00205535840682967
-172 0.00198904940688531
-171 0.00129744096542084
-170 0.000769294119544259
-169 0.00151678167397638
-168 0.00213381645646623
-167 0.00206684286487513
-166 0.00135822588110649
-165 0.000823184237818303
-164 0.00158362331731545
-163 0.00221920177916053
-162 0.00215169459124813
-161 0.00142534230280011
-160 0.000883309333214047
-159 0.00165716485847378
-158 0.00231252051242367
-157 0.00224465824516179
-156 0.00149982341563325
-155 0.000950714010891542
-154 0.00173848067680762
-153 0.00241498874180022
-152 0.00234701318968761
-151 0.00158293573439738
-150 0.00102667988380014
-149 0.00182888668894505
-148 0.00252809070578912
-147 0.00246032865843936
-146 0.00167624759849576
-145 0.00111279519749364
-144 0.00193001136847328
-143 0.002653657420844
-142 0.00258655099344342
-141 0.0017817228350538
-140 0.00121105006853553
-139 0.00204389295897846
-138 0.00279397449025181
-137 0.00272812409966356
-136 0.00190185085075351
-135 0.00132396882121653
-134 0.00217311464230557
-133 0.00295193233938337
-132 0.0028881585732646
-131 0.00203983040174172
-130 0.00145479703294643
-129 0.00232099569326717
-128 0.00313123925583723
-127 0.0030706734997793
-126 0.00219983397428503
-125 0.00160777081668912
-124 0.00249186678772461
-123 0.00333672918515861
-122 0.0032809488940662
-121 0.00238739565279906
-120 0.00178851222352061
-119 0.00269147430453303
-118 0.00357481530790554
-117 0.00352605000647003
-116 0.00260999204410149
-115 0.00200462207713839
-114 0.0029275863194327
-113 0.00385417229500816
-112 0.00381562391788756
-111 0.00287793110363207
-110 0.00226658817666779
-109 0.00321092006272732
-108 0.00418678380634492
-107 0.00416313535905571
-106 0.00320574099764089
-105 0.00258920660475275
-104 0.00355659043656551
-103 0.00458958190801064
-102 0.00458782089887018
-101 0.00361438223533086
-100 0.00299384972727099
-99 0.00398641306315689
-98 0.00508705293777655
-97 0.00511782450381047
-96 0.00413482210127186
-95 0.00351213930300738
-94 0.00453261137614902
-93 0.0057154120289601
-92 0.00579525629025779
-91 0.00481383890491298
-90 0.00419192869251738
-89 0.00524379388193054
-88 0.00652924701014745
-87 0.00668426192943744
-86 0.00572333281372824
-85 0.00510693872224999
-84 0.00619442641733917
-83 0.00761175536894261
-82 0.00788336849365518
-81 0.0069746396421641
-80 0.00637166381968789
-79 0.00749909564951587
-78 0.00908929473032401
-77 0.0095425764520017
-76 0.00873844394936276
-75 0.00816233132366632
-74 0.00933162269050076
-73 0.0111485072136414
-72 0.0118819208899512
-71 0.0112665767248959
-70 0.0107403831838107
-69 0.0119442108172695
-68 0.0140470540161629
-67 0.0151980247375766
-66 0.0149000430753501
-65 0.0144626212430496
-64 0.0156693827079352
-63 0.0180937448464287
-62 0.0198247300164198
-61 0.0200228972552793
-60 0.0197359158781038
-59 0.0208634456528287
-58 0.0235503871291322
-57 0.0259844984562571
-56 0.0268840232771236
-55 0.0268332798633895
-54 0.0277169423188608
-53 0.030388605435687
-52 0.0334503611847611
-51 0.0351835174833261
-50 0.0354577568274577
-49 0.0358431419516097
-48 0.0378670892655861
-47 0.0410092864926403
-46 0.0434028817904002
-45 0.0440225038564223
-44 0.0436550357346015
-43 0.044086722300212
-42 0.0460436076517613
-41 0.0482659538747841
-40 0.0490434191123579
-39 0.047953576726062
-38 0.0461727603838042
-37 0.0453297414469802
-36 0.0457503721743623
-35 0.0461460521235593
-34 0.0451242930648162
-33 0.0424699479646518
-32 0.0392442694078962
-31 0.0369635564966175
-30 0.0363750217616688
-29 0.0369515678761496
-28 0.0376557763975624
-27 0.0378271127224625
-26 0.0374715215786524
-25 0.0372184745617464
-24 0.0379902801437427
-23 0.0402245406078741
-22 0.0432599786486895
-21 0.0457299739685059
-20 0.0465075735942556
-19 0.0453462748697452
-18 0.042968565453034
-17 0.0406182982144203
-16 0.0392461924296506
-15 0.0389429646089847
-14 0.0392060907723584
-13 0.0395668305647225
-12 0.0398112359595713
-11 0.0398779571312783
-10 0.0398543240998164
-9 0.0400650568969106
-8 0.0408959486056677
-7 0.0423179814696573
-6 0.0436867370302615
-5 0.0441677679596492
-4 0.0433462874884707
-3 0.0414949609160602
-2 0.0393863017448684
-1 0.0378432585161613
0 0.0373776442344965
1 0.0381220027628735
2 0.0398591036599709
3 0.0419873239493554
4 0.0436537907522856
5 0.0441677679596492
6 0.0434169379265049
7 0.0419565177688036
8 0.0406354066212552
9 0.0399707958833038
10 0.0398543240998164
11 0.0398768974598272
12 0.0397691657313239
13 0.0394884182665959
14 0.039123517338433
15 0.0389429646089847
16 0.0394635742292023
17 0.0411079667839418
18 0.0435748908877892
19 0.0457703740517755
20 0.0465075735942556
21 0.045270987587651
22 0.0425429449916343
23 0.0395838379555759
24 0.0376765124823365
25 0.0372184745617464
26 0.0375777417086988
27 0.0378459166882297
28 0.0375252136114656
29 0.0367697583164159
30 0.0363750217616688
31 0.0373566075389769
32 0.0399738735597516
33 0.0432044833658763
34 0.0455308125005391
35 0.0461460521235593
36 0.0455936101356176
37 0.0453966325250568
38 0.0465604340046326
39 0.0483378670136391
40 0.0490434191123579
41 0.0478231054133417
42 0.0454892178157594
43 0.0438398230693314
44 0.0437348502113902
45 0.0440225038564223
46 0.0429889691494352
47 0.0402665177621536
48 0.0372315377746164
49 0.0356355600243208
50 0.0354577568274577
51 0.0349336065348099
52 0.0328014994114971
53 0.0296456641799452
54 0.0273371970594395
55 0.0268332798633895
56 0.0268096017937778
57 0.0255273759944189
58 0.0228624478146159
59 0.0204142406295713
60 0.0197359158781038
61 0.0200859615267184
62 0.0195528858910341
63 0.0175170623782446
64 0.0152117251663027
65 0.0144626212430496
66 0.0150559455018327
67 0.015068243510202
68 0.0135807353172492
69 0.0115050060058797
70 0.0107403831838107
71 0.0114798242263059
72 0.0118488935643825
73 0.0107713204513248
74 0.0089184970692341
75 0.00816233132366632
76 0.00898480483698883
77 0.00957088644044036
78 0.0087781477833099
79 0.00711135755248586
80 0.00637166381968789
81 0.00723872176864461
82 0.00794872710913509
83 0.00734810735964874
84 0.00582887003654961
85 0.00510693872224999
86 0.00599568358981748
87 0.00677113408676657
88 0.00629987247820343
89 0.00489708115075496
90 0.00419192869251739
91 0.00508873348380732
92 0.00589406164510353
93 0.00551131377939293
94 0.00420197631132936
95 0.00351213930300739
96 0.00440880826518172
97 0.00522274789560774
98 0.00490216797131669
99 0.00366972066750651
100 0.00299384972727099
101 0.00388538249375643
102 0.00469534639858696
103 0.00441977420329892
104 0.00325221436665942
105 0.00258920660475275
106 0.00347251370975904
107 0.00427113526900439
108 0.00402916383732371
109 0.00291760537561303
110 0.00226658817666779
111 0.00313974942308429
112 0.00392281112044168
113 0.00370666234161343
114 0.00264434102467164
115 0.00200462207713839
116 0.00286645146063439
117 0.00363165167300005
118 0.00343587630623968
119 0.00241749254947763
120 0.00178851222352061
121 0.00263829689038426
122 0.00338451105460349
123 0.00320518832457493
124 0.00222647651714603
125 0.00160777081668912
126 0.00244511030942473
127 0.0031719424637845
128 0.00300617945478586
129 0.00206362328430731
130 0.00145479703294643
131 0.00227950155362448
132 0.00298700778761227
133 0.00283261987127702
134 0.00192326084617473
135 0.00132396882121653
136 0.00213599308585
137 0.00282450824714532
138 0.0026798104589574
139 0.0018011162868448
140 0.00121105006853553
141 0.00201044919004236
142 0.00268047670758807
143 0.00254414443267388
144 0.00169391639102676
145 0.00111279519749364
146 0.00189969456423164
147 0.00255183556213715
148 0.00242280943362078
149 0.00159911561202935
150 0.00102667988380014
151 0.00180125415869213
152 0.00243616146515871
153 0.00231358107204695
154 0.00151470713244306
155 0.000950714010891544
156 0.00171317221881147
157 0.00233152040689478
158 0.00221467716918282
159 0.0014390892189856
160 0.000883309333214048
161 0.00163388410439547
162 0.00223635000579804
163 0.0021246530580293
164 0.00137096907555365
165 0.000823184237818301
166 0.00156212394700988
167 0.00214937409073036
168 0.00204232516172265
169 0.0013092925839079
170 0.000769294119544257
171 0.00149685708064373
172 0.00206953975469022
173 0.00196671437935834
174 0.00125319221728124
175 0.00072077974036714
176 0.00143722988464822
177 0.00199597030554001
178 0.00189700356768185
179 0.00120194791110746
180 0.000676928414951989
181 0.00138253205609858
182 0.00192792963561777
183 0.00183250520302522
184 0.00115495730631103
185 0.000637144477448645
186 0.00133216788318909
187 0.00186479491081615
188 0.00177263649713324
189 0.00111171286359713
190 0.000600926555151881
191 0.00128563412441921
192 0.00180603540141711
193 0.00171690004073966
194 0.00107178407783604
195 0.000567849896973223
196 0.00124250279609857
197 0.00175119590287702
198 0.00166486859536388
199 0.00103480352190382
200 0.000537552499260205
201 0.00120240764907979
202 0.00169988362618271
203 0.00161617303268366
204 0.00100045579692704
205 0.000509724115144147
206 0.00116503344820582
207 0.00165175773882378
208 0.00157049268689288
209 0.000968468710448571
210 0.000484097475488132
211 0.00113010740231508
212 0.00160652095088474
213 0.00152754757476341
214 0.000938606178374218
215 0.000460441221906367
216 0.00109739225977688
217 0.00156391269371593
218 0.00148709207440141
219 0.000910662472322699
220 0.000438554176845415
221 0.00106668070520533
222 0.00152370354953656
223 0.00144890975283069
224 0.000884457525524625
225 0.00041826066622243
226 0.00103779078099027
227 0.00148569067163546
228 0.00141280910558645
229 0.000859833078050545
230 0.000399406677103112
231 0.00101056212215758
232 0.00144969399496275
233 0.00137862002565187
234 0.0008366494922666
235 0.000381856682560915
236 0.000984852841363972
237 0.00141555308189549
238 0.00134619085973272
239 0.000814783107086418
240 0.000365491003193618
241 0.000960536937125136
242 0.0013831244819284
243 0.00131538594068137
244 0.000794124028177559
245 0.000350203603044106
246 0.00093750212577396
247 0.0013522795097611
248 0.00128608350825488
249 0.000774574272952694
250 0.000335900239247352
251 0.000915648018685216
252 0.00132290236610644
253 0.00125817394849441
254 0.000756046205974818
255 0.000322496901383913
256 0.000894884582446586
257 0.00129488854083571
258 0.00123155829599233
259 0.000738461213366613
260 0.000309918489291178
261 0.000875130832082646
262 0.00126814344989597
263 0.0012061469541365
264 0.000721748574863668
265 0.000298097688218721
266 0.000856313717311524
267 0.00124258126685501
268 0.00118185859706263
269 0.000705844500142701
270 0.00028697400803594
271 0.000838367169420573
272 0.00121812391724661
273 0.00115861922380021
274 0.000690691302344731
275 0.000276492959459147
276 0.000821231282367503
277 0.00119470020965376
278 0.00113636134038104
279 0.000676236686578407
280 0.000266605345212569
281 0.000804851606636675
282 0.00117224508224552
283 0.00111502325010406
284 0.000662433135283229
285 0.000257266647966514
286 0.000789178538133247
287 0.00115069894713329
288 0.00109454843553779
289 0.000649237375492279
290 0.000248436500168575
291 0.000774166787542659
292 0.00113000711794675
293 0.00107488501862245
294 0.000636609915546449
295 0.000240078223280101
296 0.000759774918061131
297 0.00111011930849978
298 0.00105598528756265
299 0.000624514641022513
300 0.000232158426232437
301 0.00074596494144349
302 0.00109098919237342
303 0.0010378052809847
304 0.000612918461222506
305 0.000224646654412114
306 0.000732701963948846
307 0.00107257401488843
308 0.00102030442137997
309 0.000601790999022113
310 0.000217515082030807
311 0.00071995387518108
312 0.00105483425033357
313 0.00100344519115762
314 0.000591104318066889
315 0.00021073824176969
316 0.000707691073814993
317 0.00103773329830289
318 0.000987192845541993
319 0.00058083268213822
320 0.000204292786607674
321 0.000695886225247856
322 0.00102123721403337
323 0.000971515157511939
324 0.000570952342378076
325 0.000198157279492659
326 0.000684514046925413
327 0.00100531446836564
328 0.000956382190682065
329 0.000561441348719853
330 0.000192312007147384
331 0.000673551117680401
332 0.000989935733530146
333 0.000941766096554625
334 0.000552279382347555
335 0.000186738814904254
336 0.000662975708042444
337 0.000975073691582565
338 0.000927640933148757
339 0.000543447606517996
340 0.000181420959849952
341 0.000652767628859207
342 0.000960702862717603
343 0.000913982502408886
344 0.000534928533459949
345 0.000176342979998922
346 0.000642908095950986
347 0.000946799451059878
348 0.000900768204122643
349 0.000526705905337379
350 0.000171490577491412
351 0.000633379608867385
352 0.000933341205900215
353 0.000887976904440403
354 0.000518764587611557
355 0.000166850514143907
356 0.000624165842048764
357 0.000920307296576011
358 0.000875588817296876
359 0.000511090473309646
360 0.000162410517845266
361 0.000615251546926492
362 0.000907678199437015
363 0.000863585397262711
364 0.000503670396911511
365 0.000158159198513253
366 0.000606622463703627
367 0.000895435595552885
368 0.000851949242559558
369 0.000496492056760103
370 0.000154085972555204
371 0.000598265241736425
372 0.000883562278001232
373 0.000840664007143627
374 0.000489543945041798
375 0.00015018099477577
376 0.00059016736749559
377 0.000872042067646319
378 0.000829714320829859
379 0.000482815284456778
380 0.000146435096998241
381 0.000582317099348012
382 0.000860859736568948
383 0.000819085716656936
384 0.000476295970878027
385 0.000142839732533441
386 0.000574703408341935
387 0.000850000938283098
388 0.000808764564685338
389 0.000469976521324115
390 0.000139386926001424
391 0.0005673159244368
392 0.000839452144104285
393 0.000798738011617704
394 0.000463848026703469
395 0.000136069227765927
396 0.000560144887518859
397 0.000829200584978922
398 0.000788993925601219
399 0.000457902108808001
400 0.00013287967265384
401 0.000553181102788434
402 0.000819234198290278
403 0.000779520845743164
404 0.000452130881141398
405 0.00012981174236137
406 0.00054641589998685
407 0.000809541579077351
408 0.000770307935810429
409 0.000446526913143537
410 0.000126859331317464
411 0.000539841096184229
412 0.000800111935334041
413 0.000761344941794229
414 0.000441083197534552
415 0.000124016715489604
416 0.000533448961658301
417 0.000790935046898667
418 0.000752622152886746
419 0.000435793120412984
420 0.000121278523989536
421 0.000527232188658411
422 0.000782001227670135
423 0.000744130365606324
424 0.000430650433871046
425 0.000118639713073231
426 0.000521183862709053
427 0.000773301290790533
428 0.000735860850740308
429 0.000425649230865263
430 0.000116095542411738
431 0.00051529743626786
432 0.000764826516565599
433 0.000727805322882004
434 0.000420783922145921
435 0.000113641553306569
436 0.000509566704463693
437 0.000756568622834414
438 0.000719955912296689
439 0.000416049215038853
440 0.000111273548755083
441 0.00050398578276065
442 0.000748519737593623
443 0.000712305138922346
444 0.000411440093907977
445 0.000108987575144984
446 0.000498549086361574
447 0.000740672373674185
448 0.00070484588831682
449 0.000406951802143488
450 0.000106779905408248
451 0.000493251311192054
452 0.000733019405296122
453 0.00069757138939455
454 0.00040257982556492
455 0.000104647023556056
456 0.000488087416313193
457 0.000725554046314746
458 0.000690475193763397
459 0.000398319877063843
460 0.000102585610433879
461 0.000483052607668724
462 0.000718269830052895
463 0.000683551156565576
464 0.000394167882415304
465 0.000100592530578341
466 0.000478142323025912
467 0.0007111605905676
468 0.000676793418686562
469 0.000390119967157304
470 9.86648200911445e-05
471 0.000473352217996053
472 0.000704220445209568
473 0.000670196390186653
474 0.000386172444405831
475 9.67996754558105e-05
476 0.00046867815309064
477 0.000697443778421101
478 0.00066375473490742
479 0.000382321803576755
480 9.49944431990957e-05
481 0.000464116181688331
482 0.000690825226639699
483 0.000657463356132998
484 0.000378564699919525
485 9.32466103026739e-05
486 0.000459662538827863
487 0.000684359664203194
488 0.000651317383199816
489 0.000374897944770852
490 9.15537953471633e-05
491 0.000455313630803049
492 0.000678042190219455
493 0.000645312159019956
494 0.000371318496504514
495 8.99137403104237e-05
496 0.000451066025471261
497 0.00067186811630901
498 0.000639443228437861
499 0.00036782345211724
500 8.83243029245305e-05
501 0.000446916443191047
502 0.000665832955120694
503 0.000633706327319224
504 0.000364410039362626
505 8.67834496159721e-05
506 0.000442861748400613
507 0.000659932409620577
508 0.000628097372372249
509 0.000361075609439068
510 8.52892489281882e-05
511 0.000438898941737251
512 0.000654162363054156
513 0.000622612451613485
514 0.000357817630166995
515 8.38398654212142e-05
516 0.000435025152669634
517 0.000648518869534059
518 0.000617247815421616
519 0.000354633679594459
520 8.24335539695896e-05
521 0.000431237632621966
522 0.000642998145237883
523 0.000611999868176867
524 0.00035152144005271
525 8.10686544623863e-05
526 0.000427533748512307
527 0.000637596560120075
528 0.000606865160385087
529 0.000348478692564094
530 7.97435868997983e-05
531 0.000423910976738674
532 0.000632310630167921
533 0.000601840381317518
534 0.000345503311632365
535 7.84568467385917e-05
536 0.000420366897498009
537 0.000627137010091359
538 0.00059692235206917
539 0.000342593260350459
540 7.72070006495357e-05
541 0.000416899189492998
542 0.000622072486473919
543 0.00059210801904601
544 0.000339746585811407
545 7.59926824603937e-05
546 0.000413505624941036
547 0.00061711397131846
548 0.000587394447834042
549 0.000336961414809249
550 7.48125894363989e-05
551 0.000410184064905916
552 0.000612258495988033
553 0.000582778817444661
554 0.000334235949819242
555 7.36654787511249e-05
556 0.000406932454870642
557 0.000607503205456098
558 0.000578258414846802
559 0.000331568465170056
560 7.25501642209032e-05
561 0.000403748820633773
562 0.000602845352950537
563 0.000573830629877567
564 0.000328957303509533
565 7.14655132266415e-05
566 0.000400631264396182
567 0.00059828229485587
568 0.000569492950401935
569 0.000326400872445879
570 7.04104438274703e-05
571 0.00039757796108796
572 0.000593811485908842
573 0.000565242957744864
574 0.000323897641380362
575 6.93839220643069e-05
576 0.00039458715492252
577 0.000589430474680473
578 0.0005610783223984
579 0.000321446138546339
580 6.83849594357874e-05
581 0.00039165715613287
582 0.000585136899293148
583 0.000556996799951781
584 0.000319044948203249
585 6.74126105055336e-05
586 0.000388786337894763
587 0.000580928483376303
588 0.000552996227249393
589 0.00031669270799844
590 6.64659706767019e-05
591 0.000385973133421723
592 0.00057680303223808
593 0.000549074518751413
594 0.000314388106470152
595 6.55441741052908e-05
596 0.000383216033232405
597 0.000572758429256025
598 0.000545229663104335
599 0.000312129880702875
600 6.46463916936559e-05
601 0.000380513582542407
602 0.000568792632436933
603 0.000541459719873804
604 0.000309916814099462
605 6.377182927109e-05
606 0.00037786437882606
607 0.000564903671178958
608 0.000537762816464064
609 0.000307747734279629
610 6.29197258230866e-05
611 0.000375267069497168
612 0.000561089643200167
613 0.000534137145203399
614 0.000305621511107141
615 6.20893518482724e-05
616 0.000372720349700959
617 0.000557348711606954
618 0.000530580960556927
619 0.000303537054796383
620 6.12800078207897e-05
621 0.000370222960248845
622 0.00055367910213875
623 0.000527092576506099
624 0.000301493314138472
625 6.04910227004391e-05
626 0.000367773685640694
627 0.000550079100538488
628 0.000523670364053163
629 0.000299489274822771
630 5.9721752592224e-05
631 0.000365371352202916
632 0.000546547050061718
633 0.000520312748852533
634 0.00029752395783848
635 5.89715794024441e-05
636 0.000363014826305346
637 0.000543081349098844
638 0.000517018208952074
639 0.000295596417956976
640 5.82399096392872e-05
641 0.000360703012692731
642 0.000539680448934915
643 0.000513785272664268
644 0.000293705742307406
645 5.75261732436582e-05
646 0.000358434852877571
647 0.000536342851597825
648 0.000510612516520353
649 0.000291851049002264
650 5.68298224822617e-05
651 0.00035620932363056
652 0.000533067107829119
653 0.000507498563341855
654 0.000290031485851653
655 5.61503309305484e-05
656 0.000354025435545241
657 0.000529851815153409
658 0.000504442080408849
659 0.00028824622914682
660 5.54871924592934e-05
661 0.000351882231644943
662 0.000526695616009778
663 0.000501441777682741
664 0.000286494482471427
665 5.48399203439726e-05
666 0.000349778786107123
667 0.000523597196018547
668 0.000498496406157009
669 0.000284775475608359
670 5.42080463594619e-05
671 0.000347714203010157
672 0.00052055528229843
673 0.000495604756261496
674 0.000283088463483883
675 5.35911199480016e-05
676 0.000345687615150724
677 0.000517568641867342
678 0.000492765656342786
679 0.000281432725162968
680 5.29887074408654e-05
681 0.000343698182920447
682 0.000514636080117526
683 0.000489977971211137
684 0.000279807562882654
685 5.24003913096366e-05
686 0.000341745093250513
687 0.000511756439383265
688 0.000487240600783256
689 0.000278212301166903
690 5.18257694391148e-05
691 0.000339827558565684
692 0.00050892859753048
693 0.000484552478742075
694 0.000276646285939078
695 5.12644544789945e-05
696 0.000337944815831027
697 0.000506151466650832
698 0.000481912571293414
699 0.000275108883705698
700 5.07160731847358e-05
701 0.00033609612561488
702 0.000503423991792691
703 0.000479319875961641
704 0.00027359948076729
705 5.01802658290377e-05
706 0.000334280771210355
707 0.000500745149761809
708 0.00047677342045129
709 0.000272117482476051
710 4.96566855946823e-05
711 0.000332498057769917
712 0.000498113947946506
713 0.000474272261527102
714 0.000270662312494076
715 4.91449980730201e-05
716 0.000330747311536779
717 0.000495529423255233
718 0.000471815484007654
719 0.000269233412150588
720 4.86448806984218e-05
721 0.00032902787902935
722 0.000492990641020074
723 0.0004694021997236
724 0.000267830239752435
725 4.8156022284366e-05
726 0.000327339126336266
727 0.000490496694016333
728 0.000467031546583513
729 0.000266452269980306
730 4.76781225288359e-05
731 0.000325680438395328
732 0.000488046701483697
733 0.000464702687645061
734 0.000265098993283649
735 4.72108915941047e-05
736 0.000324051218335519
737 0.000485639808217794
738 0.000462414810252907
739 0.000263769915326461
740 4.67540496467828e-05
741 0.000322450886809793
742 0.000483275183663017
743 0.000460167125175624
744 0.00026246455642158
745 4.6307326482955e-05
746 0.000320878881403036
747 0.000480952021087595
748 0.00045795886582052
749 0.000261182451026655
750 4.58704611227047e-05
751 0.000319334656029477
752 0.000478669536762983
753 0.000455789287456737
754 0.000259923147243597
755 4.54432014423828e-05
756 0.000317817680365935
757 0.000476426969182491
758 0.000453657666471689
759 0.000258686206337589
760 4.50253038336059e-05
761 0.000316327439316288
762 0.00047422357831934
763 0.000451563299664086
764 0.00025747120227934
765 4.46165328574386e-05
766 0.000314863432495734
767 0.000472058644917292
768 0.000449505503572903
769 0.000256277721319593
770 4.42166609266426e-05
771 0.00031342517372265
772 0.00046993146979127
773 0.000447483613810771
774 0.000255105361554816
775 4.38254680126879e-05
776 0.000312012190558952
777 0.000467841373185722
778 0.000445496984454644
779 0.000253953732540569
780 4.34427413323147e-05
781 0.000310624023838548
782 0.000465787694130305
783 0.000443544987435226
784 0.00025282245490016
785 4.3068275092878e-05
786 0.000309260227237932
787 0.000463769789839467
788 0.000441627011965044
789 0.00025171115995811
790 4.27018702052719e-05
791 0.000307920366848509
792 0.000461787035122748
793 0.000439742463976935
794 0.000250619489378164
795 4.2343334055848e-05
796 0.000306604020790323
797 0.000459838821843404
798 0.000437890765611767
799 0.000249547094843915
800 4.19924802403289e-05
801 0.000305310778802247
802 0.000457924558358404
803 0.000436071354685356
804 0.000248493637711158
805 4.16491283443214e-05
806 0.000304040241889726
807 0.00045604366902086
808 0.000434283684215824
809 0.000247458788713131
810 4.13131037191229e-05
811 0.00030279202195568
812 0.000454195593672072
813 0.000432527221941197
814 0.00024644222765052
815 4.09842372740584e-05
816 0.000301565741465968
817 0.000452379787172888
818 0.000430801449874911
819 0.000245443643112876
820 4.06623652598583e-05
821 0.000300361033106835
822 0.00045059571893052
823 0.000429105863854292
824 0.000244462732186253
825 4.03473291034814e-05
826 0.000299177539489725
827 0.000448842872478119
828 0.000427439973141448
829 0.000243499200205914
830 4.00389751899216e-05
831 0.000298014912825854
832 0.000447120745031044
833 0.00042580330000206
834 0.000242552760484887
835 3.97371547113987e-05
836 0.000296872814653103
837 0.000445428847097756
838 0.000424195379337231
839 0.000241623134089115
840 3.94417234714712e-05
841 0.000295750915530184
842 0.000443766702062018
843 0.000422615758285486
844 0.000240710049578442
845 3.91525417488133e-05
846 0.00029464889478786
847 0.000442133845823444
848 0.000421063995879085
849 0.000239813242792034
850 3.88694741275033e-05
851 0.000293566440261262
852 0.000440529826429196
853 0.000419539662696711
854 0.000238932456631525
855 3.85923893430796e-05
856 0.00029250324803425
857 0.000438954203717338
858 0.00041804234052422
859 0.000238067440845946
860 3.83211601501693e-05
861 0.000291459022203905
862 0.000437406548983491
863 0.000416571622037345
864 0.000237217951832976
865 3.805566317806e-05
866 0.00029043347464404
867 0.000435886444650863
868 0.000415127110487499
869 0.000236383752439111
870 3.77957788069251e-05
871 0.00028942632478993
872 0.000434393483966173
873 0.000413708419414932
874 0.000235564611785409
875 3.75413910252448e-05
876 0.000288437299405981
877 0.000432927270679293
878 0.000412315172342762
879 0.000234760305068753
880 3.72923873323341e-05
881 0.00028746613239846
882 0.000431487418771022
883 0.000410947002518215
884 0.000233970613404785
885 3.70486585990068e-05
886 0.000286512564600132
887 0.000430073552159487
888 0.000409603552636103
889 0.000233195323655033
890 3.68100989643618e-05
891 0.000285576343577858
892 0.000428685304425675
893 0.000408284474574897
894 0.000232434228257339
895 3.65766057399303e-05
896 0.00028465722345831
897 0.000427322318563109
898 0.000406989429158097
899 0.000231687125077955
900 3.63480792979265e-05
901 0.000283754964746767
902 0.000425984246727546
903 0.000405718085920423
904 0.000230953817271532
905 3.61244229647202e-05
906 0.000282869334141229
907 0.000424670749979639
908 0.000404470122863185
909 0.000230234113125194
910 3.59055429307594e-05
911 0.000282000104370253
912 0.000423381498050307
913 0.000403245226226775
914 0.000229527825910583
915 3.56913481732569e-05
916 0.000281147054050527
917 0.000422116169136033
918 0.000402043090300496
919 0.000228834773777699
920 3.54817503449683e-05
921 0.000280309967501757
922 0.000420874449649224
923 0.00040086341718387
924 0.000228154779595344
925 3.52766637145691e-05
926 0.000279488634624424
927 0.000419656034032588
928 0.000399705916609377
929 0.000227487670847158
930 3.50760050631561e-05
931 0.000278682850738302
932 0.000418460624540769
933 0.000398570305736932
934 0.000226833279502657
935 3.48796936267341e-05
936 0.000277892416451743
937 0.000417287931050065
938 0.000397456308972123
939 0.000226191441904914
940 3.46876510027967e-05
941 0.000277117137519849
942 0.000416137670860945
943 0.000396363657777596
944 0.000225561998649911
945 3.44998010949935e-05
946 0.000276356824728402
947 0.000415009568529609
948 0.000395292090515553
949 0.00022494479449748
950 3.43160700318372e-05
951 0.000275611293748484
952 0.000413903355669229
953 0.000394241352257089
954 0.000224339678243985
955 3.41363861091965e-05
956 0.000274880365034803
957 0.000412818770797245
958 0.000393211194636692
959 0.000223746502637354
960 3.39606797187558e-05
961 0.000274163863698951
962 0.000411755559162068
963 0.000392201375689558
964 0.000223165124276887
965 3.37888832917295e-05
966 0.000273461619397243
967 0.000410713472582447
968 0.000391211659698188
969 0.000222595403517498
970 3.36209312352116e-05
971 0.000272773466220622
972 0.000409692269289927
973 0.000390241817039886
974 0.000222037204370218
975 3.3456759891735e-05
976 0.000272099242608169
977 0.000408691713802896
978 0.000389291624072971
979 0.000221490394447145
980 3.32963074464688e-05
981 0.000271438791204149
982 0.000407711576737912
983 0.00038836086295304
984 0.000220954844828947
985 3.31395139237653e-05
986 0.000270791958809647
987 0.000406751634718965
988 0.000387449321547337
989 0.000220430430027368
990 3.29863210930119e-05
991 0.00027015859624873
992 0.00040581167020728
993 0.000386556793274749
994 0.000219917027878041
995 3.28366724520743e-05
996 0.000269538558302373
997 0.000404891471394534
998 0.000385683077004149
999 0.000219414519485253
1000 3.2690513151111e-05
1001 0.000268931703596284
1002 0.000403990832052367
1003 0.000384827976908662
1004 0.000218922789120642
1005 3.25477899844084e-05
1006 0.00026833789455004
1007 0.000403109551447044
1008 0.000383991302387702
1009 0.000218441724190372
1010 3.24084513063787e-05
1011 0.000267756997255828
1012 0.000402247434184581
1013 0.000383172867919838
1014 0.000217971215133314
1015 3.22724470171497e-05
1016 0.000267188881426111
1017 0.000401404290121298
1018 0.000382372492975512
1019 0.000217511155371905
1020 3.21397285114371e-05
1021 0.000266633420307319
1022 0.000400579934248146
1023 0.00038159000191005
1024 0.000217061441248431
1025 3.20102486399165e-05
1026 0.000266090490601365
1027 0.000399774186578627
1028 0.00038082522385528
1029 0.000216621971954388
1030 3.18839616782354e-05
1031 0.000265559972403009
1032 0.000398986872055215
1033 0.000380077992630073
1034 0.000216192649476888
1035 3.1760823284231e-05
1036 0.000265041749128486
1037 0.000398217820451263
1038 0.000379348146650103
1039 0.000215773378547988
1040 3.16407904611932e-05
1041 0.000264535707438594
1042 0.000397466866263375
1043 0.000378635528823509
1044 0.000215364066574536
1045 3.15238215352227e-05
1046 0.000264041737187676
1047 0.000396733848631713
1048 0.000377939986473966
1049 0.000214964623592708
1050 3.14098761152809e-05
1051 0.000263559731358365
1052 0.000396018611251108
1053 0.000377261371259141
1054 0.000214574962221981
1055 3.12989150609007e-05
1056 0.000263089585994237
1057 0.000395321002277363
1058 0.000376599539081408
1059 0.000214194997608215
1060 3.11909004536673e-05
1061 0.000262631200144868
1062 0.000394640874245589
1063 0.000375954350008451
1064 0.000213824647373098
1065 3.10857955745572e-05
1066 0.000262184475815921
1067 0.000393978083997321
1068 0.000375325668205043
1069 0.000213463831575811
1070 3.09835648693434e-05
1071 0.000261749317908208
1072 0.00039333249259746
1073 0.000374713361855438
1074 0.000213112472665752
1075 3.0884173919291e-05
1076 0.00026132563416249
1077 0.000392703965253993
1078 0.000374117303083848
1079 0.000212770495427807
1080 3.078758943446e-05
1081 0.000260913335128246
1082 0.000392092371267811
1083 0.000373537367910363
1084 0.000212437826966774
1085 3.06937792010427e-05
1086 0.000260512334086533
1087 0.000391497583934573
1088 0.000372973436156728
1089 0.000212114396639735
1090 3.06027120810953e-05
1091 0.000260122547027679
1092 0.000390919480500913
1093 0.000372425391404628
1094 0.000211800136038169
1095 3.05143579717265e-05
1096 0.000259743892586527
1097 0.000390357942079658
1098 0.000371893120913006
1099 0.000211494978927563
1100 3.04286878105426e-05
1101 0.000259376292027918
1102 0.000389812853619523
1103 0.000371376515593886
1104 0.000211198861248977
1105 3.03456735113662e-05
1106 0.000259019669161881
1107 0.000389284103800981
1108 0.000370875469910664
1109 0.000210911721039964
1110 3.0265287992209e-05
1111 0.000258673950346774
1112 0.000388771585019403
1113 0.000370389881860909
1114 0.000210633498434687
1115 3.0187505121521e-05
1116 0.000258339064424775
1117 0.000388275193308855
1118 0.000369919652907982
1119 0.000210364135621271
1120 3.01122997113596e-05
1121 0.000258014942687763
1122 0.000387794828287601
1123 0.000369464687925281
1124 0.000210103576802194
1125 3.00396475099494e-05
1126 0.000257701518856769
1127 0.000387330393125121
1128 0.000369024895168643
1129 0.000209851768187984
1130 2.99695251552186e-05
1131 0.00025739872901951
1132 0.00038688179446367
1133 0.00036860018619975
1134 0.000209608657939274
1135 2.99019101972116e-05
1136 0.000257106511628259
1137 0.000386448942400086
1138 0.00036819047586822
1139 0.000209374196163598
1140 2.98367810517184e-05
1141 0.000256824807447502
1142 0.000386031750422988
1143 0.000367795682254045
1144 0.00020914833487756
1145 2.97741169997236e-05
1146 0.000256553559532549
1147 0.000385630135376509
1148 0.000367415726632207
1149 0.000208931027986658
1150 2.97138981717086e-05
1151 0.000256292713198211
1152 0.000385244017417251
1153 0.000367050533432749
1154 0.000208722231261717
1155 2.9656105525463e-05
1156 0.000256042215986198
1157 0.000384873319968053
1158 0.000366700030194561
1159 0.000208521902305528
1160 2.96007208530233e-05
1161 0.000255802017655989
1162 0.000384517969699621
1163 0.000366364147551211
1164 0.000208330000554636
1165 2.95477267403469e-05
1166 0.000255572070132849
1167 0.000384177896467452
1168 0.000366042819170101
1169 0.000208146487232977
1170 2.94971065786594e-05
1171 0.000255352327505794
1172 0.000383853033296971
1173 0.000365735981736797
1174 0.000207971325346384
1175 2.94488445451624e-05
1176 0.000255142745997204
1177 0.000383543316346216
1178 0.000365443574922285
1179 0.00020780447966473
1180 2.94029255862806e-05
1181 0.000254943283934846
1182 0.000383248684866669
1183 0.000365165541344085
1184 0.000207645916693785
1185 2.93593354194204e-05
1186 0.000254753901742518
1187 0.000382969081184577
1188 0.000364901826548261
1189 0.000207495604666909
1190 2.93180605175037e-05
1191 0.000254574561916488
1192 0.000382704450671876
1193 0.000364652378985165
1194 0.000207353513534872
1195 2.92790880901692e-05
1196 0.000254405228993909
1197 0.000382454741703328
1198 0.000364417149965151
1199 0.000207219614929274
1200 2.92424060984496e-05
1201 0.000254245869558995
1202 0.000382219905654692
1203 0.000364196093656559
1204 0.000207093882167177
1205 2.92080032301008e-05
1206 0.0002540964522155
1207 0.000381999896873286
1208 0.000363989167062991
1209 0.000206976290242795
1210 2.91758688843241e-05
1211 0.000253956947557202
1212 0.000381794672638099
1213 0.000363796329982004
1214 0.000206866815792862
1215 2.91459931870687e-05
1216 0.000253827328175353
1217 0.000381604193159369
1218 0.000363617545003299
1219 0.000206765437099366
1220 2.91183669714657e-05
1221 0.000253707568637393
1222 0.000381428421555021
1223 0.000363452777489315
1224 0.00020667213407995
1225 2.90929817713389e-05
1226 0.000253597645470888
1227 0.000381267323828685
1228 0.000363301995554233
1229 0.000206586888273959
1230 2.90698298175706e-05
1231 0.000253497537153896
1232 0.000381120868853946
1233 0.000363165170047871
1234 0.000206509682831167
1235 2.90489040362968e-05
1236 0.000253407224108812
1237 0.000380989028364452
1238 0.00036304227454692
1239 0.000206440502508359
1240 2.90301980413567e-05
1241 0.00025332668869073
1242 0.000380871776940515
1243 0.000362933285345299
1244 0.000206379333668239
1245 2.90137061184687e-05
1246 0.000253255915163906
1247 0.000380769091977598
1248 0.000362838181419107
1249 0.000206326164244959
1250 2.89994232536048e-05
1251 0.000253194889728237
1252 0.000380680953711394
1253 0.000362756944453084
1254 0.000206280983774232
1255 2.89873450953712e-05
1256 0.000253143600480933
1257 0.000380607345180406
1258 0.000362689558808232
1259 0.00020624378336931
1260 2.8977467965364e-05
1261 0.0002531020374193
1262 0.000380548252221636
1263 0.000362636011513911
1264 0.000206214555712785
1265 2.89697888624351e-05
1266 0.000253070192443735
1267 0.000380503663472035
1268 0.000362596292269064
1269 0.00020619329505864
1270 2.89643054577775e-05
1271 0.000253048059353775
1272 0.000380473570366343
1273 0.000362570393443866
1274 0.000206179997238965
1275 2.89610160813411e-05
1276 0.00025303563383137
1277 0.000380457967118404
1278 0.000362558310061367
1279 0.000206174659647902


==> tikz/noncoplanarity-003.tsv <==
-1280 1.32750053077731e-11
-1279 2.79808543482402e-11
-1278 3.93359479530973e-11
-1277 3.75724544196614e-11
-1276 2.37393511929719e-11
-1275 1.32753953516725e-11
-1274 2.80270950270384e-11
-1273 3.93489736436425e-11
-1272 3.75390026041667e-11
-1271 2.36732328870541e-11
-1270 1.32768086217946e-11
-1269 2.80745970816353e-11
-1268 3.93637259824765e-11
-1267 3.75073538614411e-11
-1266 2.36086375534946e-11
-1265 1.32793993721504e-11
-1264 2.81225164204512e-11
-1263 3.93789540678983e-11
-1262 3.74759472001115e-11
-1261 2.3543787872539e-11
-1260 1.32829330330073e-11
-1259 2.81723052292838e-11
-1258 3.93964064032705e-11
-1257 3.74465794259575e-11
-1256 2.34803231598503e-11
-1255 1.3287300314544e-11
-1254 2.82227633028613e-11
-1253 3.94149187882809e-11
-1252 3.74182483327989e-11
-1251 2.34174782239616e-11
-1250 1.3292609215589e-11
-1249 2.82744293466182e-11
-1248 3.9435078934122e-11
-1247 3.73916680330448e-11
-1246 2.33562299023638e-11
-1245 1.32992761021267e-11
-1244 2.83263117011394e-11
-1243 3.9455169145908e-11
-1242 3.73644136381506e-11
-1241 2.32934923474442e-11
-1240 1.33069722044557e-11
-1239 2.83816449323264e-11
-1238 3.94795247131735e-11
-1237 3.73414931530443e-11
-1236 2.32343438632245e-11
-1235 1.33145875935242e-11
-1234 2.84349363863177e-11
-1233 3.95021030611944e-11
-1232 3.73169672026778e-11
-1231 2.31739660475225e-11
-1230 1.33250814772819e-11
-1229 2.8491924969072e-11
-1228 3.95281311727209e-11
-1227 3.72951161203217e-11
-1226 2.3114798402548e-11
-1225 1.33348122067929e-11
-1224 2.85487591903725e-11
-1223 3.95548331797404e-11
-1222 3.727422415987e-11
-1221 2.3056591020966e-11
-1220 1.33463659430659e-11
-1219 2.86069591906175e-11
-1218 3.95829106644891e-11
-1217 3.72544526137569e-11
-1216 2.29990984279275e-11
-1215 1.33595356073859e-11
-1214 2.86667923440771e-11
-1213 3.96127082054894e-11
-1212 3.72359857388643e-11
-1211 2.29418157490058e-11
-1210 1.33718114909206e-11
-1209 2.87265911646559e-11
-1208 3.96430735204771e-11
-1207 3.72181899993012e-11
-1206 2.28853531630812e-11
-1205 1.33874120524604e-11
-1204 2.87894196378393e-11
-1203 3.96764007361171e-11
-1202 3.72029404896893e-11
-1201 2.28304507766094e-11
-1200 1.3402729810292e-11
-1199 2.88517176340789e-11
-1198 3.97095495845223e-11
-1197 3.7187408992967e-11
-1196 2.2774825320839e-11
-1195 1.34186823403849e-11
-1194 2.89156129681501e-11
-1193 3.97444966841479e-11
-1192 3.71733676637355e-11
-1191 2.27202784642714e-11
-1190 1.34370796691209e-11
-1189 2.89819519618491e-11
-1188 3.97821143473933e-11
-1187 3.71617841453697e-11
-1186 2.26673605139925e-11
-1185 1.34552241014459e-11
-1184 2.90475795264984e-11
-1183 3.98192765459113e-11
-1182 3.71496357434181e-11
-1181 2.26136973775934e-11
-1180 1.3475187834763e-11
-1179 2.91158230932674e-11
-1178 3.98590595849753e-11
-1177 3.71395678419661e-11
-1176 2.25611469261515e-11
-1175 1.34958847879482e-11
-1174 2.9185097950565e-11
-1173 3.99003466689059e-11
-1172 3.71309704296664e-11
-1171 2.2509602138871e-11
-1170 1.35172859925768e-11
-1169 2.92548331939456e-11
-1168 3.99422292612955e-11
-1167 3.71227775982144e-11
-1166 2.24582921349585e-11
-1165 1.35409800577845e-11
-1164 2.93268972875298e-11
-1163 3.99862352281894e-11
-1162 3.71159461813385e-11
-1161 2.24069200023546e-11
-1160 1.35641353424135e-11
-1159 2.93999605084079e-11
-1158 4.0032176135017e-11
-1157 3.71114058484986e-11
-1156 2.23579673655071e-11
-1155 1.35892227672468e-11
-1154 2.94730731003901e-11
-1153 4.00776286855948e-11
-1152 3.71056635937668e-11
-1151 2.23071716382249e-11
-1150 1.36163448813995e-11
-1149 2.95502740086042e-11
-1148 4.01275362027143e-11
-1147 3.71039023975564e-11
-1146 2.22588197129994e-11
-1145 1.36416796832007e-11
-1144 2.96253287631636e-11
-1143 4.01759518674608e-11
-1142 3.71010232607552e-11
-1141 2.22102340311798e-11
-1140 1.3671743530429e-11
-1139 2.97046134212506e-11
-1138 4.02278381568069e-11
-1137 3.7100404622078e-11
-1136 2.2161967252699e-11
-1135 1.37005705844476e-11
-1134 2.97842338380702e-11
-1133 4.02810503859715e-11
-1132 3.71013853161346e-11
-1131 2.21150700337385e-11
-1130 1.37300027867321e-11
-1129 2.98635526851654e-11
-1128 4.03337110187391e-11
-1127 3.71013265193171e-11
-1126 2.20671563754337e-11
-1125 1.37639483389504e-11
-1124 2.99484429987948e-11
-1123 4.03919387244581e-11
-1122 3.71061122303614e-11
-1121 2.20220245747874e-11
-1120 1.37944293762128e-11
-1119 3.00294896103241e-11
-1118 4.04469665616624e-11
-1117 3.71079564646238e-11
-1116 2.1974747266843e-11
-1115 1.38296471830321e-11
-1114 3.01161635717227e-11
-1113 4.0507154638369e-11
-1112 3.71139407456975e-11
-1111 2.19300175314459e-11
-1110 1.38648796586255e-11
-1109 3.02026616765828e-11
-1108 4.05677179153686e-11
-1107 3.7120318538313e-11
-1106 2.18851875115775e-11
-1105 1.39000750956112e-11
-1104 3.02892808663276e-11
-1103 4.06282270793681e-11
-1102 3.71259928597924e-11
-1101 2.18392553196945e-11
-1100 1.39389298618845e-11
-1099 3.03810371624016e-11
-1098 4.06942417168926e-11
-1097 3.71368730135986e-11
-1096 2.17973150538585e-11
-1095 1.39763203451099e-11
-1094 3.04694076657787e-11
-1093 4.07567196075114e-11
-1092 3.71437801100183e-11
-1091 2.17513120390908e-11
-1090 1.40171383296084e-11
-1089 3.05640425561845e-11
-1088 4.08256867753128e-11
-1087 3.71565843413239e-11
-1086 2.17098992777282e-11
-1085 1.40577805145907e-11
-1084 3.06565830085995e-11
-1083 4.08925456388297e-11
-1082 3.71669094518855e-11
-1081 2.16655167880613e-11
-1080 1.41000093353339e-11
-1079 3.07530307134543e-11
-1078 4.0963681714947e-11
-1077 3.71812087673592e-11
-1076 2.16245735959063e-11
-1075 1.41438074439568e-11
-1074 3.0849166137361e-11
-1073 4.10340378624075e-11
-1072 3.71938970700725e-11
-1071 2.15810018919224e-11
-1070 1.41888079479628e-11
-1069 3.09489932977987e-11
-1068 4.11085816165559e-11
-1067 3.72104160469475e-11
-1066 2.15403405874663e-11
-1065 1.42343462349312e-11
-1064 3.10482991543423e-11
-1063 4.1182638192511e-11
-1062 3.72261529880997e-11
-1061 2.14986909578179e-11
-1060 1.42822670543669e-11
-1059 3.11505936766262e-11
-1058 4.12594132525599e-11
-1057 3.72437035803299e-11
-1056 2.14575407469753e-11
-1055 1.43308410595038e-11
-1054 3.12542808432529e-11
-1053 4.1337919121624e-11
-1052 3.72626561659426e-11
-1051 2.14171209003518e-11
-1050 1.43805321297288e-11
-1049 3.13590987349239e-11
-1048 4.14175406966771e-11
-1047 3.72822385080854e-11
-1046 2.13768790914331e-11
-1045 1.44326361327822e-11
-1044 3.14665020393981e-11
-1043 4.14995556315963e-11
-1042 3.73033864974775e-11
-1041 2.13367955538599e-11
-1040 1.44845592238981e-11
-1039 3.15745735675926e-11
-1038 4.15825273679268e-11
-1037 3.73251319934541e-11
-1036 2.12969266437128e-11
-1035 1.45389849258994e-11
-1034 3.16853060678153e-11
-1033 4.16680309127978e-11
-1032 3.73487492111177e-11
-1031 2.12580835914081e-11
-1030 1.45949279834427e-11
-1029 3.17974999787814e-11
-1028 4.17548998748015e-11
-1027 3.73730043975411e-11
-1026 2.12186385273801e-11
-1025 1.46510171390688e-11
-1024 3.19109509413221e-11
-1023 4.1843237992713e-11
-1022 3.73982693798095e-11
-1021 2.11797867559023e-11
-1020 1.47098027141728e-11
-1019 3.20270240225573e-11
-1018 4.19339894961783e-11
-1017 3.74251847632128e-11
-1016 2.11415353868265e-11
-1015 1.47697228647684e-11
-1014 3.214456096463e-11
-1013 4.20262221085161e-11
-1012 3.74529593177232e-11
-1011 2.11032345518653e-11
-1010 1.48307809656291e-11
-1009 3.22637144776631e-11
-1008 4.21199569368724e-11
-1007 3.7481410314763e-11
-1006 2.10645230887493e-11
-1005 1.48933980107617e-11
-1004 3.23855243795642e-11
-1003 4.22166918476486e-11
-1002 3.75126030157406e-11
-1001 2.10282349116442e-11
-1000 1.49578450179839e-11
-999 3.25076330039894e-11
-998 4.23128999212612e-11
-997 3.7541911699592e-11
-996 2.09885184181786e-11
-995 1.50239628969154e-11
-994 3.26345205279102e-11
-993 4.24146048798477e-11
-992 3.75764758289055e-11
-991 2.09532658193804e-11
-990 1.50904625313988e-11
-989 3.27596130574088e-11
-988 4.25139359841773e-11
-987 3.76077429822833e-11
-986 2.09141198652543e-11
-985 1.51604996340828e-11
-984 3.2890749191624e-11
-983 4.26194908960084e-11
-982 3.76445110255671e-11
-981 2.08791009407177e-11
-980 1.52301875786429e-11
-979 3.30199214762568e-11
-978 4.27226259500325e-11
-977 3.7677866502686e-11
-976 2.0839751824939e-11
-975 1.53028534122075e-11
-974 3.31550830993333e-11
-973 4.28322305568723e-11
-972 3.77172909104803e-11
-971 2.08057521283391e-11
-970 1.53765057376432e-11
-969 3.32885720318821e-11
-968 4.29393574764396e-11
-967 3.77530279331132e-11
-966 2.07668330291788e-11
-965 1.54523045681812e-11
-964 3.34274355903245e-11
-963 4.30521786369872e-11
-962 3.77937287448449e-11
-961 2.0731723285119e-11
-960 1.55291058534871e-11
-959 3.35660122297084e-11
-958 4.31644563633451e-11
-957 3.78331580435524e-11
-956 2.06947555243212e-11
-955 1.56086946243254e-11
-954 3.37084585503077e-11
-953 4.32803278310967e-11
-952 3.78750810975157e-11
-951 2.06588190603325e-11
-950 1.56892669260288e-11
-949 3.38521583246148e-11
-948 4.33973808611208e-11
-947 3.79173435131196e-11
-946 2.06220823373918e-11
-945 1.57712186290239e-11
-944 3.39981709907457e-11
-943 4.35167192082992e-11
-942 3.7961208417866e-11
-941 2.05866554039843e-11
-940 1.58568539851577e-11
-939 3.41471382536464e-11
-938 4.36382569097333e-11
-937 3.80057395633529e-11
-936 2.05496554711947e-11
-935 1.59424077685631e-11
-934 3.42981634141894e-11
-933 4.37623971838362e-11
-932 3.80525158529163e-11
-931 2.05145014014995e-11
-930 1.60301366269643e-11
-929 3.44503065228242e-11
-928 4.38868727059855e-11
-927 3.80983143712426e-11
-926 2.04774215353852e-11
-925 1.61216234961013e-11
-924 3.46076417136825e-11
-923 4.40164421294801e-11
-922 3.81481118870404e-11
-921 2.04424347547042e-11
-920 1.62124202964326e-11
-919 3.4764144918636e-11
-918 4.41450036757066e-11
-917 3.81960248722445e-11
-916 2.04049964955012e-11
-915 1.63070477748233e-11
-914 3.49258049354207e-11
-913 4.42784897245142e-11
-912 3.82478163947349e-11
-911 2.03703236458961e-11
-910 1.64034831351972e-11
-909 3.50883330787462e-11
-908 4.44122140430146e-11
-907 3.8298436216727e-11
-906 2.03326911929343e-11
-905 1.65012281250191e-11
-904 3.52544023140048e-11
-903 4.45496568258491e-11
-902 3.83519794109463e-11
-901 2.02972655650705e-11
-900 1.66016871532211e-11
-899 3.54223726080619e-11
-898 4.46884118098292e-11
-897 3.84056045804366e-11
-896 2.02607326692701e-11
-895 1.67045292487741e-11
-894 3.55935744719392e-11
-893 4.48300058741408e-11
-892 3.84607245175465e-11
-891 2.0224050802646e-11
-890 1.68087728240879e-11
-889 3.57669157191963e-11
-888 4.49735154032141e-11
-887 3.8516662650884e-11
-886 2.01872327177752e-11
-885 1.69161029339986e-11
-884 3.59437234579717e-11
-883 4.51200612608982e-11
-882 3.85743452980266e-11
-881 2.01507190912799e-11
-880 1.70253553941931e-11
-879 3.61229104665041e-11
-878 4.52687132500259e-11
-877 3.8633009388674e-11
-876 2.01139858896086e-11
-875 1.71365219508721e-11
-874 3.63042671087538e-11
-873 4.54188620783222e-11
-872 3.86916090431899e-11
-871 2.00758077192165e-11
-870 1.72511040714597e-11
-869 3.64903138340971e-11
-868 4.55735515492403e-11
-867 3.87536103498386e-11
-866 2.00396664648013e-11
-865 1.73670756437807e-11
-864 3.66772360836794e-11
-863 4.57284597700547e-11
-862 3.88143646056541e-11
-861 2.00009509479906e-11
-860 1.74862029285855e-11
-859 3.68687945429623e-11
-858 4.58876658516456e-11
-857 3.88780465199381e-11
-856 1.9963740724269e-11
-855 1.76074271760325e-11
-854 3.70622465575273e-11
-853 4.60481609574654e-11
-852 3.89415397729981e-11
-851 1.99250102262036e-11
-850 1.77317873163633e-11
-849 3.72598671204977e-11
-848 4.62123936486912e-11
-847 3.900730924025e-11
-846 1.98869623399562e-11
-845 1.78580769338144e-11
-844 3.74596262504483e-11
-843 4.63782487421652e-11
-842 3.90732912200723e-11
-841 1.98479646807157e-11
-840 1.79875552573527e-11
-839 3.76630614874804e-11
-838 4.65469845843378e-11
-837 3.91403126245307e-11
-836 1.98081672702768e-11
-835 1.81198592759663e-11
-834 3.78704505079727e-11
-833 4.67194868409338e-11
-832 3.92099040732234e-11
-831 1.97698458723715e-11
-830 1.8254487242681e-11
-829 3.80795361129126e-11
-828 4.68925964480773e-11
-827 3.92780723703289e-11
-826 1.97282390766054e-11
-825 1.83927434920225e-11
-824 3.82942705758283e-11
-823 4.70712048534929e-11
-822 3.93504335191874e-11
-821 1.96894906192146e-11
-820 1.85327216215925e-11
-819 3.85096860231103e-11
-818 4.72493570769819e-11
-817 3.94203212042498e-11
-816 1.96467624046095e-11
-815 1.86774839356367e-11
-814 3.87318834439671e-11
-813 4.74339228405981e-11
-812 3.94949993645105e-11
-811 1.96069765572321e-11
-810 1.88235340748764e-11
-809 3.8954730740991e-11
-808 4.76183032004907e-11
-807 3.95677429703843e-11
-806 1.95639437820214e-11
-805 1.89737346413734e-11
-804 3.91830129359422e-11
-803 4.78073169723528e-11
-802 3.96431609173182e-11
-801 1.95219981526301e-11
-800 1.91274303840061e-11
-799 3.94148317608558e-11
-798 4.7999049470408e-11
-797 3.97193150973704e-11
-796 1.94785066675666e-11
-795 1.92829778055838e-11
-794 3.96496808435261e-11
-793 4.81933174966226e-11
-792 3.97964902513567e-11
-791 1.94355314493926e-11
-790 1.94436011912326e-11
-789 3.98890005753721e-11
-788 4.83905404642763e-11
-787 3.98739311332322e-11
-786 1.93899820871154e-11
-785 1.9606953497642e-11
-784 4.01330733384422e-11
-783 4.85923618383116e-11
-782 3.99545330598228e-11
-781 1.93464027997675e-11
-780 1.977290254615e-11
-779 4.03788571100845e-11
-778 4.87944564875227e-11
-777 4.00330060443879e-11
-776 1.9299224022683e-11
-775 1.99447119426886e-11
-774 4.06320581724577e-11
-773 4.90032048771708e-11
-772 4.01159858549012e-11
-771 1.92541281946092e-11
-770 2.01176885791351e-11
-769 4.08862058123394e-11
-768 4.92118859440329e-11
-767 4.01967815638611e-11
-766 1.92056024826145e-11
-765 2.02961604228646e-11
-764 4.11469685969826e-11
-763 4.94260655215381e-11
-762 4.02806807412117e-11
-761 1.91583059286046e-11
-760 2.0478376451987e-11
-759 4.14115054875078e-11
-758 4.96430043040009e-11
-757 4.03650590015753e-11
-756 1.91092318665685e-11
-755 2.06632354747507e-11
-754 4.1679485847418e-11
-753 4.98622614686286e-11
-752 4.04494118996709e-11
-751 1.90589995899147e-11
-750 2.08541123542105e-11
-749 4.19538591571007e-11
-748 5.00866135176536e-11
-747 4.05362109348989e-11
-746 1.90086714528329e-11
-745 2.10476871421091e-11
-744 4.22314912384149e-11
-743 5.03132216142545e-11
-742 4.06230035541496e-11
-741 1.8956978282179e-11
-740 2.12461552309204e-11
-739 4.25142267287669e-11
-738 5.05433216779488e-11
-737 4.07102953442329e-11
-736 1.89033425365046e-11
-735 2.14491600392142e-11
-734 4.28027496315595e-11
-733 5.07783809840404e-11
-732 4.08003797451803e-11
-731 1.88511486641577e-11
-730 2.16559348033393e-11
-729 4.30942209692286e-11
-728 5.10144268912563e-11
-727 4.08881870826702e-11
-726 1.87943400856856e-11
-725 2.1868735547728e-11
-724 4.33936265000742e-11
-723 5.12574652051433e-11
-722 4.09805038709266e-11
-721 1.8740131364814e-11
-720 2.20845795403643e-11
-719 4.36952768492881e-11
-718 5.15009621441485e-11
-717 4.10701825348894e-11
-716 1.86812025262538e-11
-715 2.23064567056818e-11
-714 4.40045255401026e-11
-713 5.17508159583542e-11
-712 4.11635586367223e-11
-711 1.86247390420319e-11
-710 2.25332612478222e-11
-709 4.43176169448311e-11
-708 5.20022697411595e-11
-707 4.12547460894727e-11
-706 1.85626028397895e-11
-705 2.2764903525565e-11
-704 4.46380484453025e-11
-703 5.22603299235891e-11
-702 4.13502856629074e-11
-701 1.85041750501222e-11
-700 2.30013753638441e-11
-699 4.49615097441426e-11
-698 5.25188413592697e-11
-697 4.14423771283794e-11
-696 1.84397035913066e-11
-695 2.32447914991906e-11
-694 4.52939318648784e-11
-693 5.278495018684e-11
-692 4.15389550773408e-11
-691 1.83774865047187e-11
-690 2.34918402340604e-11
-689 4.56293519837202e-11
-688 5.30520089443253e-11
-687 4.16329914763053e-11
-686 1.83109559487921e-11
-685 2.37462179067482e-11
-684 4.59731516923817e-11
-683 5.33256045031277e-11
-682 4.17301113660032e-11
-681 1.82455829844527e-11
-680 2.40058586327599e-11
-679 4.63218226882185e-11
-678 5.36018995335768e-11
-677 4.18261345563531e-11
-676 1.81763895409605e-11
-675 2.42709077797793e-11
-674 4.66768628653482e-11
-673 5.38825730897885e-11
-672 4.19229366826421e-11
-671 1.81068538202389e-11
-670 2.45437661990002e-11
-669 4.70395190861204e-11
-668 5.41685191021417e-11
-667 4.20209654915276e-11
-666 1.80356199855203e-11
-665 2.48215136327819e-11
-664 4.74075982579096e-11
-663 5.44578330372825e-11
-662 4.21186759369855e-11
-661 1.79627014465625e-11
-660 2.51064862120597e-11
-659 4.77826933936803e-11
-658 5.47513614465317e-11
-657 4.22160204339854e-11
-656 1.78867393331822e-11
-655 2.53986466637072e-11
-654 4.81660175810225e-11
-653 5.50511958808231e-11
-652 4.23160282333533e-11
-651 1.7812086797169e-11
-650 2.56967244007892e-11
-649 4.85541699382999e-11
-648 5.53526986367478e-11
-647 4.24128249823084e-11
-646 1.77318113082346e-11
-645 2.60035932616935e-11
-644 4.89524893670853e-11
-643 5.56621184876628e-11
-642 4.25133424821961e-11
-641 1.7653043305375e-11
-640 2.63156586858663e-11
-639 4.9355249701569e-11
-638 5.59730447194271e-11
-637 4.26108181174472e-11
-636 1.75703434734944e-11
-635 2.6637771701911e-11
-634 4.97681968927611e-11
-633 5.62909271654124e-11
-632 4.27099574077375e-11
-631 1.74860507311728e-11
-630 2.69663865022131e-11
-629 5.01883276790824e-11
-628 5.66136678621203e-11
-627 4.28098322951507e-11
-626 1.74016347469373e-11
-625 2.73022744874522e-11
-624 5.0614441672164e-11
-623 5.693839472541e-11
-622 4.29058570849901e-11
-621 1.73115889277481e-11
-620 2.76496335401002e-11
-619 5.1053270342851e-11
-618 5.72731450000827e-11
-617 4.30070576253264e-11
-616 1.72240974524589e-11
-615 2.80014396804477e-11
-614 5.14953866810423e-11
-613 5.76075814246674e-11
-612 4.31025785484601e-11
-611 1.71305255649162e-11
-610 2.8365505791865e-11
-609 5.19500523798864e-11
-608 5.79508012396576e-11
-607 4.32010054947472e-11
-606 1.70377220722127e-11
-605 2.87375257752615e-11
-604 5.24122834471563e-11
-603 5.82981664880701e-11
-602 4.32981126109602e-11
-601 1.69420068535418e-11
-600 2.91180293664011e-11
-599 5.28824943671818e-11
-598 5.86493120768818e-11
-597 4.3392764834687e-11
-596 1.6843185601086e-11
-595 2.95106424607116e-11
-594 5.33649060115407e-11
-593 5.90089375815203e-11
-592 4.3490038602404e-11
-591 1.67453293448553e-11
-590 2.9910590755152e-11
-589 5.38534122384189e-11
-588 5.93701439593504e-11
-587 4.35823126959336e-11
-586 1.66419464267505e-11
-585 3.03232916142875e-11
-584 5.43547852341625e-11
-583 5.97398815727371e-11
-582 4.36765245175853e-11
-581 1.65394561690305e-11
-580 3.07455629989105e-11
-579 5.48648150996063e-11
-578 6.01138534928606e-11
-577 4.37684096870155e-11
-576 1.64342218465275e-11
-575 3.11787210001462e-11
-574 5.53848428976449e-11
-573 6.04927472145969e-11
-572 4.38579344740983e-11
-571 1.63266827521617e-11
-570 3.16247474752379e-11
-569 5.59171990824753e-11
-568 6.08791166921173e-11
-567 4.39477203046767e-11
-566 1.62185823856698e-11
-565 3.20808118034039e-11
-564 5.64585464649681e-11
-563 6.12693367204237e-11
-562 4.40340578230058e-11
-561 1.61085080751129e-11
-560 3.25506022930342e-11
-559 5.70123330394607e-11
-558 6.16662157650995e-11
-557 4.41189022722247e-11
-556 1.59970659600865e-11
-555 3.30330311583289e-11
-554 5.75779486081864e-11
-553 6.20695007340939e-11
-552 4.4202242606589e-11
-551 1.58843499636625e-11
-550 3.3526951976702e-11
-549 5.81537393103312e-11
-548 6.24770649619695e-11
-547 4.42818699883618e-11
-546 1.57719542478567e-11
-545 3.40370657212808e-11
-544 5.8743652586086e-11
-543 6.28919508659643e-11
-542 4.43593240816415e-11
-541 1.56566885576173e-11
-540 3.45595926982123e-11
-539 5.93455798242637e-11
-538 6.33132311653955e-11
-537 4.44352578236528e-11
-536 1.55443949318642e-11
-535 3.50961257997726e-11
-534 5.99583781897043e-11
-533 6.37376206197344e-11
-532 4.4504054463565e-11
-531 1.54280016421911e-11
-530 3.56506437139075e-11
-529 6.0588628011853e-11
-528 6.41731013054244e-11
-527 4.45750533821658e-11
-526 1.53174140092638e-11
-525 3.62169966067026e-11
-524 6.1227398484082e-11
-523 6.46091193785047e-11
-522 4.46360995103544e-11
-521 1.52023181175218e-11
-520 3.68029146819561e-11
-519 6.18844271910491e-11
-518 6.50558158629973e-11
-517 4.46976979373442e-11
-516 1.50937109342315e-11
-515 3.74040657013759e-11
-514 6.2553666247421e-11
-513 6.55065900775611e-11
-512 4.47526527147274e-11
-511 1.49846462438084e-11
-510 3.8022227244653e-11
-509 6.32373165239562e-11
-508 6.59630037966944e-11
-507 4.48019598688887e-11
-506 1.4879471031657e-11
-505 3.86605523828733e-11
-504 6.39382827558217e-11
-503 6.64278406917741e-11
-502 4.48480727630609e-11
-501 1.47789496671517e-11
-500 3.9315563839356e-11
-499 6.46527582492298e-11
-498 6.68968899211643e-11
-497 4.48865162860211e-11
-496 1.46825498988461e-11
-495 3.99912100552287e-11
-494 6.53843812419049e-11
-493 6.73731262643015e-11
-492 4.49196425484631e-11
-491 1.45938129601323e-11
-490 4.06872054449192e-11
-489 6.61323711386082e-11
-488 6.78552027021371e-11
-487 4.49452662898393e-11
-486 1.45107499032559e-11
-485 4.14040678510773e-11
-484 6.68976736051389e-11
-483 6.83440524501113e-11
-482 4.49645365948767e-11
-481 1.44384820321578e-11
-480 4.21426388101581e-11
-479 6.76798935730605e-11
-478 6.88382397495526e-11
-477 4.49749807280996e-11
-476 1.43764488128803e-11
-475 4.29046585667161e-11
-474 6.84808153329806e-11
-473 6.93390245307304e-11
-472 4.49771163036964e-11
-471 1.43261683890468e-11
-470 4.36899700972777e-11
-469 6.93002242274151e-11
-468 6.98459863332455e-11
-467 4.49705158334062e-11
-466 1.42914410391892e-11
-465 4.44997164555936e-11
-464 7.01382168080664e-11
-463 7.0358129641724e-11
-462 4.49531334220662e-11
-461 1.42735813543803e-11
-460 4.53361512011895e-11
-459 7.09969573293287e-11
-458 7.08770812880862e-11
-457 4.49258635722432e-11
-456 1.42742261156521e-11
-455 4.61981257825734e-11
-454 7.18749200688286e-11
-453 7.14007566202228e-11
-452 4.48862845344133e-11
-451 1.42973485690224e-11
-450 4.70887877575599e-11
-449 7.27744089293441e-11
-448 7.19303832118475e-11
-447 4.48345121827793e-11
-446 1.43455238321397e-11
-445 4.80087711505756e-11
-444 7.369590724763e-11
-443 7.2466037882151e-11
-442 4.47702217299437e-11
-441 1.442123265018e-11
-440 4.89575646947405e-11
-439 7.46378547592665e-11
-438 7.30048677556352e-11
-437 4.46894056261885e-11
-436 1.45279619065919e-11
-435 4.99398533020661e-11
-434 7.56046343986872e-11
-433 7.35504952142062e-11
-432 4.45948827322609e-11
-431 1.46695171014747e-11
-430 5.095396632012e-11
-429 7.65939289459044e-11
-428 7.40999142192238e-11
-427 4.44831536272586e-11
-426 1.48493223606156e-11
-425 5.20024375331206e-11
-424 7.760705289918e-11
-423 7.46527977924789e-11
-422 4.43521483231254e-11
-421 1.50695359259866e-11
-420 5.30875421854268e-11
-419 7.86462373386386e-11
-418 7.5210945573908e-11
-417 4.42036506940445e-11
-416 1.53369915099302e-11
-415 5.42093010577355e-11
-414 7.97097072293566e-11
-413 7.57707011021966e-11
-412 4.40318196563979e-11
-411 1.56511155875872e-11
-410 5.53711079329365e-11
-409 8.08009482250682e-11
-408 7.63350106769099e-11
-407 4.38397068386988e-11
-406 1.60203584124579e-11
-405 5.65731713692576e-11
-404 8.19180699297197e-11
-403 7.68998724575357e-11
-402 4.36207296603529e-11
-401 1.64427955586395e-11
-400 5.7818480250727e-11
-399 8.30641153725118e-11
-398 7.7467720451472e-11
-397 4.33776976291556e-11
-396 1.69286573432148e-11
-395 5.91086289821649e-11
-394 8.42382010963949e-11
-393 7.80351745041806e-11
-392 4.31040153145307e-11
-391 1.74742024284451e-11
-390 6.04456624920932e-11
-389 8.54425315911512e-11
-388 7.86038865994232e-11
-387 4.28019550516961e-11
-386 1.80896120761951e-11
-385 6.18314700759315e-11
-384 8.66760678327131e-11
-383 7.91698793943469e-11
-382 4.2463988134929e-11
-381 1.87726462222149e-11
-380 6.32695592772114e-11
-379 8.79422756910393e-11
-378 7.97358538377371e-11
-377 4.20932342473517e-11
-376 1.9531612515014e-11
-375 6.47606886441003e-11
-374 8.92389380095784e-11
-373 8.02965821995791e-11
-372 4.16809036051162e-11
-371 2.0365374436819e-11
-370 6.63090470501074e-11
-369 9.05695849692304e-11
-368 8.08542300343526e-11
-367 4.1229063338091e-11
-366 2.12816463033353e-11
-365 6.7916413105776e-11
-364 9.19331195231205e-11
-363 8.14047174062465e-11
-362 4.07302639602586e-11
-361 2.22800723675434e-11
-360 6.95859489991748e-11
-359 9.33313604191271e-11
-358 8.19479396280643e-11
-357 4.01837500653229e-11
-356 2.33678403263008e-11
-355 7.13208090087777e-11
-354 9.47643867660259e-11
-353 8.248067549792e-11
-352 3.95829286834378e-11
-351 2.45466150520571e-11
-350 7.31246368825631e-11
-349 9.62339740975935e-11
-348 8.30022792947583e-11
-347 3.89256894842899e-11
-346 2.58213397729352e-11
-345 7.49999641818527e-11
-344 9.77396094392117e-11
-343 8.35090305926229e-11
-342 3.82057930400105e-11
-341 2.71966798742048e-11
-340 7.69509140051178e-11
-339 9.92821840594271e-11
-338 8.3998129216085e-11
-337 3.74174020131613e-11
-336 2.86778855067385e-11
-335 7.89823000339922e-11
-334 1.00863625390953e-10
-333 8.44682715282167e-11
-332 3.65569631313242e-11
-331 3.02689797925774e-11
-330 8.10960735307945e-11
-329 1.02481999481093e-10
-328 8.49134335442871e-11
-327 3.56153009013615e-11
-326 3.19774884997506e-11
-325 8.32987500263425e-11
-324 1.04139840241265e-10
-323 8.53318528243429e-11
-322 3.45875514827277e-11
-321 3.38088279132495e-11
-320 8.55937135397729e-11
-319 1.05836318994117e-10
-318 8.57182946915842e-11
-317 3.34650573672062e-11
-316 3.57695460758591e-11
-315 8.79854942269656e-11
-314 1.07571024277328e-10
-313 8.60673030483213e-11
-312 3.22390576613944e-11
-311 3.78689586457264e-11
-310 9.04805700869397e-11
-309 1.09345092567291e-10
-308 8.63745533200236e-11
-307 3.09009446222278e-11
-306 4.01139391185094e-11
-305 9.30832465100645e-11
-304 1.11157329295468e-10
-303 8.66334321814325e-11
-302 2.9440415932173e-11
-301 4.2513437773583e-11
-300 9.5798461012405e-11
-299 1.13005850447246e-10
-298 8.68354652780186e-11
-297 2.78446354043352e-11
-296 4.50799480091965e-11
-295 9.86346411398447e-11
-294 1.14892033142165e-10
-293 8.697518246558e-11
-292 2.6102644406189e-11
-291 4.78216255285274e-11
-290 1.01595645044813e-10
-289 1.16812320513635e-10
-288 8.70422735663092e-11
-287 2.42004414957471e-11
-286 5.07519210163703e-11
-285 1.04688373367017e-10
-284 1.18764185794738e-10
-283 8.70255188313397e-11
-282 2.21196260986212e-11
-281 5.38851566053047e-11
-280 1.07921646205989e-10
-279 1.20747390459465e-10
-278 8.69167203015376e-11
-277 1.98477460694574e-11
-276 5.72334629062472e-11
-275 1.11299397359525e-10
-274 1.22754852146609e-10
-273 8.66993072663524e-11
-272 1.73604226497932e-11
-271 6.08152042153197e-11
-270 1.14831620649051e-10
-269 1.24784533856926e-10
-268 8.63611712672152e-11
-267 1.4639330707867e-11
-266 6.46470298619982e-11
-265 1.18525124337697e-10
-264 1.26830336862814e-10
-263 8.58859573887125e-11
-262 1.16602090532871e-11
-261 6.87467178515187e-11
-260 1.22385818447606e-10
-259 1.28882969564202e-10
-258 8.52526770678378e-11
-257 8.39362181037548e-12
-256 7.31383800607869e-11
-255 1.26424568874306e-10
-254 1.30936753115341e-10
-253 8.4443517817188e-11
-252 4.81209994573757e-12
-251 7.78425623177265e-11
-250 1.30646863430343e-10
-249 1.32979117849712e-10
-248 8.34337884654762e-11
-247 8.80575884508369e-13
-246 8.28848008890516e-11
-245 1.35059931038309e-10
-244 1.34996176736564e-10
-243 8.21962633684691e-11
-242 3.44054774693352e-12
-241 8.82945287830458e-11
-240 1.39672733139539e-10
-239 1.36973890575382e-10
-238 8.07040710991694e-11
-237 8.19297790867907e-12
-236 9.41001685690232e-11
-235 1.44489890251818e-10
-234 1.38891278699639e-10
-233 7.89243484449236e-11
-232 1.34258538893092e-11
-231 1.00335177015475e-10
-230 1.49516600216466e-10
-229 1.40724251127202e-10
-228 7.68223699616505e-11
-227 1.91963899361536e-11
-226 1.07037172156329e-10
-225 1.5475820865643e-10
-224 1.42446066423675e-10
-223 7.43650195420635e-11
-222 2.55652476814771e-11
-221 1.14243159327553e-10
-220 1.60213783859463e-10
-219 1.44019896585861e-10
-218 7.15162938720858e-11
-217 3.26062219632173e-11
-216 1.21997486696677e-10
-215 1.65882958286542e-10
-214 1.4540517621635e-10
-213 6.82491473006042e-11
-212 4.04009060898135e-11
-211 1.30346004734821e-10
-210 1.71759662626398e-10
-209 1.46551997990838e-10
-208 6.45510721434465e-11
-207 4.90413690295834e-11
-206 1.39337016385939e-10
-205 1.77830998394485e-10
-204 1.47399747840641e-10
-203 6.04434815524956e-11
-202 5.86374374431577e-11
-201 1.49024263357073e-10
-200 1.84077971413541e-10
-199 1.47877660253766e-10
-198 5.60168465106217e-11
-197 6.9309914949663e-11
-196 1.59462097262967e-10
-195 1.90470217152035e-10
-194 1.47902877112139e-10
-193 5.15055862994219e-11
-192 8.12010931491882e-11
-191 1.70706874967598e-10
-190 1.96962946983377e-10
-189 1.47378830664461e-10
-188 4.74142719703638e-11
-187 9.44738132247518e-11
-186 1.82815584533365e-10
-185 2.03494085963342e-10
-184 1.46199800385884e-10
-183 4.47166319348213e-11
-182 1.09314406794847e-10
-181 1.95840875245701e-10
-180 2.09975763034717e-10
-179 1.44254814828432e-10
-178 4.49544997616407e-11
-177 1.259399636857e-10
-176 2.09830178063658e-10
-175 2.16289918829123e-10
-174 1.41446481294076e-10
-173 4.98129483063593e-11
-172 1.44598385929029e-10
-171 2.24816555444514e-10
-170 2.22277992982608e-10
-169 1.3772971226958e-10
-168 6.02752138599744e-11
-167 1.65576764240216e-10
-166 2.40810647748229e-10
-165 2.27731548420475e-10
-164 1.3319468777536e-10
-163 7.64980108086381e-11
-162 1.89206861505312e-10
-161 2.57790099931004e-10
-160 2.3239099482978e-10
-159 1.28258110422789e-10
-158 9.84966640919416e-11
-157 2.15869660369346e-10
-156 2.75677827878778e-10
-155 2.35948316181451e-10
-154 1.24039306690113e-10
-153 1.26636649776447e-10
-152 2.46014980356972e-10
-151 2.94333189745939e-10
-150 2.38109460991804e-10
-149 1.23058419269004e-10
-148 1.61784307883403e-10
-147 2.80179446435877e-10
-146 3.13539817118948e-10
-145 2.38769776507748e-10
-144 1.30056855266248e-10
-143 2.05425141241493e-10
-142 3.19071549532975e-10
-141 3.33088497782869e-10
-140 2.38601202731315e-10
-139 1.52012868241701e-10
-138 2.59941732360232e-10
-137 3.6378244783783e-10
-136 3.53106731894879e-10
-135 2.40722525483466e-10
-134 1.96905996618705e-10
-133 3.29372325367519e-10
-132 4.16526598183619e-10
-131 3.75437291019095e-10
-130 2.55324346980906e-10
-129 2.74542727641412e-10
-128 4.21506448420437e-10
-127 4.83155917975739e-10
-126 4.08720340052906e-10
-125 3.09290198662541e-10
-124 4.03137188150246e-10
-123 5.54211741065607e-10
-122 5.82179332108408e-10
-121 4.85845146875749e-10
-120 4.58317580806608e-10
-119 6.26124251137093e-10
-118 7.75478518958979e-10
-117 7.75435587589714e-10
-116 7.08614247472859e-10
-115 8.10303810464916e-10
-114 1.05765612962389e-09
-113 1.22470466328372e-09
-112 1.2533796592776e-09
-111 1.32506184361497e-09
-110 1.62270207553648e-09
-109 2.01183815342753e-09
-108 2.30004937156512e-09
-107 2.52626808589544e-09
-106 2.92800093882013e-09
-105 3.59962262826352e-09
-104 4.36605469386705e-09
-103 5.09934175787972e-09
-102 5.93647353494041e-09
-101 7.13398277133992e-09
-100 8.74103425818421e-09
-99 1.06071107179521e-08
-98 1.27018500408587e-08
-97 1.52688406824001e-08
-96 1.86190875676811e-08
-95 2.28570720380374e-08
-94 2.79554043979269e-08
-93 3.40656915282592e-08
-92 4.16363205478728e-08
-91 5.11989246096481e-08
-90 6.31413525416342e-08
-89 7.78104002476811e-08
-88 9.5821851390731e-08
-87 1.18190500428527e-07
-86 1.46158391456311e-07
-85 1.81013807852344e-07
-84 2.24213502933823e-07
-83 2.77724022350604e-07
-82 3.44236692391844e-07
-81 4.27112501113962e-07
-80 5.30293797067958e-07
-79 6.58491114280344e-07
-78 8.17637015255305e-07
-77 1.01531728980821e-06
-76 1.2609936048723e-06
-75 1.566172333506e-06
-74 1.94482611538465e-06
-73 2.41416466354741e-06
-72 2.99555616488742e-06
-71 3.71538230191392e-06
-70 4.60587780069973e-06
-69 5.7062332988267e-06
-68 7.0641694537239e-06
-67 8.73792461279912e-06
-66 1.07984596432948e-05
-65 1.33318272845912e-05
-64 1.64419066079205e-05
-63 2.02537821938153e-05
-62 2.49178804121595e-05
-61 3.06147644032198e-05
-60 3.75604698155555e-05
-59 4.6012445432388e-05
-58 5.6276338661016e-05
-57 6.87138461159546e-05
-56 8.37516598174863e-05
-55 0.000101891375579967
-54 0.000123720241253603
-53 0.000149922762093309
-52 0.000181293268859981
-51 0.000218749468474898
-50 0.000263346787370047
-49 0.000316293142705762
-48 0.00037896373973432
-47 0.000452915548792802
-46 0.000539901125317668
-45 0.000641881311106887
-44 0.000761036134057693
-43 0.00089977302988472
-42 0.00106073143355147
-41 0.00124678281453206
-40 0.00146102526598439
-39 0.00170677172914615
-38 0.00198753085397688
-37 0.00230697945222563
-36 0.0026689255749305
-35 0.00307726146016481
-34 0.00353590589492654
-33 0.00404873584692664
-32 0.00461950751988397
-31 0.00525176730033827
-30 0.00594875344846549
-29 0.00671328986441648
-28 0.00754767380484605
-27 0.00845355996292554
-26 0.00943184379375684
-25 0.0104825473355624
-24 0.0116047110517518
-23 0.0127962954177465
-22 0.0140540960995178
-21 0.015373676590178
-20 0.0167493220436068
-19 0.0181740177367163
-18 0.0196394550995238
-17 0.0211360675987786
-16 0.0226530979853476
-15 0.0241786975536698
-14 0.0257000571365429
-13 0.0272035685841237
-12 0.0286750144682258
-11 0.0300997827405861
-10 0.031463102101368
-9 0.0327502929560032
-8 0.0339470281070477
-7 0.0350395967836005
-6 0.0360151652779759
-5 0.0368620273468518
-4 0.0375698376416103
-3 0.0381298217554972
-2 0.0385349570073058
-1 0.0387801188136242
0 0.0388621884194968
1 0.0387801188365907
2 0.0385349570436055
3 0.0381298217903493
4 0.0375698376618815
5 0.0368620273468518
6 0.0360151652614219
7 0.0350395967608288
8 0.0339470280889888
9 0.0327502929481944
10 0.031463102101368
11 0.0300997827403909
12 0.0286750144604574
13 0.0272035685683519
14 0.0257000571215855
15 0.0241786975536698
16 0.0226530980110637
17 0.0211360676488746
18 0.0196394551575487
19 0.018174017776907
20 0.0167493220436067
21 0.0153736765440414
22 0.0140540960230789
23 0.0127962953420462
24 0.011604711007173
25 0.0104825473355624
26 0.00943184382828002
27 0.00845356000617759
28 0.00754767383291231
29 0.00671328987115042
30 0.00594875344846549
31 0.00525176731631857
32 0.0046195075630556
33 0.00404873590498737
34 0.00353590593770744
35 0.00307726146016481
36 0.00266892552798685
37 0.00230697938206917
38 0.00198753079583957
39 0.00170677170407249
40 0.00146102526598439
41 0.00124678281122716
42 0.00106073140414642
43 0.000899772979109651
44 0.000761036092728043
45 0.000641881311106887
46 0.000539901171766468
47 0.000452915614194419
48 0.000378963786728971
49 0.000316293156282431
50 0.000263346787370047
51 0.000218749489812608
52 0.000181293326705551
53 0.00014992283476041
54 0.000123720288371882
55 0.000101891375579967
56 8.3751630611875e-05
57 6.87138274951602e-05
58 5.62763523669859e-05
59 4.60124726020379e-05
60 3.75604698155554e-05
61 3.06147172591968e-05
62 2.49178091753366e-05
63 2.02537305127298e-05
64 1.6441893543865e-05
65 1.33318272845908e-05
66 1.07984306108162e-05
67 8.73785508413091e-06
68 7.06409306283677e-06
69 5.70619287867314e-06
70 4.60587780069985e-06
71 3.71538354526079e-06
72 2.99552071420634e-06
73 2.41410047082748e-06
74 1.94477890626428e-06
75 1.56617233350422e-06
76 1.26101915146537e-06
77 1.01531991193849e-06
78 8.17599816685686e-07
79 6.58449977842846e-07
80 5.30293797067859e-07
81 4.2715162645823e-07
82 3.44267184741234e-07
83 2.77711824257843e-07
84 2.24181789372871e-07
85 1.81013807851674e-07
86 1.46203108040393e-07
87 1.1823661950918e-07
88 9.58255893684947e-08
89 7.77855579813478e-08
90 6.31413525415032e-08
91 5.12452441634001e-08
92 4.16882998480141e-08
93 3.40748615522891e-08
94 2.79324178662824e-08
95 2.28570720378478e-08
96 1.86653570739037e-08
97 1.53187308006816e-08
98 1.27059583474973e-08
99 1.05805633712477e-08
100 8.74103425840981e-09
101 7.1784969507007e-09
102 5.97552291134288e-09
103 5.08790768839699e-09
104 4.33177216684484e-09
105 3.59962262810944e-09
106 2.96673391869402e-09
107 2.54290109063032e-09
108 2.26461413972369e-09
109 1.96904449271538e-09
110 1.62270207551226e-09
111 1.35010193700602e-09
112 1.23598014480548e-09
113 1.16473825272819e-09
114 1.01043976813282e-09
115 8.10303810427501e-10
116 7.0982956498406e-10
117 7.23643743897734e-10
118 7.01108560848461e-10
119 5.81824655915659e-10
120 4.58317579399504e-10
121 4.60682153358487e-10
122 5.10465319424152e-10
123 4.78592025126264e-10
124 3.69262952991552e-10
125 3.09290200102244e-10
126 3.67227968537381e-10
127 4.0666760060072e-10
128 3.53817541435448e-10
129 2.57269368071816e-10
130 2.55324346144178e-10
131 3.28471519753519e-10
132 3.43757013880842e-10
133 2.74608311008028e-10
134 2.00075552709206e-10
135 2.4072252493219e-10
136 3.06496760408454e-10
137 2.9841958623267e-10
138 2.20749525185136e-10
139 1.75083640484055e-10
140 2.38601202420817e-10
141 2.89298052751883e-10
142 2.62464440638121e-10
143 1.83331907106248e-10
144 1.6760707986832e-10
145 2.38769775848796e-10
146 2.73470518176174e-10
147 2.32646187868998e-10
148 1.57675865862202e-10
149 1.6808183592712e-10
150 2.38109461176089e-10
151 2.58204838497701e-10
152 2.07435329745919e-10
153 1.40768603448968e-10
154 1.71287396751859e-10
155 2.35948316357724e-10
156 2.43415035126363e-10
157 1.85953909539852e-10
158 1.30308397715149e-10
159 1.74823156655357e-10
160 2.32390994775486e-10
161 2.29193697522219e-10
162 1.67614884124416e-10
163 1.24398331027671e-10
164 1.77726598402185e-10
165 2.27731547753521e-10
166 2.15636707595477e-10
167 1.5197141454671e-10
168 1.21508775112491e-10
169 1.79699433940263e-10
170 2.22277992884913e-10
171 2.02813357854684e-10
172 1.38664925939095e-10
173 1.20487727584483e-10
174 1.80722323212594e-10
175 2.16289918863288e-10
176 1.9075573952336e-10
177 1.27391719922161e-10
178 1.20531756713306e-10
179 1.80890054395832e-10
180 2.09975762650731e-10
181 1.79469565433266e-10
182 1.17886462063952e-10
183 1.21108974858199e-10
184 1.80328743713263e-10
185 2.03494086225329e-10
186 1.68941698196178e-10
187 1.09917728685315e-10
188 1.21890021997276e-10
189 1.79167464645486e-10
190 1.96962945994335e-10
191 1.59143949351146e-10
192 1.03274982566942e-10
193 1.22676934109158e-10
194 1.77523830963863e-10
195 1.90470217320045e-10
196 1.50042501597741e-10
197 9.77713359057523e-11
198 1.2335870348101e-10
199 1.75498917200805e-10
200 1.84077971581992e-10
201 1.41597825545223e-10
202 9.32387066184148e-11
203 1.23880136743643e-10
204 1.73179868637757e-10
205 1.77830997287615e-10
206 1.33767940172373e-10
207 8.95219974749796e-11
208 1.24213962406311e-10
209 1.70636367847454e-10
210 1.71759662922998e-10
211 1.26514158206953e-10
212 8.64925314573704e-11
213 1.24359743014224e-10
214 1.67928299232653e-10
215 1.65882958132408e-10
216 1.19793178647383e-10
217 8.40270443483118e-11
218 1.2432179905351e-10
219 1.65103133572146e-10
220 1.60213782781779e-10
221 1.13568636218594e-10
222 8.20263188802535e-11
223 1.2411440747718e-10
224 1.62200068248546e-10
225 1.54758208322385e-10
226 1.07803833975935e-10
227 8.04024585597673e-11
228 1.23752644166404e-10
229 1.59249465724141e-10
230 1.49516600027917e-10
231 1.02462804862086e-10
232 7.9081303855635e-11
233 1.23254572488316e-10
234 1.56278543912971e-10
235 1.4448989088652e-10
236 9.75159808311506e-11
237 7.80024136037461e-11
238 1.22635973140096e-10
239 1.53306138888605e-10
240 1.3967273231079e-10
241 9.29315074490322e-11
242 7.71133163601588e-11
243 1.21912014480872e-10
244 1.50348137595223e-10
245 1.35059929935816e-10
246 8.86827348409769e-11
247 7.6375248109309e-11
248 1.21099847191722e-10
249 1.47419485576464e-10
250 1.30646861871143e-10
251 8.47444862374262e-11
252 7.57519424748412e-11
253 1.20209757787256e-10
254 1.44527574190515e-10
255 1.26424569731196e-10
256 8.10927944801707e-11
257 7.52184314725946e-11
258 1.19255679417511e-10
259 1.41681318813718e-10
260 1.22385819075292e-10
261 7.77050703814282e-11
262 7.47522908025819e-11
263 1.18248750853017e-10
264 1.3888803827571e-10
265 1.18525123553913e-10
266 7.45637421500017e-11
267 7.43361863034078e-11
268 1.17196293110376e-10
269 1.36149224640732e-10
270 1.14831621673313e-10
271 7.16481476824957e-11
272 7.39580467663877e-11
273 1.16109373089749e-10
274 1.33470621045084e-10
275 1.11299398837547e-10
276 6.89409520596271e-11
277 7.36045526986511e-11
278 1.14993241356512e-10
279 1.30853470058917e-10
280 1.07921646766248e-10
281 6.64302506878957e-11
282 7.3271709493839e-11
283 1.13856038508587e-10
284 1.28298817783173e-10
285 1.04688373750427e-10
286 6.40953376559296e-11
287 7.29481300220842e-11
288 1.12701987827129e-10
289 1.25808262621495e-10
290 1.01595644853136e-10
291 6.19293743664012e-11
292 7.26339243380646e-11
293 1.11537619488087e-10
294 1.23381770502795e-10
295 9.86346423700368e-11
296 5.99152380637961e-11
297 7.2321095336738e-11
298 1.10364855830424e-10
299 1.210177801119e-10
300 9.57984609456739e-11
301 5.80435560734098e-11
302 7.20108317018669e-11
303 1.09190839360978e-10
304 1.18718779976959e-10
305 9.30832464788656e-11
306 5.63038121253637e-11
307 7.16979331664773e-11
308 1.08015344263454e-10
309 1.16480850893792e-10
310 9.04805710051232e-11
311 5.46855885767012e-11
312 7.13827529798631e-11
313 1.06842852201873e-10
314 1.14304218742476e-10
315 8.79854936779764e-11
316 5.3180145944323e-11
317 7.10647552839718e-11
318 1.05676515087055e-10
319 1.12188771802229e-10
320 8.55937135398132e-11
321 5.17789526143716e-11
322 7.07413941210062e-11
323 1.04516198655666e-10
324 1.10131218586365e-10
325 8.32987502231845e-11
326 5.04748803895629e-11
327 7.04145921134258e-11
328 1.03365504784152e-10
329 1.08131397854493e-10
330 8.10960716580299e-11
331 4.92593495516475e-11
332 7.00828009670228e-11
333 1.02225352328545e-10
334 1.06188107942247e-10
335 7.89823001786688e-11
336 4.8127826163081e-11
337 6.97467255695907e-11
338 1.01096449450242e-10
339 1.04298503028663e-10
340 7.69509145223248e-11
341 4.70714432056173e-11
342 6.94060889427055e-11
343 9.99806139953872e-11
344 1.0246251888643e-10
345 7.49999646710952e-11
346 4.60870539481459e-11
347 6.90618197328736e-11
348 9.88784567779932e-11
349 1.00677968603292e-10
350 7.31246371110927e-11
351 4.51682588156918e-11
352 6.87138776908203e-11
353 9.77906024722275e-11
354 9.89431909142686e-11
355 7.13208090648216e-11
356 4.43088465235196e-11
357 6.83615845332937e-11
358 9.67170264110772e-11
359 9.72565452593528e-11
360 6.95859490820302e-11
361 4.35077687287038e-11
362 6.80085251720484e-11
363 9.5660456874347e-11
364 9.56179088788723e-11
365 6.79164136045568e-11
366 4.27559108833379e-11
367 6.76499105280364e-11
368 9.46173691348205e-11
369 9.4023252841501e-11
370 6.63090467966028e-11
371 4.20554326654405e-11
372 6.72926277360096e-11
373 9.3592769241785e-11
374 9.24740617945126e-11
375 6.4760687555715e-11
376 4.13953222289926e-11
377 6.69297722636105e-11
378 9.25818050886959e-11
379 9.09661169830499e-11
380 6.32695586495893e-11
381 4.07811346981755e-11
382 6.65696808969176e-11
383 9.158980572046e-11
384 8.95006621183993e-11
385 6.18314698743929e-11
386 4.01999487291692e-11
387 6.62044901035049e-11
388 9.06115913851908e-11
389 8.80737995329216e-11
390 6.044566313692e-11
391 3.965883677963e-11
392 6.58427749727885e-11
393 8.96525391564784e-11
394 8.66870987015517e-11
395 5.91086282911342e-11
396 3.91456889716853e-11
397 6.54764644173084e-11
398 8.87066613554398e-11
399 8.53356085110607e-11
400 5.78184809548368e-11
401 3.86673783064058e-11
402 6.51148206371752e-11
403 8.77805058769439e-11
404 8.40223805620316e-11
405 5.65731713425439e-11
406 3.82123595749189e-11
407 6.47492661458035e-11
408 8.68675626644749e-11
409 8.27423288450429e-11
410 5.53711084421884e-11
411 3.77874837545975e-11
412 6.43878924152771e-11
413 8.59729470353626e-11
414 8.14971103491858e-11
415 5.42093006231414e-11
416 3.73827451173214e-11
417 6.40245768334906e-11
418 8.50924761192517e-11
419 8.02837482640581e-11
420 5.30875426130691e-11
421 3.70037286479312e-11
422 6.36649869594968e-11
423 8.42292589033335e-11
424 7.91025319077669e-11
425 5.20024377498358e-11
426 3.66422470993826e-11
427 6.33048059051933e-11
428 8.33805033598528e-11
429 7.79515099768479e-11
430 5.09539666891141e-11
431 3.63017855623197e-11
432 6.2947341337289e-11
433 8.25475896924055e-11
434 7.68301763938977e-11
435 4.99398529693941e-11
436 3.59788947378076e-11
437 6.2591610109147e-11
438 8.17295752319504e-11
439 7.57368768373319e-11
440 4.89575647448298e-11
441 3.56710679243203e-11
442 6.22377028874295e-11
443 8.09269705922534e-11
444 7.46723422370586e-11
445 4.80087709853565e-11
446 3.53800559252674e-11
447 6.18858138646484e-11
448 8.01381520105319e-11
449 7.3633277081759e-11
450 4.70887883567455e-11
451 3.51026899033782e-11
452 6.15367692771611e-11
453 7.93644093385343e-11
454 7.2620632260378e-11
455 4.61981257225979e-11
456 3.48383365307737e-11
457 6.11901795733948e-11
458 7.86051099311087e-11
459 7.16335984995579e-11
460 4.53361511575367e-11
461 3.45863069166208e-11
462 6.08453927373833e-11
463 7.78586060184848e-11
464 7.06695120269822e-11
465 4.44997168318206e-11
466 3.43458271588768e-11
467 6.05042838946859e-11
468 7.71268361199828e-11
469 6.9729925675162e-11
470 4.36899705105553e-11
471 3.41164394459082e-11
472 6.01660110369625e-11
473 7.64084790033032e-11
474 6.88130503844487e-11
475 4.29046581794814e-11
476 3.38959982498805e-11
477 5.98297114010516e-11
478 7.57024216156385e-11
479 6.79174184671275e-11
480 4.21426392919758e-11
481 3.36854070005584e-11
482 5.94971733117912e-11
483 7.50099406466625e-11
484 6.70436757858374e-11
485 4.14040682659837e-11
486 3.34842008568443e-11
487 5.91682467855844e-11
488 7.43306244991824e-11
489 6.61909667900818e-11
490 4.06872052821793e-11
491 3.32893579825979e-11
492 5.88408144964789e-11
493 7.36622991529327e-11
494 6.53571558986062e-11
495 3.99912096737592e-11
496 3.31038757007684e-11
497 5.85183325398345e-11
498 7.30075428005969e-11
499 6.4543678965652e-11
500 3.93155650210995e-11
501 3.29241185635189e-11
502 5.81981146063362e-11
503 7.2364255997641e-11
504 6.37491471927525e-11
505 3.86605529452711e-11
506 3.27523423439133e-11
507 5.7881357116561e-11
508 7.17320672005138e-11
509 6.29715533867308e-11
510 3.80222264380643e-11
511 3.25856892103543e-11
512 5.75685666555296e-11
513 7.11127464283695e-11
514 6.22135361845845e-11
515 3.74040675851288e-11
516 3.24246575892168e-11
517 5.72574992945797e-11
518 7.05027277387005e-11
519 6.14709441485588e-11
520 3.6802915997334e-11
521 3.22718836237744e-11
522 5.69525830563934e-11
523 6.9905845866201e-11
524 6.07460589391801e-11
525 3.62169931093243e-11
526 3.2119268173785e-11
527 5.66476919924621e-11
528 6.93178332469568e-11
529 6.00371712787676e-11
530 3.56506453485727e-11
531 3.19776392796546e-11
532 5.63494863204383e-11
533 6.87417348816997e-11
534 5.93434452275282e-11
535 3.50961255385707e-11
536 3.18349281384114e-11
537 5.60519585902824e-11
538 6.81748667557677e-11
539 5.86652897812827e-11
540 3.45595917032906e-11
541 3.17010977847874e-11
542 5.57604853867012e-11
543 6.76197884159807e-11
544 5.80028600629047e-11
545 3.40370646444617e-11
546 3.1568195166958e-11
547 5.54694975010578e-11
548 6.70718430936179e-11
549 5.73521833898236e-11
550 3.35269524218819e-11
551 3.14412621945599e-11
552 5.51850183545395e-11
553 6.65368066171249e-11
554 5.6718622528784e-11
555 3.30330315148683e-11
556 3.13171032201174e-11
557 5.49018735027183e-11
558 6.60090881577633e-11
559 5.60965675666647e-11
560 3.25506023318223e-11
561 3.11965240696034e-11
562 5.46227290060087e-11
563 6.54911095064773e-11
564 5.5487868550648e-11
565 3.20808114132464e-11
566 3.10793424745253e-11
567 5.43474005070052e-11
568 6.49829107027887e-11
569 5.48929564192628e-11
570 3.16247470988747e-11
571 3.09659360842571e-11
572 5.40751674645675e-11
573 6.44828814876961e-11
574 5.43093181555302e-11
575 3.11787212098946e-11
576 3.08544548804678e-11
577 5.38063323890593e-11
578 6.39920662936551e-11
579 5.37386423257756e-11
580 3.07455637218889e-11
581 3.07465053960905e-11
582 5.35406839779792e-11
583 6.35092991795019e-11
584 5.31791366187253e-11
585 3.0323290977874e-11
586 3.0642259596896e-11
587 5.32794555817282e-11
588 6.30357738253364e-11
589 5.26314390786669e-11
590 2.99105900060689e-11
591 3.05378898738828e-11
592 5.30197129891466e-11
593 6.2569373317664e-11
594 5.20948428610546e-11
595 2.95106422959509e-11
596 3.04396776678489e-11
597 5.2765208507109e-11
598 6.211173099417e-11
599 5.1568537241637e-11
600 2.91180295687528e-11
601 3.03409715502251e-11
602 5.25130725885257e-11
603 6.16621480750809e-11
604 5.10539320014005e-11
605 2.87375251610599e-11
606 3.02457203613986e-11
607 5.22638337335127e-11
608 6.12192580492244e-11
609 5.05482905064347e-11
610 2.83655056268542e-11
611 3.01536354041595e-11
612 5.20191982409476e-11
613 6.07850786992186e-11
614 5.00532003304301e-11
615 2.80014400733279e-11
616 3.00609723180898e-11
617 5.17761202704476e-11
618 6.03575725273939e-11
619 4.95683983520958e-11
620 2.76496334123013e-11
621 2.99744206673699e-11
622 5.15381087210056e-11
623 5.99377741621269e-11
624 4.90919815148868e-11
625 2.73022744243373e-11
626 2.98854237927478e-11
627 5.13012849360976e-11
628 5.95244084179374e-11
629 4.86254150473358e-11
630 2.69663879932901e-11
631 2.98019836485548e-11
632 5.10695387991797e-11
633 5.9119075025455e-11
634 4.81682327467506e-11
635 2.66377690425909e-11
636 2.97186082207338e-11
637 5.08395667216164e-11
638 5.87193658486258e-11
639 4.77185935400956e-11
640 2.63156586858663e-11
641 2.96367881270054e-11
642 5.06131194221367e-11
643 5.83270973878384e-11
644 4.7278720937898e-11
645 2.60035941550228e-11
646 2.95587159758809e-11
647 5.0390667735618e-11
648 5.79417625770539e-11
649 4.68468798569134e-11
650 2.56967244863299e-11
651 2.94790563868572e-11
652 5.01689921242816e-11
653 5.75611984470228e-11
654 4.64223337004528e-11
655 2.53986465676302e-11
656 2.94048510777702e-11
657 4.99532163895462e-11
658 5.71890525379507e-11
659 4.60068842570397e-11
660 2.51064859998076e-11
661 2.93292003391454e-11
662 4.97382554795877e-11
663 5.68215879836648e-11
664 4.55983436862793e-11
665 2.48215135023767e-11
666 2.92564446766839e-11
667 4.95271974573332e-11
668 5.64608780756042e-11
669 4.51979506390742e-11
670 2.45437667577208e-11
671 2.91851890752318e-11
672 4.93186374420888e-11
673 5.61053356441941e-11
674 4.4803734918098e-11
675 2.42709071599848e-11
676 2.91155564688784e-11
677 4.91141339167395e-11
678 5.57572660665925e-11
679 4.44186590036292e-11
680 2.40058585158229e-11
681 2.90460621206234e-11
682 4.89103796216375e-11
683 5.54126194286424e-11
684 4.40384894235378e-11
685 2.37462172320636e-11
686 2.89802985733485e-11
687 4.87118850850598e-11
688 5.50756261364315e-11
689 4.36665122339786e-11
690 2.34918408039834e-11
691 2.89132808795205e-11
692 4.85141885971839e-11
693 5.4742739299294e-11
694 4.33006732285579e-11
695 2.32447920207839e-11
696 2.88504385412579e-11
697 4.83212334893863e-11
698 5.44165526509693e-11
699 4.29418081058069e-11
700 2.30013758572337e-11
701 2.87853085187854e-11
702 4.81282457720405e-11
703 5.40934105713388e-11
704 4.25878786111162e-11
705 2.27649039407861e-11
706 2.87261482467108e-11
707 4.79421297403053e-11
708 5.37790952497468e-11
709 4.22429602969787e-11
710 2.25332608309391e-11
711 2.86632168517724e-11
712 4.77539218323035e-11
713 5.34655840590029e-11
714 4.1900675727176e-11
715 2.23064559787173e-11
716 2.86059764984911e-11
717 4.75726834034955e-11
718 5.31607807579436e-11
719 4.15670926555089e-11
720 2.20845801624732e-11
721 2.85462603982052e-11
722 4.73908197179756e-11
723 5.28582858808906e-11
724 4.12376982786178e-11
725 2.18687359657602e-11
726 2.8491272662206e-11
727 4.72143570117634e-11
728 5.25626799417958e-11
729 4.09150432382447e-11
730 2.16559349362973e-11
731 2.84337561294927e-11
732 4.70376301823695e-11
733 5.22696230374486e-11
734 4.05966551115305e-11
735 2.14491600818708e-11
736 2.83809138133136e-11
737 4.68662484664991e-11
738 5.19833572000662e-11
739 4.02850226714695e-11
740 2.12461557830657e-11
741 2.83267260826504e-11
742 4.66954834230643e-11
743 5.17002408231844e-11
744 3.99777964817651e-11
745 2.10476875608773e-11
746 2.82746004933361e-11
747 4.65279061950198e-11
748 5.14220811331644e-11
749 3.96761538045973e-11
750 2.08541127735981e-11
751 2.82239778669736e-11
752 4.63629409514861e-11
753 5.11481910084858e-11
754 3.93790056676437e-11
755 2.06632341378268e-11
756 2.81736223789216e-11
757 4.62004507353897e-11
758 5.08792161148509e-11
759 3.90880105220008e-11
760 2.04783761464751e-11
761 2.81246123077093e-11
762 4.60396370326921e-11
763 5.06132147735004e-11
764 3.88002470302303e-11
765 2.02961642371205e-11
766 2.80775907447213e-11
767 4.58827540308441e-11
768 5.03529992858594e-11
769 3.85185759802847e-11
770 2.01176892402252e-11
771 2.8029573302674e-11
772 4.57264172315855e-11
773 5.00954813396875e-11
774 3.82409334134064e-11
775 1.99447120032779e-11
776 2.79852720576965e-11
777 4.55742048972104e-11
778 4.98430135509614e-11
779 3.79678209176236e-11
780 1.97729030852862e-11
781 2.793912848975e-11
782 4.54225785644113e-11
783 4.95934843993952e-11
784 3.76990235485012e-11
785 1.96069533599124e-11
786 2.78969267595082e-11
787 4.52753612072538e-11
788 4.93494704357917e-11
789 3.7435602497423e-11
790 1.94436012484029e-11
791 2.78530846319368e-11
792 4.51280245645343e-11
793 4.91070532942651e-11
794 3.71744345352477e-11
795 1.92829772242263e-11
796 2.78121229214015e-11
797 4.49851786977637e-11
798 4.88707151903118e-11
799 3.69197880980491e-11
800 1.91274303156377e-11
801 2.77710930010539e-11
802 4.48428712127624e-11
803 4.86361901765898e-11
804 3.66672460500632e-11
805 1.8973734701038e-11
806 2.77319470240587e-11
807 4.47042119759596e-11
808 4.84068340482734e-11
809 3.64201088414427e-11
810 1.88235340264316e-11
811 2.76921450244016e-11
812 4.4566002809123e-11
813 4.81794645053497e-11
814 3.61757737274776e-11
815 1.86774838333829e-11
816 2.76560690201322e-11
817 4.44323584349475e-11
818 4.79575626197815e-11
819 3.59363854035208e-11
820 1.8532721452911e-11
821 2.76174401141136e-11
822 4.42980578000949e-11
823 4.77369437239276e-11
824 3.56995166988636e-11
825 1.83927435589303e-11
826 2.75833389835273e-11
827 4.41687968265774e-11
828 4.75220894863506e-11
829 3.54678734126833e-11
830 1.82544877996948e-11
831 2.75468498837528e-11
832 4.40387596905085e-11
833 4.73081587794775e-11
834 3.52381118987431e-11
835 1.81198601339477e-11
836 2.75141793111667e-11
837 4.39133133774422e-11
838 4.7099574695243e-11
839 3.50132741122779e-11
840 1.79875548367888e-11
841 2.74805673937217e-11
842 4.37884695152166e-11
843 4.68931842503018e-11
844 3.47912692564833e-11
845 1.78580770201101e-11
846 2.74483052088119e-11
847 4.3665897833965e-11
848 4.66900813444135e-11
849 3.45727445747522e-11
850 1.77317877096938e-11
851 2.74176185081265e-11
852 4.35458906844151e-11
853 4.64905487134493e-11
854 3.43577251088378e-11
855 1.76074274948231e-11
856 2.73867965528572e-11
857 4.34270666087063e-11
858 4.62934516915149e-11
859 3.41455549716764e-11
860 1.74862031501098e-11
861 2.73581419688707e-11
862 4.3311406274647e-11
863 4.61005054970251e-11
864 3.3937468030502e-11
865 1.73670758797259e-11
866 2.73286043566152e-11
867 4.31959544582023e-11
868 4.59089347533663e-11
869 3.37312788509912e-11
870 1.72511032411375e-11
871 2.73023345185184e-11
872 4.30846151029511e-11
873 4.5722151852854e-11
874 3.35293615103886e-11
875 1.71365211285116e-11
876 2.72746143422165e-11
877 4.29733829002903e-11
878 4.55369892948294e-11
879 3.33298778738024e-11
880 1.70253549439796e-11
881 2.72491233379828e-11
882 4.28648151459276e-11
883 4.53550131953469e-11
884 3.31332865425204e-11
885 1.69161031553659e-11
886 2.7224521112172e-11
887 4.27583961067538e-11
888 4.51761810246654e-11
889 3.29398122184301e-11
890 1.68087731041541e-11
891 2.72002766964789e-11
892 4.26535961385946e-11
893 4.50001588607905e-11
894 3.27495756580606e-11
895 1.67045291255231e-11
896 2.71770433037813e-11
897 4.25503688601757e-11
898 4.48263627451473e-11
899 3.25614379528525e-11
900 1.6601686341888e-11
901 2.71545976529925e-11
902 4.24490322099787e-11
903 4.46552454061686e-11
904 3.23759223627013e-11
905 1.65012292812461e-11
906 2.71340007923869e-11
907 4.23508303235188e-11
908 4.44884016739958e-11
909 3.21948899073432e-11
910 1.64034818567326e-11
911 2.71121929442963e-11
912 4.22518118184972e-11
913 4.43213430224154e-11
914 3.20137277543584e-11
915 1.63070479641615e-11
916 2.70939236295409e-11
917 4.21576230706098e-11
918 4.41598021121583e-11
919 3.18375829482651e-11
920 1.62124197294874e-11
921 2.70736985609971e-11
922 4.20626281174536e-11
923 4.39987531043488e-11
924 3.16628820761372e-11
925 1.61216234068537e-11
926 2.70570888081306e-11
927 4.19713529542208e-11
928 4.3841434175754e-11
929 3.14908192374155e-11
930 1.6030136238453e-11
931 2.70387727449829e-11
932 4.18802004234927e-11
933 4.36855900306744e-11
934 3.13209706539982e-11
935 1.59424086546377e-11
936 2.70234707394516e-11
937 4.17925247588139e-11
938 4.35337739844234e-11
939 3.11549779317467e-11
940 1.58568534580758e-11
941 2.70074432591386e-11
942 4.17046331043211e-11
943 4.33821782516871e-11
944 3.09888679644577e-11
945 1.57712174622622e-11
946 2.6993326777883e-11
947 4.16203051199897e-11
948 4.323516136986e-11
949 3.08275358870257e-11
950 1.56892671242651e-11
951 2.69792438534688e-11
952 4.15363261662522e-11
953 4.30890901750109e-11
954 3.06672119924215e-11
955 1.56086946905182e-11
956 2.69668155844095e-11
957 4.14548540957508e-11
958 4.29460016712642e-11
959 3.05094685093658e-11
960 1.55291058537819e-11
961 2.69541020655123e-11
962 4.13740989729575e-11
963 4.28043739898121e-11
964 3.03533852660696e-11
965 1.54523044820129e-11
966 2.69443518248667e-11
967 4.12971871240034e-11
968 4.2667270423395e-11
969 3.02015295576837e-11
970 1.53765057379522e-11
971 2.69317750833401e-11
972 4.12179424185211e-11
973 4.25283594567207e-11
974 3.00481922014954e-11
975 1.53028549023575e-11
976 2.69249493386226e-11
977 4.11454856895006e-11
978 4.23966141992246e-11
979 2.99011229824042e-11
980 1.52301883365181e-11
981 2.69138216268894e-11
982 4.10696133522745e-11
983 4.22625327577332e-11
984 2.97527131313623e-11
985 1.51604985379542e-11
986 2.69082072478527e-11
987 4.09995988220955e-11
988 4.21342052069723e-11
989 2.9608795128306e-11
990 1.50904613798287e-11
991 2.68991045339322e-11
992 4.09273568173734e-11
993 4.20047315858452e-11
994 2.94646039770349e-11
995 1.50239629191389e-11
996 2.68952452921268e-11
997 4.08607806347787e-11
998 4.18810539532289e-11
999 2.93252875997918e-11
1000 1.49578434856456e-11
1001 2.68879203676794e-11
1002 4.07915897833973e-11
1003 4.17555555352195e-11
1004 2.91846364546742e-11
1005 1.48933988128209e-11
1006 2.68848382309035e-11
1007 4.07273761345998e-11
1008 4.16352302231991e-11
1009 2.90485002407761e-11
1010 1.48307811228255e-11
1011 2.68806296022614e-11
1012 4.06628455323201e-11
1013 4.15153911920233e-11
1014 2.89131648685331e-11
1015 1.47697220640465e-11
1016 2.68779294418243e-11
1017 4.06002628997414e-11
1018 4.13976573757099e-11
1019 2.87794786043343e-11
1020 1.47098021374075e-11
1021 2.687625467872e-11
1022 4.05396051058277e-11
1023 4.12823393144123e-11
1024 2.86479397317113e-11
1025 1.46510184801547e-11
1026 2.68749087893532e-11
1027 4.0480215569261e-11
1028 4.11690381332528e-11
1029 2.85187392303228e-11
1030 1.45949230110273e-11
1031 2.68746089934989e-11
1032 4.04219276224633e-11
1033 4.10568192851923e-11
1034 2.83900161815593e-11
1035 1.4538985885468e-11
1036 2.6875569725147e-11
1037 4.03660412243463e-11
1038 4.0947542326145e-11
1039 2.82639916199333e-11
1040 1.44845564754359e-11
1041 2.68766282084393e-11
1042 4.03110198276232e-11
1043 4.08397986645599e-11
1044 2.81397987861426e-11
1045 1.44326349090011e-11
1046 2.68791252946754e-11
1047 4.02575758578432e-11
1048 4.07336090886313e-11
1049 2.80164585834373e-11
1050 1.43805333724933e-11
1051 2.6882023843015e-11
1052 4.02056551738561e-11
1053 4.06295498937262e-11
1054 2.78953248980469e-11
1055 1.43308410163359e-11
1056 2.6886277052224e-11
1057 4.01555084714098e-11
1058 4.05275484225572e-11
1059 2.77759648782415e-11
1060 1.4282267309418e-11
1061 2.68910160570055e-11
1062 4.01065038820144e-11
1063 4.04270477567598e-11
1064 2.76578420334833e-11
1065 1.42343460137115e-11
1066 2.68961352453976e-11
1067 4.00585239012259e-11
1068 4.03278845167071e-11
1069 2.75410027717307e-11
1070 1.41888082538462e-11
1071 2.69038116813354e-11
1072 4.00137357348497e-11
1073 4.02322553749335e-11
1074 2.74272573482706e-11
1075 1.4143807127271e-11
1076 2.69097659331484e-11
1077 3.99676662205773e-11
1078 4.0135616815969e-11
1079 2.73124596906482e-11
1080 1.41000093683158e-11
1081 2.69192507140421e-11
1082 3.9926030804644e-11
1083 4.00437626942501e-11
1084 2.72020408175795e-11
1085 1.40577808768371e-11
1086 2.69269240854018e-11
1087 3.98828001305092e-11
1088 3.99505444425201e-11
1089 2.7090297432462e-11
1090 1.40171381571319e-11
1091 2.69387973295546e-11
1092 3.98446319299945e-11
1093 3.98626313893649e-11
1094 2.69830540596844e-11
1095 1.39763208746057e-11
1096 2.69469864936889e-11
1097 3.98033094044247e-11
1098 3.97721105728433e-11
1099 2.68739295141468e-11
1100 1.39389301976467e-11
1101 2.69612371615114e-11
1102 3.97682281445516e-11
1103 3.96874208260527e-11
1104 2.67690136762783e-11
1105 1.39000743675084e-11
1106 2.6971830579039e-11
1107 3.97308799123072e-11
1108 3.96016551184882e-11
1109 2.66641868672245e-11
1110 1.38648799510093e-11
1111 2.69858360161516e-11
1112 3.96964498705851e-11
1113 3.95181508641375e-11
1114 2.65604129752597e-11
1115 1.38296467443838e-11
1116 2.70008242606092e-11
1117 3.96642878449396e-11
1118 3.94375520245701e-11
1119 2.64592440614946e-11
1120 1.37944295090209e-11
1121 2.70139504199159e-11
1122 3.96307937648135e-11
1123 3.93561366894342e-11
1124 2.63580871911407e-11
1125 1.37639476927975e-11
1126 2.7032360968877e-11
1127 3.96022514910776e-11
1128 3.9278949681296e-11
1129 2.62591358646132e-11
1130 1.37300030461912e-11
1131 2.70472157195579e-11
1132 3.95719527100758e-11
1133 3.92012720811313e-11
1134 2.6160938577468e-11
1135 1.37005713295353e-11
1136 2.70658470435955e-11
1137 3.95449589819059e-11
1138 3.91264335648521e-11
1139 2.60646784289714e-11
1140 1.367174274952e-11
1141 2.70846704346131e-11
1142 3.95188222686621e-11
1143 3.9052605848779e-11
1144 2.59687090763593e-11
1145 1.36416811791503e-11
1146 2.71030448851123e-11
1147 3.94932787793022e-11
1148 3.8979995488845e-11
1149 2.58746264153157e-11
1150 1.36163444148506e-11
1151 2.71250122052908e-11
1152 3.94710776210399e-11
1153 3.89103742972489e-11
1154 2.57823045476094e-11
1155 1.35892231636538e-11
1156 2.7144751522216e-11
1157 3.94475832808569e-11
1158 3.88399176589585e-11
1159 2.568936432624e-11
1160 1.35641359237614e-11
1161 2.71678266147262e-11
1162 3.94278446805075e-11
1163 3.87732545707583e-11
1164 2.55997945081232e-11
1165 1.35409798732731e-11
1166 2.71908007738203e-11
1167 3.94082514860835e-11
1168 3.87068143065202e-11
1169 2.5509944049195e-11
1170 1.35172845760848e-11
1171 2.72142997881703e-11
1172 3.93899191173774e-11
1173 3.86418624177895e-11
1174 2.54215176776946e-11
1175 1.34958845799943e-11
1176 2.72396551006613e-11
1177 3.93736825536091e-11
1178 3.85789736345888e-11
1179 2.53346012692626e-11
1180 1.34751873691149e-11
1181 2.72654522811796e-11
1182 3.93585123857788e-11
1183 3.85174321679993e-11
1184 2.52488272257676e-11
1185 1.34552241418184e-11
1186 2.72914689671693e-11
1187 3.93438048259047e-11
1188 3.84563063334061e-11
1189 2.51632195674006e-11
1190 1.34370804393198e-11
1191 2.73201567466283e-11
1192 3.93321996491452e-11
1193 3.83981988738177e-11
1194 2.50797431870489e-11
1195 1.34186823569552e-11
1196 2.73480243958501e-11
1197 3.93206676989054e-11
1198 3.83407892657096e-11
1199 2.4997425693883e-11
1200 1.34027298356512e-11
1201 2.73772723161826e-11
1202 3.93102072983312e-11
1203 3.82839757589623e-11
1204 2.49149275596768e-11
1205 1.33874119094346e-11
1206 2.74086255067025e-11
1207 3.93025831328879e-11
1208 3.82300480238304e-11
1209 2.48345119147237e-11
1210 1.33718108694246e-11
1211 2.74390861022544e-11
1212 3.92948879176436e-11
1213 3.81766408880152e-11
1214 2.47552108209612e-11
1215 1.33595362909253e-11
1216 2.74719074956618e-11
1217 3.92891893466507e-11
1218 3.8124664845158e-11
1219 2.46761794404574e-11
1220 1.33463656817989e-11
1221 2.7504971172412e-11
1222 3.92846544822362e-11
1223 3.80741618832213e-11
1224 2.45984970855117e-11
1225 1.33348127774833e-11
1226 2.75391768929207e-11
1227 3.92815514302147e-11
1228 3.80251336656283e-11
1229 2.45220848239341e-11
1230 1.33250815440058e-11
1231 2.75748570537634e-11
1232 3.92801629348427e-11
1233 3.79777232646451e-11
1234 2.44465283816007e-11
1235 1.33145874510061e-11
1236 2.76097906040024e-11
1237 3.92785085837118e-11
1238 3.79301034172667e-11
1239 2.437078146483e-11
1240 1.33069722464769e-11
1241 2.7648636081314e-11
1242 3.92811431734864e-11
1243 3.78867121202751e-11
1244 2.42984545453174e-11
1245 1.32992761068008e-11
1246 2.76854042776683e-11
1247 3.92820308721694e-11
1248 3.78417081092296e-11
1249 2.42244650630431e-11
1250 1.32926102900681e-11
1251 2.77250088224389e-11
1252 3.92860897495594e-11
1253 3.77996548758269e-11
1254 2.41527769671682e-11
1255 1.3287300173649e-11
1256 2.77651329592474e-11
1257 3.92910440927168e-11
1258 3.77585586910075e-11
1259 2.40817098551784e-11
1260 1.32829332245114e-11
1261 2.78064131782718e-11
1262 3.92975628226558e-11
1263 3.77190568240717e-11
1264 2.40118591674908e-11
1265 1.32793987015654e-11
1266 2.78480897967303e-11
1267 3.93046623999597e-11
1268 3.76799689528544e-11
1269 2.39419425384967e-11
1270 1.32768071791627e-11
1271 2.78916074083731e-11
1272 3.93140641515467e-11
1273 3.76431487509024e-11
1274 2.38738214807797e-11
1275 1.32753982317636e-11
1276 2.79356683003774e-11
1277 3.93243261030544e-11
1278 3.76072060763538e-11
1279 2.38062628012658e-11


==> tikz/noncoplanarity-004.tsv <==
-1280 4.63067202950881e-17
-1279 4.97524015603638e-17
-1278 5.53442041044971e-17
-1277 6.24654629961912e-17
-1276 7.06481975814036e-17
-1275 8.00833735229073e-17
-1274 9.07709702676558e-17
-1273 1.04560088768194e-16
-1272 1.18003568305997e-16
-1271 1.33274301256424e-16
-1270 1.48018635127775e-16
-1269 1.60792270465319e-16
-1268 1.70462236621323e-16
-1267 1.76531555665058e-16
-1266 1.78203727724857e-16
-1265 1.76243855361491e-16
-1264 1.7285666417059e-16
-1263 1.68369815576304e-16
-1262 1.63638797317256e-16
-1261 1.61161716152348e-16
-1260 1.60648904854843e-16
-1259 1.62148329933457e-16
-1258 1.65561907670045e-16
-1257 1.71608829556888e-16
-1256 1.79853166186116e-16
-1255 1.92511831680011e-16
-1254 2.09855389724673e-16
-1253 2.31877429257036e-16
-1252 2.59899517614939e-16
-1251 2.93617315711994e-16
-1250 3.31615218598101e-16
-1249 3.71463032050909e-16
-1248 4.1057240234728e-16
-1247 4.48788361617457e-16
-1246 4.83814718206702e-16
-1245 5.15371835213266e-16
-1244 5.43384626257796e-16
-1243 5.67773330680636e-16
-1242 5.87734868201718e-16
-1241 6.04059042130721e-16
-1240 6.13852167043774e-16
-1239 6.18196232882066e-16
-1238 6.14685015734773e-16
-1237 6.02607193605195e-16
-1236 5.84388262888846e-16
-1235 5.60132227698347e-16
-1234 5.31643291127182e-16
-1233 5.01440781341033e-16
-1232 4.6790139543429e-16
-1231 4.32694015969253e-16
-1230 3.95093376884988e-16
-1229 3.53438701629553e-16
-1228 3.07947672059141e-16
-1227 2.58653650235628e-16
-1226 2.06224237408956e-16
-1225 1.53537094902477e-16
-1224 9.95534231245308e-17
-1223 5.09599923805609e-17
-1222 3.48512731553305e-17
-1221 7.58149517891649e-17
-1220 1.25932614725359e-16
-1219 1.76650266147338e-16
-1218 2.2508240001644e-16
-1217 2.70273820141471e-16
-1216 3.10569527015401e-16
-1215 3.45589757508138e-16
-1214 3.73290055334839e-16
-1213 3.93096125241715e-16
-1212 4.05157093757639e-16
-1211 4.09263948648355e-16
-1210 4.06076101614576e-16
-1209 3.96670326877837e-16
-1208 3.81776213750806e-16
-1207 3.62856522781734e-16
-1206 3.38805033390468e-16
-1205 3.11748804748093e-16
-1204 2.81821878274845e-16
-1203 2.48657957625545e-16
-1202 2.14911907758092e-16
-1201 1.83352966008467e-16
-1200 1.57265561323792e-16
-1199 1.41281725609355e-16
-1198 1.4086721577081e-16
-1197 1.53745852558279e-16
-1196 1.75071242534139e-16
-1195 2.00345876335629e-16
-1194 2.27759630657485e-16
-1193 2.53187995591207e-16
-1192 2.77144558609657e-16
-1191 2.9628684406304e-16
-1190 3.11225549141675e-16
-1189 3.19033080541408e-16
-1188 3.18721178593222e-16
-1187 3.10902718446119e-16
-1186 2.96014498880521e-16
-1185 2.73145758803388e-16
-1184 2.46761160236887e-16
-1183 2.16825675428271e-16
-1182 1.83491331568961e-16
-1181 1.49771040598297e-16
-1180 1.156093744566e-16
-1179 8.28373670636344e-17
-1178 5.68565183988452e-17
-1177 5.17079943430611e-17
-1176 7.19960721883209e-17
-1175 1.02051983140865e-16
-1174 1.32287685833673e-16
-1173 1.58795548059137e-16
-1172 1.83901081638618e-16
-1171 2.05713877111919e-16
-1170 2.26228665083725e-16
-1169 2.46179578682045e-16
-1168 2.64268842908527e-16
-1167 2.82597304369585e-16
-1166 2.98472526979977e-16
-1165 3.13365699330423e-16
-1164 3.24649321586526e-16
-1163 3.38960103970762e-16
-1162 3.53878874914305e-16
-1161 3.72271781723508e-16
-1160 3.94595917935966e-16
-1159 4.21772732211386e-16
-1158 4.49417039751207e-16
-1157 4.79515539829308e-16
-1156 5.09037362997655e-16
-1155 5.40231611221498e-16
-1154 5.70478135611849e-16
-1153 6.02395555060938e-16
-1152 6.32598013148613e-16
-1151 6.6095425210368e-16
-1150 6.83549455446724e-16
-1149 6.99074771960556e-16
-1148 7.04207690962731e-16
-1147 6.98916752714126e-16
-1146 6.82221560680597e-16
-1145 6.54096078863967e-16
-1144 6.15850847074347e-16
-1143 5.67761896722968e-16
-1142 5.09676236267181e-16
-1141 4.43287726023527e-16
-1140 3.68178116070223e-16
-1139 2.89242083019968e-16
-1138 2.15717111759297e-16
-1137 1.77108349539873e-16
-1136 2.04194737888666e-16
-1135 2.82500604101439e-16
-1134 3.80586012432736e-16
-1133 4.82849388787365e-16
-1132 5.82358835763626e-16
-1131 6.76515469353348e-16
-1130 7.61688152507318e-16
-1129 8.3769230581868e-16
-1128 9.02995643931266e-16
-1127 9.55965301864212e-16
-1126 9.96038940659031e-16
-1125 1.01956223497269e-15
-1124 1.02599941321417e-15
-1123 1.01611824698412e-15
-1122 9.88504763604959e-16
-1121 9.45870424089767e-16
-1120 8.88149966151755e-16
-1119 8.18254434621278e-16
-1118 7.38221536944375e-16
-1117 6.49425592797694e-16
-1116 5.53389724012567e-16
-1115 4.52486301834876e-16
-1114 3.4582743056541e-16
-1113 2.39326677526166e-16
-1112 1.39172457967943e-16
-1111 9.56023043041027e-17
-1110 1.63413348031192e-16
-1109 2.66115849017318e-16
-1108 3.71080536626239e-16
-1107 4.72661786929293e-16
-1106 5.69509414780271e-16
-1105 6.5821236798628e-16
-1104 7.4124227411647e-16
-1103 8.18264617841713e-16
-1102 8.87734403379286e-16
-1101 9.49665583989459e-16
-1100 1.00296835337761e-15
-1099 1.04515402226407e-15
-1098 1.07748826780361e-15
-1097 1.09899364528395e-15
-1096 1.1097159693795e-15
-1095 1.11055961413459e-15
-1094 1.10396041502664e-15
-1093 1.09144310203348e-15
-1092 1.07517727677014e-15
-1091 1.05418626853669e-15
-1090 1.03097527525189e-15
-1089 1.00486143244343e-15
-1088 9.77004360409533e-16
-1087 9.47176390793507e-16
-1086 9.16866545262048e-16
-1085 8.874024118607e-16
-1084 8.59365266136032e-16
-1083 8.34554706976949e-16
-1082 8.12451147887681e-16
-1081 7.94260937684722e-16
-1080 7.76885288555797e-16
-1079 7.60281758946374e-16
-1078 7.43007547621266e-16
-1077 7.23656428014698e-16
-1076 7.01231584873005e-16
-1075 6.76956486888209e-16
-1074 6.49218748687955e-16
-1073 6.21570506553899e-16
-1072 5.91781788566216e-16
-1071 5.62296819981242e-16
-1070 5.30806522332909e-16
-1069 4.98378036877268e-16
-1068 4.62405651596364e-16
-1067 4.23225811693261e-16
-1066 3.81676644900535e-16
-1065 3.38960778658419e-16
-1064 2.95586856217354e-16
-1063 2.54004731180292e-16
-1062 2.14523371797254e-16
-1061 1.7628582281222e-16
-1060 1.39262001788683e-16
-1059 1.02127933618917e-16
-1058 6.47845555106948e-17
-1057 2.93292860060837e-17
-1056 2.21957872988052e-17
-1055 5.57836505194021e-17
-1054 9.09107885580854e-17
-1053 1.22953415689367e-16
-1052 1.51706133844069e-16
-1051 1.77460171958696e-16
-1050 2.00858394384695e-16
-1049 2.20806232661753e-16
-1048 2.38248370946864e-16
-1047 2.51924645674199e-16
-1046 2.60221777237436e-16
-1045 2.63923867721149e-16
-1044 2.59556213915886e-16
-1043 2.48936279159074e-16
-1042 2.33173954782281e-16
-1041 2.12780098949424e-16
-1040 1.87665092408865e-16
-1039 1.64856017492358e-16
-1038 1.45513109420125e-16
-1037 1.30300990426946e-16
-1036 1.25342778439529e-16
-1035 1.30287926818271e-16
-1034 1.44707160589931e-16
-1033 1.61562858840203e-16
-1032 1.84455929621919e-16
-1031 1.98416272842762e-16
-1030 2.11099881835257e-16
-1029 2.17636114783161e-16
-1028 2.2328202632915e-16
-1027 2.17061256440722e-16
-1026 2.10115691204465e-16
-1025 1.9980912179577e-16
-1024 1.82945143873514e-16
-1023 1.66158982000096e-16
-1022 1.45459640856434e-16
-1021 1.27144027370014e-16
-1020 1.09306853065067e-16
-1019 8.81226574232165e-17
-1018 7.18294963085931e-17
-1017 5.89392523050053e-17
-1016 6.17609886199891e-17
-1015 8.38950077898777e-17
-1014 1.17985079073289e-16
-1013 1.57300228742907e-16
-1012 2.02888945852191e-16
-1011 2.50510365982823e-16
-1010 3.0122739932598e-16
-1009 3.53032491760869e-16
-1008 4.09735934529232e-16
-1007 4.69212166364815e-16
-1006 5.28613462069454e-16
-1005 5.90286115954166e-16
-1004 6.49362926767681e-16
-1003 7.05530201295546e-16
-1002 7.58169378937781e-16
-1001 8.03433368988191e-16
-1000 8.45498062739679e-16
-999 8.82668917676919e-16
-998 9.16834392034533e-16
-997 9.48369634843439e-16
-996 9.78222945549886e-16
-995 1.00471911416723e-15
-994 1.02867429707531e-15
-993 1.0473443350548e-15
-992 1.06264855848082e-15
-991 1.07460748002805e-15
-990 1.08389283433184e-15
-989 1.09229274400509e-15
-988 1.10056115183562e-15
-987 1.11059955381299e-15
-986 1.12126589366968e-15
-985 1.13309344729174e-15
-984 1.14503395244269e-15
-983 1.15603747063869e-15
-982 1.16567994262225e-15
-981 1.17408388273596e-15
-980 1.18040249429132e-15
-979 1.18631128969281e-15
-978 1.19091967720316e-15
-977 1.19363840291752e-15
-976 1.1940742767312e-15
-975 1.19125716055252e-15
-974 1.18161827682438e-15
-973 1.16628931912155e-15
-972 1.14252117864653e-15
-971 1.11177077553648e-15
-970 1.07318186232422e-15
-969 1.02893022296464e-15
-968 9.80328675182753e-16
-967 9.29277545608809e-16
-966 8.76299826072568e-16
-965 8.23197698870136e-16
-964 7.68310387116466e-16
-963 7.12377777706883e-16
-962 6.55885586647362e-16
-961 6.00914343066983e-16
-960 5.46629373173936e-16
-959 4.95789727256727e-16
-958 4.50289309651863e-16
-957 4.09394427497475e-16
-956 3.75278531817353e-16
-955 3.46776929870376e-16
-954 3.258898829478e-16
-953 3.12005142015988e-16
-952 3.069524396195e-16
-951 3.11773771335223e-16
-950 3.25248957507063e-16
-949 3.46237659141829e-16
-948 3.71169181643247e-16
-947 3.98066503774562e-16
-946 4.25490456980511e-16
-945 4.49537908812968e-16
-944 4.70645927204372e-16
-943 4.86116516006247e-16
-942 4.94147519283884e-16
-941 4.95851256914687e-16
-940 4.90439985406291e-16
-939 4.80361536123108e-16
-938 4.67583411182942e-16
-937 4.56457459285666e-16
-936 4.50546180317589e-16
-935 4.5206812026201e-16
-934 4.61993572961606e-16
-933 4.79152810198553e-16
-932 5.01553806183729e-16
-931 5.2757975659973e-16
-930 5.55476756959914e-16
-929 5.83762040279732e-16
-928 6.11556261621299e-16
-927 6.38048322733037e-16
-926 6.6054912746641e-16
-925 6.78879838854145e-16
-924 6.90584313222356e-16
-923 6.96560079129932e-16
-922 6.95249817591615e-16
-921 6.91234174470878e-16
-920 6.83416579017851e-16
-919 6.7592178337836e-16
-918 6.69361249755724e-16
-917 6.6456005365838e-16
-916 6.61803881391862e-16
-915 6.59882140543332e-16
-914 6.57440193723422e-16
-913 6.53040456811859e-16
-912 6.45119322201959e-16
-911 6.33344346581155e-16
-910 6.15355861743388e-16
-909 5.93022579812877e-16
-908 5.66398205778983e-16
-907 5.35376942993297e-16
-906 5.00384136794371e-16
-905 4.62258558822336e-16
-904 4.20808447295306e-16
-903 3.79103381254658e-16
-902 3.33432446232252e-16
-901 2.90794650926091e-16
-900 2.46555441754596e-16
-899 2.0946218002326e-16
-898 1.80384908387127e-16
-897 1.61733002050256e-16
-896 1.54425067211379e-16
-895 1.52666768016207e-16
-894 1.52886594363181e-16
-893 1.5195169406356e-16
-892 1.4888219718045e-16
-891 1.41718132854068e-16
-890 1.32840219343048e-16
-889 1.21221815962649e-16
-888 1.06891747045452e-16
-887 9.13765502518471e-17
-886 7.32063729227689e-17
-885 5.32342015118072e-17
-884 3.51545194490728e-17
-883 3.67313685524125e-17
-882 6.41523828212355e-17
-881 1.01428573863945e-16
-880 1.43983089519921e-16
-879 1.87336564184377e-16
-878 2.30494353686162e-16
-877 2.71408729182518e-16
-876 3.1021781234351e-16
-875 3.4572835661889e-16
-874 3.807986305106e-16
-873 4.11521539340572e-16
-872 4.40176709842114e-16
-871 4.65445736501511e-16
-870 4.86419683225599e-16
-869 5.00847648195784e-16
-868 5.09269323173107e-16
-867 5.12189329501499e-16
-866 5.07984916195661e-16
-865 4.98143692957731e-16
-864 4.86617917855453e-16
-863 4.72988277851731e-16
-862 4.57091533512735e-16
-861 4.42016301572843e-16
-860 4.25526122446619e-16
-859 4.08726480108467e-16
-858 3.90560647668238e-16
-857 3.70446999115708e-16
-856 3.49150508512827e-16
-855 3.26418983401039e-16
-854 3.0491219185204e-16
-853 2.83589236659457e-16
-852 2.64034252269001e-16
-851 2.43910159370446e-16
-850 2.23053549995299e-16
-849 2.00056326865026e-16
-848 1.73005253496696e-16
-847 1.42673426180655e-16
-846 1.09450331400049e-16
-845 7.83095475836364e-17
-844 6.4912415073715e-17
-843 8.22077417805287e-17
-842 1.17705671357961e-16
-841 1.61646136202194e-16
-840 2.08469645249674e-16
-839 2.57940024367317e-16
-838 3.08805768819139e-16
-837 3.61863875942564e-16
-836 4.1565005450081e-16
-835 4.684485824609e-16
-834 5.19215356790802e-16
-833 5.65630538874011e-16
-832 6.08564774209783e-16
-831 6.46104532748358e-16
-830 6.8076587204288e-16
-829 7.10947396124852e-16
-828 7.38852451498747e-16
-827 7.65508593573213e-16
-826 7.8995670870555e-16
-825 8.12665617796453e-16
-824 8.30409389966934e-16
-823 8.43682937466882e-16
-822 8.51782566043188e-16
-821 8.54806417097006e-16
-820 8.51256279289577e-16
-819 8.44957056148831e-16
-818 8.34925584578014e-16
-817 8.20702566193475e-16
-816 8.04172982833225e-16
-815 7.83025664136663e-16
-814 7.56673325217831e-16
-813 7.25313486654077e-16
-812 6.88817781972365e-16
-811 6.49872755497462e-16
-810 6.08197726823102e-16
-809 5.67557922510718e-16
-808 5.30012743244469e-16
-807 4.98007430433489e-16
-806 4.72097021423082e-16
-805 4.53483279940159e-16
-804 4.43184432044795e-16
-803 4.39185350927343e-16
-802 4.42542084530853e-16
-801 4.49732228490017e-16
-800 4.58786420149725e-16
-799 4.69351553955259e-16
-798 4.78227149337581e-16
-797 4.87746494107486e-16
-796 4.95037318639333e-16
-795 5.02557315230377e-16
-794 5.09316543107746e-16
-793 5.16037703761662e-16
-792 5.22472226489212e-16
-791 5.28592060966356e-16
-790 5.35246887509158e-16
-789 5.45072088535836e-16
-788 5.56928006791223e-16
-787 5.76233882070449e-16
-786 5.99175503873848e-16
-785 6.25339550054578e-16
-784 6.53218538676933e-16
-783 6.79147889369723e-16
-782 7.0202807546368e-16
-781 7.20581555262902e-16
-780 7.36344796479988e-16
-779 7.47851267526407e-16
-778 7.5541660658774e-16
-777 7.6004084559641e-16
-776 7.58331027686661e-16
-775 7.52614330122575e-16
-774 7.39201326655668e-16
-773 7.16925076458156e-16
-772 6.88526807563417e-16
-771 6.53835979407854e-16
-770 6.13223211330926e-16
-769 5.71021652920156e-16
-768 5.27779667652298e-16
-767 4.84730049652134e-16
-766 4.43087615609185e-16
-765 4.06848246757339e-16
-764 3.74342589866982e-16
-763 3.47077096839224e-16
-762 3.27843425065211e-16
-761 3.16659113143891e-16
-760 3.14296670275902e-16
-759 3.16168853424708e-16
-758 3.23950896319761e-16
-757 3.30101055711392e-16
-756 3.35814154384177e-16
-755 3.38680132504481e-16
-754 3.38890425864641e-16
-753 3.36852401938699e-16
-752 3.30341934197473e-16
-751 3.19469326238318e-16
-750 3.02501053137184e-16
-749 2.80516449318273e-16
-748 2.53264629294958e-16
-747 2.24342027346325e-16
-746 1.98085808458332e-16
-745 1.81746592564643e-16
-744 1.8236581733749e-16
-743 2.0194252031785e-16
-742 2.35811839153603e-16
-741 2.79452912259822e-16
-740 3.28555359265311e-16
-739 3.80817324499555e-16
-738 4.36494537360147e-16
-737 4.93972763325267e-16
-736 5.5087323354593e-16
-735 6.06072903242164e-16
-734 6.58212878064553e-16
-733 7.04814827176494e-16
-732 7.45457689583034e-16
-731 7.80300641430494e-16
-730 8.08989039878916e-16
-729 8.32467688096331e-16
-728 8.53738182203612e-16
-727 8.71011328307322e-16
-726 8.86814921682543e-16
-725 8.99722420242699e-16
-724 9.10299116713368e-16
-723 9.18127910836454e-16
-722 9.23076253661222e-16
-721 9.28103282930371e-16
-720 9.33730501647632e-16
-719 9.40962934211314e-16
-718 9.53045296953099e-16
-717 9.67492275726935e-16
-716 9.86735159819343e-16
-715 1.00854190540364e-15
-714 1.03118772940562e-15
-713 1.05386947046877e-15
-712 1.07497697833636e-15
-711 1.09267369998463e-15
-710 1.10831550794108e-15
-709 1.1202364270138e-15
-708 1.12782461961621e-15
-707 1.1336154576004e-15
-706 1.13552298038952e-15
-705 1.1346365638873e-15
-704 1.12883162734012e-15
-703 1.11847963383124e-15
-702 1.10199235395837e-15
-701 1.08153748692855e-15
-700 1.05675180046111e-15
-699 1.02982471312078e-15
-698 1.00214805426349e-15
-697 9.74832194224721e-16
-696 9.4753882654533e-16
-695 9.2027592272892e-16
-694 8.91422755197481e-16
-693 8.62165140604657e-16
-692 8.2996611885519e-16
-691 7.9680787440342e-16
-690 7.62553854840853e-16
-689 7.29647620303216e-16
-688 6.98243768177384e-16
-687 6.69521525938546e-16
-686 6.42750669096232e-16
-685 6.17037501239227e-16
-684 5.93975685431186e-16
-683 5.70693440630144e-16
-682 5.49217459752425e-16
-681 5.27797011450685e-16
-680 5.0726516464453e-16
-679 4.88216188645304e-16
-678 4.69460648410243e-16
-677 4.52599232239581e-16
-676 4.37753567204969e-16
-675 4.22331464721714e-16
-674 4.07840064604513e-16
-673 3.93495360986963e-16
-672 3.77917541302476e-16
-671 3.61339662658422e-16
-670 3.42885821299156e-16
-669 3.23314731651841e-16
-668 3.03196861482122e-16
-667 2.85696781437732e-16
-666 2.75005224088779e-16
-665 2.75778941773714e-16
-664 2.89351926739624e-16
-663 3.15564637806407e-16
-662 3.51044261337979e-16
-661 3.93202277086033e-16
-660 4.40226782109929e-16
-659 4.90781807175145e-16
-658 5.41588461319776e-16
-657 5.92916401184812e-16
-656 6.44138289187531e-16
-655 6.91026378789283e-16
-654 7.31322790196972e-16
-653 7.65502285680841e-16
-652 7.89885579220896e-16
-651 8.05718738660934e-16
-650 8.11594567933971e-16
-649 8.1145096630067e-16
-648 8.04329946045216e-16
-647 7.91954765759945e-16
-646 7.72975880726055e-16
-645 7.4879544255905e-16
-644 7.1618536339056e-16
-643 6.75684961233954e-16
-642 6.25409720669355e-16
-641 5.69759661072753e-16
-640 5.06791803707907e-16
-639 4.40793073106037e-16
-638 3.73940096397258e-16
-637 3.09433545920838e-16
-636 2.51515761511948e-16
-635 2.11707986997266e-16
-634 2.05896148264881e-16
-633 2.4613203066284e-16
-632 3.17502988932893e-16
-631 4.0719708110487e-16
-630 5.05353694631104e-16
-629 6.02300611074386e-16
-628 6.95894457064052e-16
-627 7.83272030796473e-16
-626 8.62463589031141e-16
-625 9.32883262424736e-16
-624 9.92933572137226e-16
-623 1.04393721056676e-15
-622 1.08351826930452e-15
-621 1.11080802881054e-15
-620 1.12504325162121e-15
-619 1.12393626685434e-15
-618 1.10718568723384e-15
-617 1.0739529304529e-15
-616 1.02804948957369e-15
-615 9.68722874386626e-16
-614 9.00514731616129e-16
-613 8.23714757166366e-16
-612 7.41335989368542e-16
-611 6.53671238426611e-16
-610 5.62906991504467e-16
-609 4.70042701855238e-16
-608 3.76668389194333e-16
-607 2.90061480070954e-16
-606 2.22450279300932e-16
-605 1.95370689604544e-16
-604 2.19799948209436e-16
-603 2.78012782398305e-16
-602 3.4888312421506e-16
-601 4.21601224824086e-16
-600 4.92629541822072e-16
-599 5.59215299604837e-16
-598 6.21132730670482e-16
-597 6.75641181807076e-16
-596 7.22876664143057e-16
-595 7.59372169650893e-16
-594 7.85077011969708e-16
-593 7.98732579254355e-16
-592 7.99213926890252e-16
-591 7.87317015916187e-16
-590 7.65133620504052e-16
-589 7.32881855245463e-16
-588 6.91841302200379e-16
-587 6.4471547222532e-16
-586 5.91756946056241e-16
-585 5.32084004447152e-16
-584 4.68679651464406e-16
-583 4.00306300154033e-16
-582 3.32379931024406e-16
-581 2.67647973274307e-16
-580 2.11508184326619e-16
-579 1.74277681618131e-16
-578 1.62728761545183e-16
-577 1.75448861032036e-16
-576 2.03305236618376e-16
-575 2.3430076199763e-16
-574 2.65235620484503e-16
-573 2.93693757259135e-16
-572 3.16152542655048e-16
-571 3.31564848984861e-16
-570 3.37784537755045e-16
-569 3.35129387561189e-16
-568 3.21437862313567e-16
-567 2.99161623936375e-16
-566 2.68069061845444e-16
-565 2.31730967923491e-16
-564 1.9239084832643e-16
-563 1.50665368840659e-16
-562 1.12241512388418e-16
-561 8.58000291396573e-17
-560 9.0303137005296e-17
-559 1.28948510513185e-16
-558 1.82493251887438e-16
-557 2.41993761214905e-16
-556 3.01644719073874e-16
-555 3.58317026293693e-16
-554 4.10837427974019e-16
-553 4.56086522585598e-16
-552 4.95829586965208e-16
-551 5.31670945047833e-16
-550 5.63684834572462e-16
-549 5.91857740345401e-16
-548 6.16907583993016e-16
-547 6.39000461313475e-16
-546 6.59742792346583e-16
-545 6.79609773817112e-16
-544 7.01752353612626e-16
-543 7.30351805314994e-16
-542 7.66925680494083e-16
-541 8.13956901264238e-16
-540 8.69048903574428e-16
-539 9.29869463070287e-16
-538 9.9427144317528e-16
-537 1.05880318262074e-15
-536 1.12149719105525e-15
-535 1.18274869499503e-15
-534 1.23714977819417e-15
-533 1.28956775454117e-15
-532 1.33370799561236e-15
-531 1.37141969943162e-15
-530 1.39828971891092e-15
-529 1.41387059782608e-15
-528 1.41707526382342e-15
-527 1.40511456377642e-15
-526 1.37880122599496e-15
-525 1.34357961795493e-15
-524 1.29369003074437e-15
-523 1.23986967991281e-15
-522 1.17216558220239e-15
-521 1.10125859437183e-15
-520 1.02289488901451e-15
-519 9.38529521083772e-16
-518 8.50766562586939e-16
-517 7.62271604755885e-16
-516 6.74367141455137e-16
-515 5.94117338924457e-16
-514 5.22189715568004e-16
-513 4.59703815889505e-16
-512 4.11955652358658e-16
-511 3.80616331685296e-16
-510 3.64766434733483e-16
-509 3.59117683434475e-16
-508 3.65241599719027e-16
-507 3.73087863238314e-16
-506 3.80942396931438e-16
-505 3.85410559548638e-16
-504 3.85074490912139e-16
-503 3.83262515108557e-16
-502 3.75099929457822e-16
-501 3.67817390537785e-16
-500 3.59401696457157e-16
-499 3.55630807702191e-16
-498 3.54392912062686e-16
-497 3.56745117645633e-16
-496 3.63080680397075e-16
-495 3.71184958140827e-16
-494 3.78452162790002e-16
-493 3.84398733964997e-16
-492 3.87494091146346e-16
-491 3.8649159699289e-16
-490 3.79661681082952e-16
-489 3.68126304332013e-16
-488 3.52630245831347e-16
-487 3.34226792523168e-16
-486 3.1137373578918e-16
-485 2.87470418925035e-16
-484 2.57839265377327e-16
-483 2.26638116988017e-16
-482 1.9145016763372e-16
-481 1.55295021502048e-16
-480 1.1925055902019e-16
-479 8.97069168241365e-17
-478 7.29990678635958e-17
-477 7.12368680997294e-17
-476 7.87105501057182e-17
-475 8.83226681385524e-17
-474 9.58483093634548e-17
-473 1.02223637880023e-16
-472 1.10282593068045e-16
-471 1.18946706326024e-16
-470 1.29607792724978e-16
-469 1.39464022869284e-16
-468 1.48430423097887e-16
-467 1.57048849822244e-16
-466 1.6459962967391e-16
-465 1.74433965708717e-16
-464 1.85537051967779e-16
-463 1.97044998439917e-16
-462 2.0670731253034e-16
-461 2.11875549572771e-16
-460 2.11059105369747e-16
-459 2.0295003710384e-16
-458 1.87814195768699e-16
-457 1.66684164051732e-16
-456 1.38595235172043e-16
-455 1.09859209275578e-16
-454 8.0446353216932e-17
-453 5.27141186965753e-17
-452 3.85476659350473e-17
-451 5.27973244490259e-17
-450 8.49850905506876e-17
-449 1.23334822064073e-16
-448 1.65057972506419e-16
-447 2.07144075352059e-16
-446 2.46538362011803e-16
-445 2.81829521389827e-16
-444 3.09932898628531e-16
-443 3.30057294439757e-16
-442 3.42208710299598e-16
-441 3.45673732775214e-16
-440 3.42479120055499e-16
-439 3.33338372460333e-16
-438 3.16981506019713e-16
-437 2.95624963542679e-16
-436 2.6688625130017e-16
-435 2.33337511156254e-16
-434 1.93996745694073e-16
-433 1.55744600088208e-16
-432 1.30757735130062e-16
-431 1.35917955710883e-16
-430 1.73378382445507e-16
-429 2.2814241133616e-16
-428 2.89779073840912e-16
-427 3.50575119532197e-16
-426 4.10711898290602e-16
-425 4.68393856192467e-16
-424 5.23248632410285e-16
-423 5.76152757167091e-16
-422 6.26364407489369e-16
-421 6.74636508531696e-16
-420 7.20026647619056e-16
-419 7.60579516073187e-16
-418 7.98979348027148e-16
-417 8.32535022195422e-16
-416 8.62110459415515e-16
-415 8.88416621059907e-16
-414 9.1346572179643e-16
-413 9.37629112114571e-16
-412 9.6291245455564e-16
-411 9.88599783466436e-16
-410 1.01626738251635e-15
-409 1.04245681005949e-15
-408 1.0689725425017e-15
-407 1.09307454630632e-15
-406 1.11515474466619e-15
-405 1.13504608220652e-15
-404 1.15447646953809e-15
-403 1.17141021101806e-15
-402 1.19037635857276e-15
-401 1.20681304651687e-15
-400 1.22375250390338e-15
-399 1.23842542876241e-15
-398 1.25052392375117e-15
-397 1.25855990115163e-15
-396 1.2643277373349e-15
-395 1.26630610482937e-15
-394 1.2667101449473e-15
-393 1.26666741408677e-15
-392 1.26878574998388e-15
-391 1.27108730161137e-15
-390 1.2753553726731e-15
-389 1.28143139557839e-15
-388 1.2837048969365e-15
-387 1.28731482618551e-15
-386 1.2850994449583e-15
-385 1.28579383016154e-15
-384 1.28291460997161e-15
-383 1.28101513685484e-15
-382 1.27770891290555e-15
-381 1.274801777549e-15
-380 1.27015743316244e-15
-379 1.26557185268034e-15
-378 1.25560790845603e-15
-377 1.2428509547977e-15
-376 1.22539688145337e-15
-375 1.2053363260081e-15
-374 1.18140394161429e-15
-373 1.15678520949686e-15
-372 1.1313784651163e-15
-371 1.10668587693616e-15
-370 1.08093769587542e-15
-369 1.05432263388856e-15
-368 1.02529237652388e-15
-367 9.94639971313437e-16
-366 9.61580655064627e-16
-365 9.25270779868992e-16
-364 8.87663561406596e-16
-363 8.48963864550302e-16
-362 8.10708213273188e-16
-361 7.72554215712807e-16
-360 7.34363636471626e-16
-359 6.95051545136896e-16
-358 6.53217093872483e-16
-357 6.07986486263576e-16
-356 5.59098237631727e-16
-355 5.07163895603826e-16
-354 4.53930159585336e-16
-353 4.01429173623708e-16
-352 3.48445786317778e-16
-351 2.97681189051955e-16
-350 2.47957933934818e-16
-349 1.98481036056862e-16
-348 1.49873571093371e-16
-347 1.03836525497433e-16
-346 6.57812627632375e-17
-345 5.63372499780324e-17
-344 8.08910195758629e-17
-343 1.16075298927335e-16
-342 1.50703744556234e-16
-341 1.8132499547022e-16
-340 2.08800545022444e-16
-339 2.32550615873847e-16
-338 2.54099864647458e-16
-337 2.72203373500568e-16
-336 2.86604465334824e-16
-335 2.95177355959421e-16
-334 3.00038594026183e-16
-333 2.98540092088303e-16
-332 2.92052692213153e-16
-331 2.82798335335203e-16
-330 2.70602290019036e-16
-329 2.58168125065023e-16
-328 2.47492915773389e-16
-327 2.37088923228762e-16
-326 2.30478696055722e-16
-325 2.26173070077262e-16
-324 2.24700556171226e-16
-323 2.24536359529145e-16
-322 2.25306295289995e-16
-321 2.25106889180222e-16
-320 2.22515515790471e-16
-319 2.17439058198766e-16
-318 2.10524740911305e-16
-317 2.00428522308162e-16
-316 1.89284251392195e-16
-315 1.74627543209286e-16
-314 1.56989174285657e-16
-313 1.3479337263853e-16
-312 1.06165322814545e-16
-311 7.28717467145978e-17
-310 3.9472496269477e-17
-309 3.59054527402681e-17
-308 7.20476866772387e-17
-307 1.14745798633292e-16
-306 1.56891184267155e-16
-305 1.95394552119967e-16
-304 2.30717959074446e-16
-303 2.62007156311596e-16
-302 2.92084825055442e-16
-301 3.19910256804341e-16
-300 3.47691895551466e-16
-299 3.73284795628026e-16
-298 3.97979132084405e-16
-297 4.19088081790927e-16
-296 4.37638170484273e-16
-295 4.55736024109554e-16
-294 4.76412830595706e-16
-293 4.9999466421748e-16
-292 5.30225905323018e-16
-291 5.65137215039596e-16
-290 6.0427791436903e-16
-289 6.43117147387757e-16
-288 6.78473041812453e-16
-287 7.09397935390241e-16
-286 7.35301389287076e-16
-285 7.54936520078442e-16
-284 7.70089563356695e-16
-283 7.80155619651969e-16
-282 7.85598518624683e-16
-281 7.85549915379598e-16
-280 7.7825857000052e-16
-279 7.63458731012349e-16
-278 7.39087346868111e-16
-277 7.05107994947816e-16
-276 6.64653662192766e-16
-275 6.17588264516369e-16
-274 5.67005441072831e-16
-273 5.17073262260739e-16
-272 4.6870934834231e-16
-271 4.23686590751646e-16
-270 3.85877704478204e-16
-269 3.51825308262678e-16
-268 3.2432753447964e-16
-267 3.02377785134749e-16
-266 2.87574015962302e-16
-265 2.77608706196522e-16
-264 2.73180925168318e-16
-263 2.67850517460291e-16
-262 2.63044885064472e-16
-261 2.55920937601298e-16
-260 2.45680154350301e-16
-259 2.30297985207428e-16
-258 2.12486631065937e-16
-257 1.96151947281156e-16
-256 1.82461921053332e-16
-255 1.74755257268272e-16
-254 1.71395744611714e-16
-253 1.79437177114326e-16
-252 1.92506378360194e-16
-251 2.08633128762107e-16
-250 2.26193092303658e-16
-249 2.45257569807175e-16
-248 2.625403915888e-16
-247 2.80244569790409e-16
-246 2.94398105614006e-16
-245 3.05443698656102e-16
-244 3.1049667358685e-16
-243 3.09797935475182e-16
-242 3.02498120767928e-16
-241 2.91139149926015e-16
-240 2.74729971947423e-16
-239 2.59313115763021e-16
-238 2.46698000101412e-16
-237 2.39569682527891e-16
-236 2.36402925501922e-16
-235 2.36786691359483e-16
-234 2.37717670871051e-16
-233 2.3797884754252e-16
-232 2.35600812505666e-16
-231 2.32848427375298e-16
-230 2.28700647874206e-16
-229 2.23928429495974e-16
-228 2.18705424646089e-16
-227 2.11957296434365e-16
-226 2.01435248589054e-16
-225 1.87168893699764e-16
-224 1.67743355132715e-16
-223 1.46787069132903e-16
-222 1.28774516794098e-16
-221 1.22560034609585e-16
-220 1.34830267082204e-16
-219 1.62106967014214e-16
-218 1.9849839227993e-16
-217 2.38128993403261e-16
-216 2.80341281499899e-16
-215 3.25306029416891e-16
-214 3.71791824939691e-16
-213 4.19555231334447e-16
-212 4.67571453795224e-16
-211 5.10702846768085e-16
-210 5.48020764912235e-16
-209 5.76259774375848e-16
-208 5.94243348934678e-16
-207 6.02389858972471e-16
-206 6.01562157440274e-16
-205 5.94761241212798e-16
-204 5.81537925359508e-16
-203 5.63642918158054e-16
-202 5.39779488338862e-16
-201 5.09615013681167e-16
-200 4.73025953655856e-16
-199 4.2982068113974e-16
-198 3.82015660996339e-16
-197 3.32244324115884e-16
-196 2.81382340198246e-16
-195 2.34751245327926e-16
-194 1.90895516938279e-16
-193 1.53087035998575e-16
-192 1.21238630458823e-16
-191 1.00032292677333e-16
-190 9.37557974586638e-17
-189 1.03646782707125e-16
-188 1.23987779235864e-16
-187 1.46671442058531e-16
-186 1.69080712206326e-16
-185 1.87695233631863e-16
-184 2.03183438810863e-16
-183 2.15958633006301e-16
-182 2.26812505956064e-16
-181 2.36615257521752e-16
-180 2.44786980165612e-16
-179 2.52011047563222e-16
-178 2.56732593232235e-16
-177 2.59928137387578e-16
-176 2.61728026836593e-16
-175 2.62834262223269e-16
-174 2.63895207884014e-16
-173 2.629689002124e-16
-172 2.6018558758356e-16
-171 2.54711547227799e-16
-170 2.47512249364415e-16
-169 2.40847993906684e-16
-168 2.39144135460565e-16
-167 2.41510392213141e-16
-166 2.49168102134768e-16
-165 2.58417781806456e-16
-164 2.65966699673374e-16
-163 2.71101868755146e-16
-162 2.76009772677943e-16
-161 2.82860247154611e-16
-160 2.94301663462488e-16
-159 3.10507429485304e-16
-158 3.29173700110322e-16
-157 3.47206062300133e-16
-156 3.62406140387544e-16
-155 3.73762720186391e-16
-154 3.82563233037784e-16
-153 3.94338749995318e-16
-152 4.16556482458105e-16
-151 4.55632647331869e-16
-150 5.07894373710936e-16
-149 5.63291564720671e-16
-148 6.03164011422413e-16
-147 6.1314671058352e-16
-146 5.82132595469606e-16
-145 5.16287192919941e-16
-144 4.54865139275645e-16
-143 4.8548176688783e-16
-142 6.37426861525186e-16
-141 8.39866217079535e-16
-140 1.01207912891441e-15
-139 1.09529788547058e-15
-138 1.05205759386721e-15
-137 9.02689897749862e-16
-136 8.13948167188196e-16
-135 1.1370263315467e-15
-134 1.86640420225294e-15
-133 2.815750829338e-15
-132 3.88663902413282e-15
-131 5.07013933518197e-15
-130 6.46421569148578e-15
-129 8.30112556178434e-15
-128 1.09074958166439e-14
-127 1.4625817164004e-14
-126 1.97752016945309e-14
-125 2.67073534744041e-14
-124 3.59115573469958e-14
-123 4.81276388294742e-14
-122 6.44767965818997e-14
-121 8.65636498422153e-14
-120 1.16597569954051e-13
-119 1.57524145095331e-13
-118 2.1325293706719e-13
-117 2.89034589034441e-13
-116 3.92015939268265e-13
-115 5.32003499893754e-13
-114 7.22471151631164e-13
-113 9.81880867349197e-13
-112 1.33548163784424e-12
-111 1.81777284135557e-12
-110 2.47588743080078e-12
-109 3.37423658076515e-12
-108 4.60085806924759e-12
-107 6.27608692550411e-12
-106 8.56436813029576e-12
-105 1.16903470452939e-11
-104 1.59607774554591e-11
-103 2.17943401568685e-11
-102 2.97622403747884e-11
-101 4.06434124434395e-11
-100 5.54994945898648e-11
-99 7.57764990026499e-11
-98 1.03442536263371e-10
-97 1.41174147353418e-10
-96 1.92608147747971e-10
-95 2.626815503535e-10
-94 3.58089764022848e-10
-93 4.87903297881124e-10
-92 6.64396539551453e-10
-91 9.04159710183306e-10
-90 1.2295882212934e-09
-89 1.6708739485883e-09
-88 2.26866262069034e-09
-87 3.07759330045627e-09
-86 4.17100326179474e-09
-85 5.64716887343931e-09
-84 7.63756585947494e-09
-83 1.03177774973244e-08
-82 1.39218655755356e-08
-81 1.87612569033857e-08
-80 2.52495011138375e-08
-79 3.39346392985566e-08
-78 4.55414073424094e-08
-77 6.10261059960711e-08
-76 8.16477297486343e-08
-75 1.09059891486929e-07
-74 1.45429248219411e-07
-73 1.93587569424431e-07
-72 2.57226344404527e-07
-71 3.41144955180307e-07
-70 4.5156600915748e-07
-69 5.96534497844936e-07
-68 7.86421093583898e-07
-67 1.0345541848209e-06
-66 1.35801024678622e-06
-65 1.77859790351553e-06
-64 2.3240775967757e-06
-63 3.02966614853673e-06
-62 3.93988365846027e-06
-61 5.11080903585773e-06
-60 6.61281987610103e-06
-59 8.5339021148978e-06
-58 1.09836245796025e-05
-57 1.4097882721013e-05
-56 1.80445238112888e-05
-55 2.30299719146776e-05
-54 2.9306973961745e-05
-53 3.71835870596556e-05
-52 4.70335203137281e-05
-51 5.93079302806438e-05
-50 7.45487459106535e-05
-49 9.34035645325415e-05
-48 0.000116642113115926
-47 0.000145174206802715
-46 0.000180069057836656
-45 0.000222575691232814
-44 0.000274144108121072
-43 0.000336446703827393
-42 0.000411399296703935
-41 0.000501180958164495
-40 0.000608251658671829
-39 0.000735366564803758
-38 0.000885585647308269
-37 0.00106227709969382
-36 0.00126911293391229
-35 0.00151005502843966
-34 0.00178932987030566
-33 0.00211139027286589
-32 0.00248086248167874
-31 0.00290247731676681
-30 0.00338098435318141
-29 0.003921048621373
-28 0.00452712991691207
-27 0.00520334554087592
-26 0.00595331813440103
-25 0.00678001120057372
-24 0.00768555589093207
-23 0.00867107362930164
-22 0.00973650010029383
-21 0.0108804169840281
-20 0.0120998985083188
-19 0.0133903803494183
-18 0.0147455585803641
-17 0.0161573261879788
-16 0.0176157541146193
-15 0.0191091228057451
-14 0.0206240088582964
-13 0.0221454295920814
-12 0.023657046258203
-11 0.0251414242332211
-10 0.0265803460281023
-9 0.0279551703902078
-8 0.0292472283316688
-7 0.0304382447213554
-6 0.0315107722695884
-5 0.0324486234407176
-4 0.0332372851515943
-3 0.0338643011250744
-2 0.0343196074999128
-1 0.0345958087420531
0 0.0346883830038649
1 0.0345958087420531
2 0.0343196074999128
3 0.0338643011250744
4 0.0332372851515943
5 0.0324486234407176
6 0.0315107722695884
7 0.0304382447213554
8 0.0292472283316688
9 0.0279551703902078
10 0.0265803460281023
11 0.0251414242332211
12 0.023657046258203
13 0.0221454295920814
14 0.0206240088582964
15 0.0191091228057451
16 0.0176157541146193
17 0.0161573261879788
18 0.0147455585803642
19 0.0133903803494183
20 0.0120998985083188
21 0.0108804169840281
22 0.00973650010029382
23 0.00867107362930163
24 0.00768555589093207
25 0.00678001120057372
26 0.00595331813440104
27 0.00520334554087593
28 0.00452712991691208
29 0.00392104862137301
30 0.00338098435318141
31 0.00290247731676681
32 0.00248086248167873
33 0.00211139027286588
34 0.00178932987030566
35 0.00151005502843966
36 0.00126911293391229
37 0.00106227709969382
38 0.000885585647308266
39 0.000735366564803755
40 0.000608251658671829
41 0.000501180958164499
42 0.000411399296703942
43 0.000336446703827401
44 0.000274144108121076
45 0.000222575691232813
46 0.000180069057836652
47 0.00014517420680271
48 0.000116642113115923
49 9.34035645325407e-05
50 7.45487459106535e-05
51 5.93079302806422e-05
52 4.70335203137244e-05
53 3.718358705965e-05
54 2.93069739617405e-05
55 2.30299719146778e-05
56 1.80445238112936e-05
57 1.40978827210196e-05
58 1.09836245796083e-05
59 8.5339021149003e-06
60 6.61281987610131e-06
61 5.11080903585786e-06
62 3.93988365846415e-06
63 3.02966614854252e-06
64 2.32407759678017e-06
65 1.77859790351585e-06
66 1.35801024678188e-06
67 1.03455418481457e-06
68 7.86421093579608e-07
69 5.96534497844193e-07
70 4.51566009157252e-07
71 3.41144955177212e-07
72 2.57226344398475e-07
73 1.93587569417298e-07
74 1.45429248213959e-07
75 1.09059891486775e-07
76 8.16477297522634e-08
77 6.10261059978968e-08
78 4.55414073413823e-08
79 3.39346392957425e-08
80 2.52495011135248e-08
81 1.87612569078634e-08
82 1.39218655827463e-08
83 1.031777750395e-08
84 7.63756586052932e-09
85 5.64716887308506e-09
86 4.17100326409467e-09
87 3.07759330710706e-09
88 2.26866262846921e-09
89 1.67087395279398e-09
90 1.22958822211697e-09
91 9.04159708962606e-10
92 6.64396540966646e-10
93 4.87903303186903e-10
94 3.58089768510578e-10
95 2.62681550841705e-10
96 1.92608143765505e-10
97 1.4117414402235e-10
98 1.03442536921651e-10
99 7.57765029688581e-11
100 5.5499494696792e-11
101 4.06434078936953e-11
102 2.97622329030473e-11
103 2.17943363012042e-11
104 1.59607779956082e-11
105 1.16903467615789e-11
106 8.56436337275757e-12
107 6.27607973670249e-12
108 4.60085254895063e-12
109 3.37423554610546e-12
110 2.47588782547779e-12
111 1.81776918076059e-12
112 1.33547460296863e-12
113 9.81874655064042e-13
114 7.22470356013472e-13
115 5.32004124587199e-13
116 3.92012673972741e-13
117 2.89026548805956e-13
118 2.13245893778866e-13
119 1.57520950531018e-13
120 1.16597213823693e-13
121 8.65596865323476e-14
122 6.44684826442296e-14
123 4.81214481300249e-14
124 3.59099816486585e-14
125 2.67080540180058e-14
126 1.97713125031625e-14
127 1.4617418132506e-14
128 1.0901761146424e-14
129 8.30073156227918e-15
130 6.4640919537642e-15
131 5.06567989874578e-15
132 3.87876705917961e-15
133 2.80994811740149e-15
134 1.86668344574182e-15
135 1.13620069045896e-15
136 8.09339838098411e-16
137 9.00042838542474e-16
138 1.05560551854253e-15
139 1.09803900752883e-15
140 1.01228764559816e-15
141 8.35193123529746e-16
142 6.29972951344284e-16
143 4.77629257043867e-16
144 4.50431171263139e-16
145 5.15950644569184e-16
146 5.85873687967504e-16
147 6.20660830143695e-16
148 6.10994585432738e-16
149 5.67250745717809e-16
150 5.08306015156154e-16
151 4.51043269597008e-16
152 4.08668538626501e-16
153 3.86666728995679e-16
154 3.77845018442516e-16
155 3.73578001450464e-16
156 3.66851360450254e-16
157 3.53557277946961e-16
158 3.35883904912099e-16
159 3.14002587752704e-16
160 2.9432617066691e-16
161 2.79096511135457e-16
162 2.69933972724447e-16
163 2.65465001998667e-16
164 2.61898293880748e-16
165 2.57987285904445e-16
166 2.53501092757004e-16
167 2.48981213124069e-16
168 2.46658047436491e-16
169 2.45893322174626e-16
170 2.47880269530929e-16
171 2.49407499768801e-16
172 2.52258058339859e-16
173 2.55428708643389e-16
174 2.58719151140148e-16
175 2.62914992520578e-16
176 2.66275866268714e-16
177 2.67128142411025e-16
178 2.63214141451247e-16
179 2.55850726085084e-16
180 2.44807630624869e-16
181 2.33355276527223e-16
182 2.21613121023023e-16
183 2.10941915051807e-16
184 2.00569915161368e-16
185 1.88328309123451e-16
186 1.71342458420442e-16
187 1.50188222072947e-16
188 1.25514965389673e-16
189 1.03000712461854e-16
190 9.42035235417497e-17
191 1.0284571963421e-16
192 1.28484558636768e-16
193 1.60187420505923e-16
194 1.95851403761366e-16
195 2.34187623967535e-16
196 2.76980209618262e-16
197 3.24022294057902e-16
198 3.74044112712686e-16
199 4.24956721749185e-16
200 4.73101773091466e-16
201 5.14199770593153e-16
202 5.47105821028232e-16
203 5.71556686521413e-16
204 5.86040129836807e-16
205 5.94556470652849e-16
206 5.97484130160991e-16
207 5.95553175293988e-16
208 5.86606258599465e-16
209 5.71606575736382e-16
210 5.48206422793543e-16
211 5.1533443327175e-16
212 4.745444647394e-16
213 4.27344274091554e-16
214 3.76771663328659e-16
215 3.25149361133376e-16
216 2.75646093469768e-16
217 2.30583014610965e-16
218 1.90282013814502e-16
219 1.57544790527872e-16
220 1.35480613762341e-16
221 1.26838465149613e-16
222 1.32762453316344e-16
223 1.49441751027316e-16
224 1.68260225714879e-16
225 1.87432330399586e-16
226 2.01976212616835e-16
227 2.13521931172359e-16
228 2.2096783751763e-16
229 2.25582826983007e-16
230 2.28555485211853e-16
231 2.30638450307039e-16
232 2.31264237654588e-16
233 2.32705395395953e-16
234 2.34449461332864e-16
235 2.36577562029207e-16
236 2.41083953215289e-16
237 2.46553898660707e-16
238 2.54338911344506e-16
239 2.63506209218445e-16
240 2.74417418438162e-16
241 2.84788026379712e-16
242 2.9489953081381e-16
243 3.02107830967571e-16
244 3.05591568089748e-16
245 3.04919216446855e-16
246 2.98975523046269e-16
247 2.86886471463935e-16
248 2.70902175894681e-16
249 2.50076776686327e-16
250 2.25087574191355e-16
251 2.0222748606105e-16
252 1.84094540001102e-16
253 1.72437064401787e-16
254 1.68266437399201e-16
255 1.73867092353111e-16
256 1.85147106098178e-16
257 1.99727357857516e-16
258 2.1436851888731e-16
259 2.30381819748647e-16
260 2.45151301991114e-16
261 2.57832879399174e-16
262 2.65598069708941e-16
263 2.71984175120343e-16
264 2.75924751118259e-16
265 2.78502039376018e-16
266 2.84544010490237e-16
267 2.96637503282796e-16
268 3.17068297790113e-16
269 3.47356132395683e-16
270 3.85862488490668e-16
271 4.30894517249667e-16
272 4.76600395715227e-16
273 5.2475265615614e-16
274 5.71814984282784e-16
275 6.17116814323242e-16
276 6.59752077601376e-16
277 6.99189802625671e-16
278 7.31911767877072e-16
279 7.58939820378162e-16
280 7.78553080712325e-16
281 7.90231038821326e-16
282 7.92927930985876e-16
283 7.87735641505095e-16
284 7.74804181934892e-16
285 7.5518208402756e-16
286 7.30595670329404e-16
287 7.02029770514114e-16
288 6.70885340527005e-16
289 6.38034098991028e-16
290 6.03795937183323e-16
291 5.71067959848372e-16
292 5.38503300678713e-16
293 5.08590518543997e-16
294 4.81067884255551e-16
295 4.56218246538417e-16
296 4.32976751040541e-16
297 4.1166630518192e-16
298 3.90686867073103e-16
299 3.70030409747694e-16
300 3.48054840423356e-16
301 3.24467653817058e-16
302 2.97703171797422e-16
303 2.67736511977093e-16
304 2.33855953584965e-16
305 1.95797977810382e-16
306 1.55212424931718e-16
307 1.12024619967566e-16
308 6.96302423431521e-17
309 3.70412653411041e-17
310 3.9195551775655e-17
311 6.88716733531785e-17
312 9.88714048141269e-17
313 1.27279587736789e-16
314 1.52929308060318e-16
315 1.74461177186536e-16
316 1.93045154722683e-16
317 2.07547179772321e-16
318 2.167787237879e-16
319 2.22489932334761e-16
320 2.22515392767824e-16
321 2.20295876805868e-16
322 2.17266954750807e-16
323 2.1701324056872e-16
324 2.20128969174062e-16
325 2.26589675371884e-16
326 2.34804513749673e-16
327 2.44558426816727e-16
328 2.53953364748335e-16
329 2.62955140101355e-16
330 2.70771427135629e-16
331 2.79664757025948e-16
332 2.86859356765493e-16
333 2.93045783466929e-16
334 2.96292546547129e-16
335 2.9604727542137e-16
336 2.90040116519123e-16
337 2.77903356498428e-16
338 2.59705148562981e-16
339 2.36919130251951e-16
340 2.08131056128959e-16
341 1.78236327518259e-16
342 1.44870014571746e-16
343 1.1139692933794e-16
344 7.91204069815325e-17
345 5.5862122251703e-17
346 6.13872897282771e-17
347 9.61623282074912e-17
348 1.42241673573557e-16
349 1.93903386255751e-16
350 2.47875069148841e-16
351 3.01979180496827e-16
352 3.5625483108374e-16
353 4.086153111962e-16
354 4.5948254746182e-16
355 5.07658189947361e-16
356 5.54590184896404e-16
357 5.99968324705124e-16
358 6.45065981840438e-16
359 6.8958263263875e-16
360 7.34357796941578e-16
361 7.77435489361125e-16
362 8.18960526500777e-16
363 8.56570788258906e-16
364 8.92833540429212e-16
365 9.25174322963049e-16
366 9.56581951166536e-16
367 9.86906106909829e-16
368 1.01814363524894e-15
369 1.04931471528173e-15
370 1.08020350294891e-15
371 1.11131732715906e-15
372 1.13893618181595e-15
373 1.16461365442004e-15
374 1.18711593716933e-15
375 1.20523847875919e-15
376 1.2206607139796e-15
377 1.23522051952415e-15
378 1.24754741665695e-15
379 1.25903786412595e-15
380 1.27110897353793e-15
381 1.27863133413823e-15
382 1.28673837568279e-15
383 1.2881744734181e-15
384 1.28781657318622e-15
385 1.28422215166004e-15
386 1.28172013651388e-15
387 1.27859733808365e-15
388 1.27634854360114e-15
389 1.27510219880635e-15
390 1.2757238418892e-15
391 1.27668099011674e-15
392 1.27677110793302e-15
393 1.27590485023752e-15
394 1.27244097634856e-15
395 1.26697333441566e-15
396 1.25935665574958e-15
397 1.25129098907093e-15
398 1.24252097260916e-15
399 1.23328638420729e-15
400 1.2241351277819e-15
401 1.21259156493619e-15
402 1.19785044184259e-15
403 1.18042453993159e-15
404 1.15904749579795e-15
405 1.13562867030627e-15
406 1.11038197961438e-15
407 1.08528500323954e-15
408 1.06124573880879e-15
409 1.03844269431823e-15
410 1.01656297540266e-15
411 9.94432313610819e-16
412 9.71107288187082e-16
413 9.46754995833139e-16
414 9.18136617142187e-16
415 8.87989211472214e-16
416 8.57254378643137e-16
417 8.24920781502116e-16
418 7.91696439793594e-16
419 7.57281637284983e-16
420 7.20147554539676e-16
421 6.79977932023829e-16
422 6.34534702456099e-16
423 5.84428226584946e-16
424 5.28269403235002e-16
425 4.68369655473018e-16
426 4.06598658605612e-16
427 3.42639628800549e-16
428 2.80809413836191e-16
429 2.23321475938075e-16
430 1.73122087848743e-16
431 1.39397117920691e-16
432 1.33814109738032e-16
433 1.56747551260239e-16
434 1.93181881695504e-16
435 2.3293894416528e-16
436 2.69128357445607e-16
437 2.99376997102872e-16
438 3.20776191255288e-16
439 3.35449612418456e-16
440 3.42953985104465e-16
441 3.43672255626367e-16
442 3.37830410433954e-16
443 3.2662563237233e-16
444 3.07662935681521e-16
445 2.82468434596564e-16
446 2.49314406138643e-16
447 2.10185992418808e-16
448 1.68823913938084e-16
449 1.26187788889347e-16
450 8.43466381244702e-17
451 4.85372154079216e-17
452 3.04671592864803e-17
453 4.79535885190788e-17
454 7.76904789320546e-17
455 1.09470283910125e-16
456 1.3920326755714e-16
457 1.6543607623813e-16
458 1.87938937287052e-16
459 2.02184804890978e-16
460 2.10959706051957e-16
461 2.11421312901729e-16
462 2.06478000597495e-16
463 1.98482031873974e-16
464 1.8668874620541e-16
465 1.74797276751071e-16
466 1.6259242136165e-16
467 1.52210271500281e-16
468 1.42913833719548e-16
469 1.35636584063311e-16
470 1.29581254679638e-16
471 1.24172591838519e-16
472 1.1782333443768e-16
473 1.10584831072729e-16
474 9.99378794972156e-17
475 8.79602016950009e-17
476 7.67151764077403e-17
477 6.9594483940033e-17
478 7.51635509153883e-17
479 9.2786343710132e-17
480 1.19200940170782e-16
481 1.50328202823189e-16
482 1.83881997674146e-16
483 2.18415364745558e-16
484 2.526201531633e-16
485 2.87023873415549e-16
486 3.16349311760918e-16
487 3.40797232832723e-16
488 3.60826652987436e-16
489 3.72696770061223e-16
490 3.79967804848866e-16
491 3.80947803146322e-16
492 3.78689777212547e-16
493 3.76470646362275e-16
494 3.73546026262351e-16
495 3.71101102242825e-16
496 3.68387308527029e-16
497 3.65708057363709e-16
498 3.61539845336913e-16
499 3.60664887427388e-16
500 3.59312451671965e-16
501 3.64825008692297e-16
502 3.70590572199537e-16
503 3.7789030814792e-16
504 3.83297270122402e-16
505 3.86191681543437e-16
506 3.82745418862842e-16
507 3.72907933928768e-16
508 3.66260560825765e-16
509 3.58394373928364e-16
510 3.6463540848799e-16
511 3.83840644989068e-16
512 4.18177909388604e-16
513 4.64746938209114e-16
514 5.25221047115142e-16
515 5.93726282254385e-16
516 6.70618500387821e-16
517 7.53585410947022e-16
518 8.43648493365859e-16
519 9.33356623058036e-16
520 1.02155131650515e-15
521 1.10514277953852e-15
522 1.18136328427796e-15
523 1.24696976283349e-15
524 1.30109035650346e-15
525 1.34361639611512e-15
526 1.37709636991059e-15
527 1.39710436728331e-15
528 1.41031335882346e-15
529 1.4099006941409e-15
530 1.39835900957533e-15
531 1.37595447608618e-15
532 1.34094600452743e-15
533 1.29672343312237e-15
534 1.2425828275937e-15
535 1.18194625804888e-15
536 1.11701177382224e-15
537 1.05141902456547e-15
538 9.87027147994356e-16
539 9.25250785568819e-16
540 8.69561976027727e-16
541 8.19166567708003e-16
542 7.75058033716498e-16
543 7.37413670282371e-16
544 7.0613753653607e-16
545 6.79234584705321e-16
546 6.55801012123166e-16
547 6.33482545100488e-16
548 6.11208549831418e-16
549 5.88407574603215e-16
550 5.63519131981046e-16
551 5.33974989571239e-16
552 4.99886496968915e-16
553 4.59564747336639e-16
554 4.12645357589466e-16
555 3.58479203893057e-16
556 2.99291950125288e-16
557 2.38357224097991e-16
558 1.78543907203296e-16
559 1.2510445942124e-16
560 9.08941003417395e-17
561 9.0068943947594e-17
562 1.18504569586487e-16
563 1.56258492112112e-16
564 1.95220796084155e-16
565 2.32502178108336e-16
566 2.66361052951932e-16
567 2.95716368117431e-16
568 3.18642914479369e-16
569 3.3255414834915e-16
570 3.37569004824912e-16
571 3.33898832104409e-16
572 3.18699451132352e-16
573 2.95886266860447e-16
574 2.67086195984108e-16
575 2.3461050769332e-16
576 2.03120492193807e-16
577 1.77585504603981e-16
578 1.66707026965272e-16
579 1.78369237749039e-16
580 2.11792386687583e-16
581 2.62863025308914e-16
582 3.24376690665792e-16
583 3.93091030155782e-16
584 4.63725681695997e-16
585 5.32609164696264e-16
586 5.95867999580083e-16
587 6.52233097710529e-16
588 6.99646384971354e-16
589 7.36730884714201e-16
590 7.65107069921089e-16
591 7.83653507649115e-16
592 7.91931195696161e-16
593 7.9175467170854e-16
594 7.81269786969594e-16
595 7.59454439932758e-16
596 7.2681798738543e-16
597 6.8125245426018e-16
598 6.26462364301292e-16
599 5.62354265719282e-16
600 4.92947310801298e-16
601 4.18945724731199e-16
602 3.45872866838764e-16
603 2.76520838161518e-16
604 2.20367300012689e-16
605 1.95173053332107e-16
606 2.18292285246107e-16
607 2.82473004203486e-16
608 3.68821054232538e-16
609 4.64813870879587e-16
610 5.62963274140062e-16
611 6.58232288346523e-16
612 7.48681890684576e-16
613 8.30992091811629e-16
614 9.04758271141391e-16
615 9.69120334019922e-16
616 1.02434894320323e-15
617 1.06781285928754e-15
618 1.10019876786362e-15
619 1.12079163806537e-15
620 1.12562142591979e-15
621 1.11549901465669e-15
622 1.09062009441973e-15
623 1.05104112299503e-15
624 9.97292324241781e-16
625 9.32848481172393e-16
626 8.58719413919625e-16
627 7.7620767229449e-16
628 6.89217662288613e-16
629 5.9753023028652e-16
630 5.04519809649914e-16
631 4.12062238089875e-16
632 3.25483875986263e-16
633 2.52575796495326e-16
634 2.0808191364164e-16
635 2.09755959402774e-16
636 2.50017619607626e-16
637 3.11980911022166e-16
638 3.77553087080005e-16
639 4.44224523089171e-16
640 5.06791803707907e-16
641 5.65796071022319e-16
642 6.20485744474901e-16
643 6.68732418158232e-16
644 7.12418724217008e-16
645 7.48852638532561e-16
646 7.77741337026377e-16
647 7.9929970668372e-16
648 8.11006366317607e-16
649 8.15326022174e-16
650 8.12295996664e-16
651 8.00363540359384e-16
652 7.82139583680435e-16
653 7.57738261025067e-16
654 7.27161851463835e-16
655 6.91161138850675e-16
656 6.48920602840246e-16
657 6.01775312845178e-16
658 5.4968140177506e-16
659 4.95035010223517e-16
660 4.40187526205403e-16
661 3.88485951020016e-16
662 3.43975068655554e-16
663 3.08010707996883e-16
664 2.85184432444719e-16
665 2.7529087677467e-16
666 2.78404619610666e-16
667 2.90466223691006e-16
668 3.07386063611452e-16
669 3.2592766325323e-16
670 3.42933272099188e-16
671 3.59276870601064e-16
672 3.73836589619393e-16
673 3.88602374510103e-16
674 4.04197135626977e-16
675 4.22094896551303e-16
676 4.40343529489112e-16
677 4.5932519372607e-16
678 4.76848712193476e-16
679 4.92249008287549e-16
680 5.07225855567079e-16
681 5.22837472509554e-16
682 5.41281151773664e-16
683 5.63735538174563e-16
684 5.88701352840279e-16
685 6.17256803440657e-16
686 6.47358477443546e-16
687 6.76900170190515e-16
688 7.0597402270606e-16
689 7.34221991778449e-16
690 7.62578311153649e-16
691 7.92302669520189e-16
692 8.21936615940691e-16
693 8.54137514837452e-16
694 8.87110782299557e-16
695 9.20000078403749e-16
696 9.52759926280788e-16
697 9.82436065605558e-16
698 1.01016892714442e-15
699 1.03468141364221e-15
700 1.05696861905231e-15
701 1.07708254720044e-15
702 1.09427778717225e-15
703 1.1101439680061e-15
704 1.12393205444834e-15
705 1.13453613155945e-15
706 1.14099521566341e-15
707 1.1413107489678e-15
708 1.13568597089355e-15
709 1.12448645365065e-15
710 1.10797347253642e-15
711 1.08872944783743e-15
712 1.06732037055859e-15
713 1.04651618845339e-15
714 1.02652852377417e-15
715 1.00756363243049e-15
716 9.91355364919149e-16
717 9.75620093936828e-16
718 9.60928041138713e-16
719 9.46556718755367e-16
720 9.33465344559188e-16
721 9.2340123644365e-16
722 9.15468566430891e-16
723 9.09534133744998e-16
724 9.05337627299669e-16
725 8.99736515044569e-16
726 8.91270125926875e-16
727 8.79487044614187e-16
728 8.61336086525259e-16
729 8.38086747290555e-16
730 8.09109355641035e-16
731 7.75727144632787e-16
732 7.37368105942288e-16
733 6.97097628695658e-16
734 6.5354661673876e-16
735 6.06917085675612e-16
736 5.55682335472664e-16
737 5.02222608756447e-16
738 4.44846672151127e-16
739 3.86757474912941e-16
740 3.28697493240369e-16
741 2.75095323987089e-16
742 2.29396146697543e-16
743 1.9538849876235e-16
744 1.79325802062682e-16
745 1.81574105767305e-16
746 1.99407544181587e-16
747 2.25314630005777e-16
748 2.52895453812012e-16
749 2.80036010178658e-16
750 3.02140108064525e-16
751 3.20126829199068e-16
752 3.31683098651238e-16
753 3.37976725077723e-16
754 3.40094102517581e-16
755 3.39091810108627e-16
756 3.35929147934572e-16
757 3.31327506482795e-16
758 3.25815244188978e-16
759 3.19859621921371e-16
760 3.1370362840247e-16
761 3.1306612112256e-16
762 3.20414793204383e-16
763 3.39288478245839e-16
764 3.69042682302451e-16
765 4.06541044710929e-16
766 4.49856496469185e-16
767 4.91605041221592e-16
768 5.35588743002741e-16
769 5.76244998305712e-16
770 6.14344618058222e-16
771 6.48690337127791e-16
772 6.81398171470337e-16
773 7.09798188193777e-16
774 7.34168440647153e-16
775 7.52771958521743e-16
776 7.63019831570782e-16
777 7.6757446122949e-16
778 7.63365121189597e-16
779 7.52343977601444e-16
780 7.37006002097492e-16
781 7.16892751185572e-16
782 6.95793753401413e-16
783 6.71411046014186e-16
784 6.48352620482367e-16
785 6.25405915375221e-16
786 6.03360104734044e-16
787 5.8374662713952e-16
788 5.65760864914026e-16
789 5.49552522215087e-16
790 5.35110915715367e-16
791 5.2412602055517e-16
792 5.15606463815663e-16
793 5.09957085539519e-16
794 5.05495737103076e-16
795 5.02221396650211e-16
796 4.9856550704373e-16
797 4.92111769604752e-16
798 4.83819579181541e-16
799 4.73027564005158e-16
800 4.58742646597369e-16
801 4.45491334583526e-16
802 4.36792107357344e-16
803 4.32860235926535e-16
804 4.38753697468787e-16
805 4.53853853939372e-16
806 4.76767935324339e-16
807 5.05999706820081e-16
808 5.37986403697231e-16
809 5.73011872106759e-16
810 6.08149014351622e-16
811 6.4438989580247e-16
812 6.8179228422847e-16
813 7.1760926625381e-16
814 7.51859033478538e-16
815 7.8324080916501e-16
816 8.08926378363515e-16
817 8.29085464354139e-16
818 8.42299872404795e-16
819 8.49399493837392e-16
820 8.515764494363e-16
821 8.49146801881682e-16
822 8.43969745609101e-16
823 8.36470647054164e-16
824 8.25628719764296e-16
825 8.125559000248e-16
826 7.95196416364363e-16
827 7.73889534257293e-16
828 7.47189671363357e-16
829 7.16163947172858e-16
830 6.80658147104736e-16
831 6.41750956472726e-16
832 6.00656103764045e-16
833 5.58458777298862e-16
834 5.13854727138514e-16
835 4.68002790565494e-16
836 4.20484568715424e-16
837 3.69828089158995e-16
838 3.16965218095285e-16
839 2.62601877024979e-16
840 2.08473380364058e-16
841 1.56393871647578e-16
842 1.10957075228167e-16
843 7.53555541878545e-17
844 6.36987928814973e-17
845 7.85541384730015e-17
846 1.06601303546872e-16
847 1.36574047215941e-16
848 1.6648190171939e-16
849 1.95771278277823e-16
850 2.23506903184282e-16
851 2.48369012600812e-16
852 2.71105734779156e-16
853 2.91357612691973e-16
854 3.08861002951043e-16
855 3.26405701451208e-16
856 3.44409326473661e-16
857 3.62365383891528e-16
858 3.82376384959569e-16
859 4.04325107525711e-16
860 4.25854806182054e-16
861 4.46867212258771e-16
862 4.65178554272935e-16
863 4.80146561675289e-16
864 4.91445182324487e-16
865 4.9864390804291e-16
866 5.03093149066119e-16
867 5.03999058412455e-16
868 5.0185461668556e-16
869 4.96566794686263e-16
870 4.85546584360864e-16
871 4.70010425397421e-16
872 4.47657276070726e-16
873 4.19093625366348e-16
874 3.84924259585766e-16
875 3.46874120311735e-16
876 3.05187523926477e-16
877 2.64562627823543e-16
878 2.2327659697381e-16
879 1.83407866288046e-16
880 1.43785079164684e-16
881 1.07094372602131e-16
882 7.15838807547643e-17
883 4.3655132632266e-17
884 3.68670259740002e-17
885 5.23912061548542e-17
886 7.42309432783959e-17
887 9.42090059720671e-17
888 1.09753241299012e-16
889 1.22236340266395e-16
890 1.33159706358458e-16
891 1.3883907132336e-16
892 1.45261352441179e-16
893 1.47468965454588e-16
894 1.48821472303483e-16
895 1.52633687846058e-16
896 1.58511135167872e-16
897 1.69090022740384e-16
898 1.8871349325839e-16
899 2.14216582098973e-16
900 2.47245110827973e-16
901 2.84231751497895e-16
902 3.26148331641965e-16
903 3.70771728293284e-16
904 4.16721917496729e-16
905 4.61556545657183e-16
906 5.04158925849087e-16
907 5.41841639462361e-16
908 5.73228241292455e-16
909 5.97656310133535e-16
910 6.15593603246909e-16
911 6.28097845767408e-16
912 6.37149142064349e-16
913 6.45227167792677e-16
914 6.52735058635884e-16
915 6.59964793198383e-16
916 6.66276283298924e-16
917 6.71917407064537e-16
918 6.77442220339832e-16
919 6.80878441260259e-16
920 6.83779956532309e-16
921 6.86522651146667e-16
922 6.88440573725028e-16
923 6.89087892526292e-16
924 6.86668303400738e-16
925 6.78845439270388e-16
926 6.64720668187657e-16
927 6.45116001783849e-16
928 6.18686494800631e-16
929 5.88175892567654e-16
930 5.55340347551884e-16
931 5.22891409365607e-16
932 4.94314671970873e-16
933 4.71483693251814e-16
934 4.57310540438955e-16
935 4.51795553831824e-16
936 4.55093151761647e-16
937 4.63827695411896e-16
938 4.74274820737135e-16
939 4.84085433832063e-16
940 4.9016200257289e-16
941 4.92263198593313e-16
942 4.89509584803569e-16
943 4.80814264030363e-16
944 4.67467518136299e-16
945 4.4985304392609e-16
946 4.28254690067516e-16
947 4.03883636304865e-16
948 3.77186744913426e-16
949 3.50377935037891e-16
950 3.25950222712873e-16
951 3.07256795917508e-16
952 2.99483334380603e-16
953 3.03700411326557e-16
954 3.20991264388768e-16
955 3.46435720817905e-16
956 3.80035879587113e-16
957 4.17509093194697e-16
958 4.58462457121088e-16
959 5.00053170342557e-16
960 5.46629452535257e-16
961 5.95549890530362e-16
962 6.48429823739945e-16
963 7.04276638546352e-16
964 7.6313846233158e-16
965 8.22587178748937e-16
966 8.81406051565077e-16
967 9.36557931795585e-16
968 9.88014646596209e-16
969 1.0332842380751e-15
970 1.07296538811746e-15
971 1.10608659079678e-15
972 1.13462580588939e-15
973 1.15780332690579e-15
974 1.17643123563555e-15
975 1.19049142133626e-15
976 1.1988735520424e-15
977 1.20083159122596e-15
978 1.19878141474649e-15
979 1.19064382654358e-15
980 1.18064179224399e-15
981 1.16829113935136e-15
982 1.15695299461713e-15
983 1.14767807684446e-15
984 1.14007736278001e-15
985 1.13351478118419e-15
986 1.12636233575023e-15
987 1.11784787454181e-15
988 1.10841137017852e-15
989 1.09626247836041e-15
990 1.08333136021869e-15
991 1.06966033065203e-15
992 1.05505776276518e-15
993 1.03970713399197e-15
994 1.0235518273889e-15
995 1.00455332182122e-15
996 9.83279403804844e-16
997 9.56217939885073e-16
998 9.25795135677061e-16
999 8.87528626319025e-16
1000 8.46389556739222e-16
1001 7.98633229027932e-16
1002 7.49642721286504e-16
1003 6.99151669487839e-16
1004 6.44972707864808e-16
1005 5.90931865234104e-16
1006 5.35020668548782e-16
1007 4.76867248428952e-16
1008 4.17903634499218e-16
1009 3.57182723093748e-16
1010 2.99167787346387e-16
1011 2.43894964574569e-16
1012 1.94623132501101e-16
1013 1.52428405650284e-16
1014 1.14439169963056e-16
1015 8.35041899204795e-17
1016 6.43935336059897e-17
1017 6.36905797223233e-17
1018 7.06303053826687e-17
1019 8.60534754450331e-17
1020 1.03154073805834e-16
1021 1.30922788333607e-16
1022 1.44868418242168e-16
1023 1.63781416117414e-16
1024 1.82666479347628e-16
1025 1.97661156326193e-16
1026 2.06967996520242e-16
1027 2.15228339759912e-16
1028 2.20850128359303e-16
1029 2.17415924787952e-16
1030 2.09065712638152e-16
1031 1.94996042182997e-16
1032 1.74386486891307e-16
1033 1.57066213015093e-16
1034 1.41361359432034e-16
1035 1.32112751977378e-16
1036 1.30843534236585e-16
1037 1.3785753018309e-16
1038 1.50754308406382e-16
1039 1.70512501058445e-16
1040 1.90237726347968e-16
1041 2.11199358703609e-16
1042 2.2986960733255e-16
1043 2.4827792219125e-16
1044 2.57914892404012e-16
1045 2.6436386941647e-16
1046 2.61929118221523e-16
1047 2.54708689423157e-16
1048 2.40303779720196e-16
1049 2.22096280428321e-16
1050 2.00194892078714e-16
1051 1.76013784556484e-16
1052 1.48217899104891e-16
1053 1.19708172194359e-16
1054 8.80529554196079e-17
1055 5.60937510281842e-17
1056 2.19894496654745e-17
1057 2.12045098656892e-17
1058 5.84277282467395e-17
1059 9.82125453727733e-17
1060 1.39262191452678e-16
1061 1.80772065956462e-16
1062 2.21031572072444e-16
1063 2.60977417387429e-16
1064 2.99930284895776e-16
1065 3.38764015165701e-16
1066 3.77507122514769e-16
1067 4.16015965160117e-16
1068 4.54032068418999e-16
1069 4.93065864605363e-16
1070 5.30921598628604e-16
1071 5.66346011116242e-16
1072 5.99578788848468e-16
1073 6.28606238241768e-16
1074 6.54342751548405e-16
1075 6.76138638502597e-16
1076 6.96618947309488e-16
1077 7.16061708720858e-16
1078 7.36156637772457e-16
1079 7.55796737448597e-16
1080 7.77228563546945e-16
1081 7.99114239551104e-16
1082 8.19957388233194e-16
1083 8.42581384113593e-16
1084 8.63750674884805e-16
1085 8.87143763681841e-16
1086 9.1173127170773e-16
1087 9.39550534883519e-16
1088 9.69082767774602e-16
1089 1.00024434410067e-15
1090 1.03125762918429e-15
1091 1.05875424775728e-15
1092 1.08243079469614e-15
1093 1.0997353319287e-15
1094 1.1092582924913e-15
1095 1.11049168774745e-15
1096 1.10492421026733e-15
1097 1.09174291807384e-15
1098 1.07014853915841e-15
1099 1.04135750870145e-15
1100 1.00286990858738e-15
1101 9.5413594381716e-16
1102 8.94941370444499e-16
1103 8.25407792439174e-16
1104 7.45763659702915e-16
1105 6.58493064026015e-16
1106 5.65270116448858e-16
1107 4.66115461237634e-16
1108 3.65382549762199e-16
1109 2.62978980158441e-16
1110 1.63631210201325e-16
1111 9.40251566047533e-17
1112 1.3145475753725e-16
1113 2.31137554233615e-16
1114 3.41412850607698e-16
1115 4.52270294373586e-16
1116 5.57566359666346e-16
1117 6.55768151349722e-16
1118 7.44364919012643e-16
1119 8.21706110394715e-16
1120 8.88076288918117e-16
1121 9.42162717656038e-16
1122 9.83209218705687e-16
1123 1.01056023868495e-15
1124 1.02315501026782e-15
1125 1.01962410583969e-15
1126 9.99091197834325e-16
1127 9.62170482064045e-16
1128 9.09026389260396e-16
1129 8.41418619563304e-16
1130 7.62232945804377e-16
1131 6.726058101218e-16
1132 5.76881399963618e-16
1133 4.76753552249147e-16
1134 3.76713954945267e-16
1135 2.83134927080817e-16
1136 2.08816688830041e-16
1137 1.83280465656526e-16
1138 2.17638492826024e-16
1139 2.8838820871305e-16
1140 3.6797694807543e-16
1141 4.42787678572357e-16
1142 5.11439166750193e-16
1143 5.6985020387848e-16
1144 6.18442104429304e-16
1145 6.53401576162539e-16
1146 6.79005032836939e-16
1147 6.92784439341436e-16
1148 6.98899183494546e-16
1149 6.94468805421993e-16
1150 6.82335277932086e-16
1151 6.6287217641467e-16
1152 6.3941184884627e-16
1153 6.07647242446104e-16
1154 5.75206096184125e-16
1155 5.38361974528582e-16
1156 5.04344771952193e-16
1157 4.71189494031209e-16
1158 4.41824242265247e-16
1159 4.16185652765786e-16
1160 3.94740796148853e-16
1161 3.7574756574205e-16
1162 3.58834711164496e-16
1163 3.42501029534454e-16
1164 3.27627300568623e-16
1165 3.12118548782364e-16
1166 2.96839661532398e-16
1167 2.80513764663691e-16
1168 2.63408990776346e-16
1169 2.45653606716572e-16
1170 2.25937988712639e-16
1171 2.04860771751956e-16
1172 1.81975873327793e-16
1173 1.58214836931791e-16
1174 1.309894768902e-16
1175 1.02543970286951e-16
1176 7.19139188265809e-17
1177 4.8094954537337e-17
1178 4.90729506574536e-17
1179 7.75530060164638e-17
1180 1.15770161577268e-16
1181 1.54640641298102e-16
1182 1.91602520348202e-16
1183 2.23608291029971e-16
1184 2.51175934179229e-16
1185 2.73493067607664e-16
1186 2.91646479739217e-16
1187 3.04381536595167e-16
1188 3.12744931179853e-16
1189 3.14782656219281e-16
1190 3.10996139305528e-16
1191 2.99687764431686e-16
1192 2.81848223161878e-16
1193 2.57198383784653e-16
1194 2.2946369398671e-16
1195 2.00820837537243e-16
1196 1.75003258269594e-16
1197 1.55124284833394e-16
1198 1.44743313064846e-16
1199 1.45234116184276e-16
1200 1.57072378331891e-16
1201 1.78626711629751e-16
1202 2.07648448060174e-16
1203 2.41773075197797e-16
1204 2.77484067390301e-16
1205 3.11995632960076e-16
1206 3.42876113639688e-16
1207 3.68151266454628e-16
1208 3.8659168864051e-16
1209 3.99379763301752e-16
1210 4.04925750582129e-16
1211 4.06911742665855e-16
1212 4.01274081919414e-16
1213 3.90116616190003e-16
1214 3.71882329884268e-16
1215 3.46856370417234e-16
1216 3.12056137991134e-16
1217 2.72027912710201e-16
1218 2.26303155521912e-16
1219 1.76574538079955e-16
1220 1.25784065285225e-16
1221 7.61854849338251e-17
1222 4.0661818342159e-17
1223 5.78921807803572e-17
1224 1.03098389695885e-16
1225 1.52801180257661e-16
1226 2.03540324921715e-16
1227 2.53606137358217e-16
1228 3.02310260390715e-16
1229 3.49719727396001e-16
1230 3.94461497774744e-16
1231 4.36378975970836e-16
1232 4.739435168805e-16
1233 5.07174363788792e-16
1234 5.35796515307609e-16
1235 5.59766628130222e-16
1236 5.79472331836438e-16
1237 5.95376226486322e-16
1238 6.06634309923021e-16
1239 6.13349695738137e-16
1240 6.14240461331674e-16
1241 6.08525145418463e-16
1242 5.95326171213281e-16
1243 5.75184737249106e-16
1244 5.48129624166378e-16
1245 5.15283106220142e-16
1246 4.7887177847309e-16
1247 4.4117069685084e-16
1248 4.02837168890766e-16
1249 3.65896204374594e-16
1250 3.31069974776795e-16
1251 2.98098261627027e-16
1252 2.66964608395661e-16
1253 2.38860197883118e-16
1254 2.13783279978096e-16
1255 1.91553462870677e-16
1256 1.75451366677713e-16
1257 1.63298758380002e-16
1258 1.57495095340187e-16
1259 1.5665627029169e-16
1260 1.60191487007639e-16
1261 1.65371479063535e-16
1262 1.71740764926096e-16
1263 1.75021422385725e-16
1264 1.77505790404117e-16
1265 1.76436601475849e-16
1266 1.73704133633752e-16
1267 1.68315176902971e-16
1268 1.6329804354599e-16
1269 1.55730738387113e-16
1270 1.47887082304206e-16
1271 1.38141999458973e-16
1272 1.25809374184546e-16
1273 1.12374979195016e-16
1274 9.74667282978464e-17
1275 8.11786977685569e-17
1276 6.57046550369665e-17
1277 5.46404771753255e-17
1278 4.70280870247726e-17
1279 4.50767661593588e-17


==> tikz/noncoplanarity-005.tsv <==
-240 1.79490527575195e-08
240 1.79490527575195e-08


==> tikz/overview-000.dat <==
-0.5 1.00000000362749e-15
-0.30050003528595 1.00000000362749e-15
-0.299999952316284 1
-0.100000023841858 1
-0.0994999408721924 1.00000000362749e-15
0.499500036239624 1.00000000362749e-15


==> tikz/overview-001.dat <==
-0.5 1.00000000362749e-15
-0.312999963760376 1.00000000362749e-15
-0.3125 1
-0.0880000591278076 1
-0.0874999761581421 1.00000000362749e-15
0.499500036239624 1.00000000362749e-15


==> tikz/overview-002.dat <==
-1000 1
-999 0.808093786239624
-998 0.306029170751572
-997 0.313498765230179
-996 0.812710225582123
-995 1
-994 0.803477108478546
-993 0.298559188842773
-992 0.320968985557556
-991 0.817327201366425
-990 1
-989 0.798859834671021
-988 0.291087836027145
-987 0.328440606594086
-986 0.821945190429688
-985 1
-984 0.794241189956665
-983 0.28361439704895
-982 0.335914611816406
-981 0.826564729213715
-980 1
-979 0.789620876312256
-978 0.276137739419937
-977 0.343392014503479
-976 0.831186473369598
-975 1
-974 0.784998118877411
-973 0.268657058477402
-972 0.350873649120331
-971 0.835810959339142
-970 1
-969 0.780372202396393
-968 0.261171370744705
-967 0.358360469341278
-966 0.840438723564148
-965 1
-964 0.775743126869202
-963 0.253679752349854
-962 0.365853369235992
-961 0.845070362091064
-960 1
-959 0.771109521389008
-958 0.246181339025497
-957 0.373353272676468
-956 0.849706530570984
-955 1
-954 0.76647162437439
-953 0.238675117492676
-952 0.380861163139343
-951 0.854347705841064
-950 1
-949 0.761828184127808
-948 0.231160134077072
-947 0.388377994298935
-946 0.858994662761688
-945 1
-944 0.757178962230682
-943 0.223635479807854
-942 0.395904719829559
-941 0.863647758960724
-940 1
-939 0.752523243427277
-938 0.216100260615349
-937 0.403442203998566
-936 0.868307411670685
-935 1
-934 0.747860610485077
-933 0.208553418517113
-932 0.410991370677948
-931 0.872974693775177
-930 1
-929 0.743190169334412
-928 0.200994104146957
-926 0.877649962902069
-925 1
-924 0.738511562347412
-923 0.193421185016632
-922 0.426129072904587
-921 0.88233357667923
-920 1
-919 0.733824133872986
-918 0.185833916068077
-917 0.433719366788864
-916 0.887026607990265
-915 1
-914 0.729127466678619
-913 0.178231090307236
-912 0.441325426101685
-911 0.891729414463043
-910 1
-909 0.724420487880707
-908 0.170611888170242
-907 0.448947995901108
-906 0.896442651748657
-905 1
-904 0.719703197479248
-903 0.162975236773491
-902 0.456588208675385
-901 0.901166677474976
-900 1
-899 0.714974164962769
-898 0.155320107936859
-897 0.464247137308121
-896 0.905902683734894
-895 1
-894 0.710233569145203
-893 0.147645577788353
-892 0.471925735473633
-891 0.910650849342346
-890 1
-889 0.705480456352234
-888 0.139950513839722
-887 0.479624956846237
-886 0.915411829948425
-885 1
-884 0.700713932514191
-883 0.132233962416649
-882 0.487345963716507
-881 0.920186340808868
-880 1
-879 0.695933759212494
-878 0.124494858086109
-877 0.495089709758759
-876 0.924975275993347
-875 1
-874 0.691139161586761
-873 0.116732098162174
-872 0.502857446670532
-871 0.929778754711151
-870 1
-869 0.686329364776611
-868 0.108944654464722
-867 0.510649859905243
-866 0.93459814786911
-865 1
-864 0.681503653526306
-863 0.101131431758404
-862 0.518468379974365
-861 0.939433515071869
-860 1
-859 0.676661729812622
-858 0.093291349709034
-857 0.526313841342926
-856 0.94428563117981
-855 1
-854 0.671802401542664
-853 0.0854232609272003
-852 0.534187734127045
-851 0.949155747890472
-850 1
-849 0.666925370693207
-848 0.0775260776281357
-847 0.542091012001038
-846 0.954043626785278
-845 1
-844 0.662029802799225
-843 0.0695986524224281
-842 0.550024569034576
-841 0.958950936794281
-840 1
-839 0.657114803791046
-838 0.0616397969424725
-837 0.557989776134491
-836 0.963877618312836
-835 1
-834 0.652179896831512
-833 0.0536483749747276
-832 0.565987884998322
-831 0.968824863433838
-830 1
-829 0.647224307060242
-828 0.0456231534481049
-827 0.574020087718964
-826 0.973793208599091
-825 1
-824 0.642247319221497
-823 0.0375629626214504
-822 0.582087397575378
-821 0.978783547878265
-820 1
-819 0.637247920036316
-818 0.029466537758708
-817 0.590191245079041
-816 0.983796715736389
-815 1
-814 0.632225632667542
-813 0.0213326513767242
-812 0.598332703113556
-811 0.98883318901062
-810 1
-809 0.627179563045502
-808 0.0131600257009268
-807 0.606513202190399
-806 0.993894040584564
-805 1
-804 0.622108697891235
-803 0.00494736107066274
-802 0.614733994007111
-801 0.998979687690735
-800 1
-799 0.617012619972229
-798 0.00330665148794651
-797 0.62299644947052
-796 1.00409138202667
-795 1
-794 0.611890435218811
-793 0.0116033535450697
-792 0.631301999092102
-791 1.00922977924347
-790 1
-789 0.606741011142731
-788 0.0199441071599722
-787 0.639651596546173
-786 1.01439583301544
-785 1
-784 0.601563692092896
-783 0.0283303018659353
-782 0.648047029972076
-781 1.01959037780762
-780 1
-779 0.596357703208923
-778 0.0367633551359177
-777 0.656489789485931
-776 1.02481424808502
-775 1
-774 0.591122031211853
-773 0.0452447049319744
-772 0.664980947971344
-771 1.0300680398941
-770 1
-769 0.585855722427368
-768 0.0537758320569992
-767 0.673522114753723
-766 1.03535294532776
-765 1
-764 0.580557942390442
-763 0.0623582415282726
-762 0.682114899158478
-761 1.04067015647888
-760 1
-759 0.575227677822113
-758 0.0709934383630753
-757 0.690761029720306
-756 1.0460205078125
-755 1
-754 0.569864094257355
-753 0.0796830132603645
-752 0.699461579322815
-751 1.05140459537506
-750 1
-749 0.564465880393982
-748 0.0884285420179367
-747 0.708218514919281
-746 1.05682373046875
-745 1
-744 0.559032440185547
-743 0.0972316712141037
-742 0.717033267021179
-741 1.06227886676788
-740 1
-739 0.553562700748444
-738 0.106094107031822
-737 0.725907802581787
-736 1.06777107715607
-735 1
-734 0.548055291175842
-733 0.115017473697662
-732 0.734843671321869
-731 1.07330131530762
-730 1
-729 0.542509436607361
-728 0.124003544449806
-727 0.743842422962189
-726 1.07887089252472
-725 1
-724 0.536923944950104
-723 0.133054152131081
-722 0.752906084060669
-721 1.08448100090027
-720 1
-719 0.531297743320465
-718 0.142171084880829
-717 0.762036502361298
-716 1.09013223648071
-715 1
-714 0.52562952041626
-713 0.151356190443039
-712 0.771235466003418
-711 1.09582602977753
-710 1
-709 0.519918143749237
-708 0.160611435770988
-707 0.780505061149597
-706 1.1015636920929
-705 1
-704 0.514162719249725
-703 0.169938713312149
-702 0.789846956729889
-701 1.10734641551971
-700 1
-699 0.508361577987671
-698 0.179340079426765
-697 0.799263417720795
-696 1.11317551136017
-695 1
-694 0.502513587474823
-693 0.188817590475082
-692 0.808756411075592
-691 1.11905205249786
-690 1
-689 0.496617645025253
-688 0.198373347520828
-687 0.818327963352203
-686 1.12497758865356
-685 1
-684 0.49067211151123
-683 0.20800955593586
-682 0.827980518341064
-681 1.13095319271088
-680 1
-679 0.484676003456116
-678 0.217728331685066
-677 0.837716162204742
-676 1.13698077201843
-675 1
-673 0.227532103657722
-672 0.847537159919739
-671 1.14306116104126
-670 1
-669 0.472525358200073
-668 0.237423107028008
-667 0.857446014881134
-666 1.1491961479187
-665 1
-664 0.466368228197098
-663 0.24740381538868
-662 0.867444753646851
-661 1.15538728237152
-660 1
-659 0.460154354572296
-658 0.257476598024368
-657 0.877536535263062
-656 1.16163563728333
-655 1
-654 0.453882366418839
-653 0.267644107341766
-652 0.8877232670784
-651 1.16794335842133
-650 1
-649 0.447550535202026
-648 0.277909010648727
-647 0.898007750511169
-646 1.174311876297
-645 1
-644 0.441157191991806
-643 0.28827378153801
-642 0.90839296579361
-641 1.18074297904968
-640 1
-639 0.434700638055801
-638 0.298741340637207
-637 0.918881416320801
-636 1.18723821640015
-635 1
-634 0.428179293870926
-633 0.309314519166946
-632 0.929476141929626
-631 1.19379937648773
-630 1
-629 0.421591192483902
-628 0.319996207952499
-627 0.940179824829102
-626 1.20042848587036
-625 1
-624 0.414934486150742
-623 0.330789536237717
-622 0.950995862483978
-621 1.2071270942688
-620 1
-619 0.408207386732101
-618 0.341697514057159
-617 0.961927056312561
-616 1.21389746665955
-615 1
-614 0.401407837867737
-613 0.352723240852356
-612 0.972976982593536
-611 1.22074139118195
-610 1
-609 0.394533723592758
-608 0.363870292901993
-607 0.984148383140564
-606 1.22766125202179
-605 1
-604 0.38758310675621
-603 0.375141829252243
-602 0.995445370674133
-601 1.23465895652771
-600 1
-599 0.380553722381592
-598 0.386541485786438
-597 1.00687122344971
-596 1.24173641204834
-595 1
-594 0.373443454504013
-593 0.398072779178619
-592 1.01842927932739
-591 1.24889671802521
-590 1
-589 0.366249829530716
-588 0.409739702939987
-587 1.03012371063232
-586 1.25614130496979
-585 1
-584 0.358970671892166
-583 0.421545833349228
-582 1.04195821285248
-581 1.26347303390503
-580 1
-579 0.351603388786316
-578 0.433495253324509
-577 1.05393671989441
-576 1.27089416980743
-575 1
-574 0.344145506620407
-573 0.445592314004898
-572 1.06606364250183
-571 1.27840781211853
-570 1
-569 0.33659440279007
-568 0.457840949296951
-567 1.07834327220917
-566 1.28601598739624
-565 1
-564 0.328947305679321
-563 0.470245778560638
-562 1.09077990055084
-561 1.29372203350067
-560 1
-559 0.32120156288147
-558 0.48281118273735
-557 1.10337781906128
-556 1.3015284538269
-555 1
-554 0.313354074954987
-553 0.495542049407959
-552 1.11614239215851
-551 1.30943846702576
-550 1
-549 0.305401980876923
-548 0.508443176746368
-547 1.1290785074234
-546 1.31745481491089
-545 1
-544 0.297342211008072
-543 0.521519839763641
-542 1.14219045639038
-541 1.32558059692383
-540 1
-539 0.289171367883682
-538 0.534777045249939
-537 1.15548455715179
-536 1.33381974697113
-535 1
-534 0.280886292457581
-533 0.548220157623291
-532 1.16896557807922
-531 1.34217512607574
-530 1
-529 0.27248340845108
-528 0.561855137348175
-527 1.18263983726501
-526 1.35065054893494
-525 1
-524 0.263959139585495
-523 0.575687646865845
-522 1.19651246070862
-521 1.35924923419952
-520 1
-519 0.255309820175171
-518 0.589723706245422
-517 1.21059000492096
-516 1.36797523498535
-515 1
-514 0.246531635522842
-513 0.603969871997833
-512 1.22487890720367
-511 1.37683284282684
-510 1
-509 0.237620383501053
-508 0.618432343006134
-507 1.23938548564911
-506 1.38582575321198
-505 1
-504 0.22857204079628
-503 0.633117914199829
-502 1.25411653518677
-501 1.39495849609375
-500 1
-499 0.219382286071777
-498 0.648034036159515
-497 1.2690794467926
-496 1.40423548221588
-495 1
-494 0.210046499967575
-493 0.663187682628632
-492 1.28428149223328
-491 1.41366076469421
-490 1
-489 0.200560107827187
-488 0.678586661815643
-487 1.2997305393219
-486 1.42323994636536
-485 1
-484 0.190918192267418
-483 0.69423896074295
-482 1.31543445587158
-481 1.43297755718231
-480 1
-479 0.181115671992302
-478 0.710152685642242
-477 1.33140158653259
-476 1.44287931919098
-475 1
-474 0.171147301793098
-473 0.726336717605591
-472 1.34764051437378
-471 1.45294952392578
-470 1
-469 0.161007508635521
-468 0.742799818515778
-467 1.36416065692902
-466 1.46319484710693
-465 1
-464 0.150690600275993
-463 0.759551405906677
-462 1.38097131252289
-461 1.47362077236176
-460 1
-459 0.140190556645393
-458 0.776601314544678
-457 1.39808189868927
-456 1.48423397541046
-455 1
-454 0.129501134157181
-453 0.793959558010101
-452 1.41550314426422
-451 1.49504005908966
-450 1
-449 0.118615843355656
-448 0.811636984348297
-447 1.43324589729309
-446 1.50604629516602
-445 1
-444 0.107527822256088
-443 0.829644918441772
-442 1.45132088661194
-441 1.51725935935974
-440 1
-439 0.0962299704551697
-438 0.847994446754456
-437 1.46974039077759
-436 1.5286865234375
-435 1
-434 0.0847148299217224
-433 0.866698145866394
-432 1.4885162115097
-431 1.54033577442169
-430 1
-429 0.0729746371507645
-428 0.885768473148346
-427 1.5076619386673
-426 1.55221486091614
-425 1
-424 0.0610012039542198
-423 0.90521913766861
-422 1.52719008922577
-421 1.56433236598969
-420 1
-419 0.0487860031425953
-418 0.925063669681549
-417 1.54711508750916
-416 1.57669675350189
-415 1
-414 0.0363200902938843
-413 0.945317029953003
-412 1.56745195388794
-411 1.5893177986145
-410 1
-409 0.0235940627753735
-408 0.96599417924881
-407 1.5882157087326
-406 1.60220420360565
-405 1
-404 0.0105980802327394
-403 0.987111389636993
-402 1.60942327976227
-401 1.61536717414856
-400 1
-399 0.00267819035798311
-398 1.00868558883667
-397 1.63109087944031
-396 1.62881720066071
-395 1
-394 0.016245611011982
-393 1.03073465824127
-392 1.65323710441589
-391 1.6425644159317
-390 1
-389 0.0301155969500542
-388 1.05327701568604
-387 1.67588043212891
-386 1.65662181377411
-385 1
-384 0.0443001389503479
-383 1.07633209228516
-382 1.69904053211212
-381 1.67100095748901
-380 1
-379 0.0588118992745876
-378 1.09992122650146
-377 1.72273874282837
-376 1.68571579456329
-375 1
-374 0.0736641436815262
-373 1.12406551837921
-372 1.74699699878693
-371 1.70077872276306
-370 1
-369 0.0888709425926208
-368 1.14878833293915
-367 1.77183818817139
-366 1.71620559692383
-365 1
-364 0.104447089135647
-363 1.17411327362061
-362 1.79728710651398
-361 1.73201060295105
-360 1
-359 0.12040813267231
-358 1.20006668567657
-357 1.8233687877655
-356 1.74821019172668
-355 1
-354 0.136770635843277
-353 1.22667491436005
-352 1.85011172294617
-351 1.7648218870163
-350 1
-349 0.153551995754242
-348 1.25396680831909
-347 1.87754380702972
-346 1.78186333179474
-345 1
-344 0.170770674943924
-343 1.28197240829468
-342 1.90569591522217
-341 1.79935383796692
-340 1
-339 0.188446193933487
-338 1.31072402000427
-337 1.93460047245026
-336 1.81731331348419
-335 1
-334 0.206599280238152
-333 1.34025478363037
-332 1.96429169178009
-331 1.83576345443726
-330 1
-329 0.22525180876255
-328 1.37060129642487
-327 1.99480593204498
-326 1.85472667217255
-325 1
-324 0.244427174329758
-323 1.40180158615112
-322 2.02618193626404
-321 1.87422776222229
-320 1
-319 0.264150053262711
-318 1.43389630317688
-317 2.0584602355957
-316 1.89429116249084
-315 1
-314 0.284446746110916
-313 1.46692836284637
-312 2.09168529510498
-311 1.91494572162628
-310 1
-309 0.305345505475998
-308 1.50094330310822
-307 2.12590265274048
-306 1.93621969223022
-305 1
-304 0.326875954866409
-303 1.53599083423615
-302 2.16116285324097
-301 1.95814502239227
-300 1
-299 0.349070072174072
-298 1.57212281227112
-297 2.19751858711243
-296 1.98075342178345
-295 1
-294 0.371961802244186
-293 1.6093955039978
-292 2.23502564430237
-291 2.00408053398132
-290 1
-289 0.395587742328644
-288 1.64786791801453
-287 2.27374577522278
-286 2.02816557884216
-285 1
-284 0.419986635446548
-283 1.68760418891907
-282 2.31374311447144
-281 2.0530481338501
-280 1
-279 0.445200234651566
-278 1.7286731004715
-277 2.3550865650177
-276 2.0787718296051
-275 1
-274 0.471273452043533
-273 1.77114772796631
-272 2.39785194396973
-271 2.10538411140442
-270 1
-269 0.498254239559174
-268 1.81510734558105
-267 2.44211840629578
-266 2.13293361663818
-265 1
-264 0.526194393634796
-263 1.86063599586487
-262 2.48797225952148
-261 2.16147589683533
-260 1
-259 0.555149614810944
-258 1.9078266620636
-257 2.53550672531128
-256 2.19106888771057
-255 1
-254 0.585180222988129
-253 1.95677757263184
-252 2.58482193946838
-251 2.2217755317688
-250 1
-249 0.616350769996643
-248 2.00759482383728
-247 2.63602614402771
-246 2.25366353988647
-245 1
-244 0.648731887340546
-243 2.06039476394653
-242 2.68923711776733
-241 2.28680658340454
-240 1
-239 0.682399392127991
-238 2.11530184745789
-237 2.74458193778992
-236 2.32128572463989
-235 1
-234 0.717436075210571
-233 2.17245244979858
-232 2.8021993637085
-231 2.35718655586243
-230 1
-229 0.753932058811188
-228 2.23199462890625
-227 2.86223840713501
-226 2.39460396766663
-225 1
-224 0.791984736919403
-223 2.29408955574036
-222 2.9248640537262
-221 2.43364191055298
-220 1
-219 0.831701159477234
-218 2.3589129447937
-217 2.99025511741638
-216 2.47441172599792
-215 1
-214 0.87319803237915
-213 2.42665672302246
-212 3.05860805511475
-211 2.51703715324402
-210 1
-209 0.916603624820709
-208 2.4975323677063
-207 3.13013648986816
-206 2.56165456771851
-205 1
-204 0.962058007717133
-203 2.57177114486694
-202 3.205078125
-201 2.60841155052185
-200 1
-199 1.00971579551697
-198 2.64962863922119
-197 3.28369212150574
-196 2.65747237205505
-195 1
-194 1.05974781513214
-193 2.73138546943665
-192 3.36626648902893
-191 2.70901846885681
-190 1
-189 1.11234247684479
-188 2.81735444068909
-187 3.45311737060547
-186 2.76324939727783
-185 1
-184 1.16770911216736
-183 2.90788054466248
-182 3.54460000991821
-181 2.82038927078247
-180 1
-179 1.22607946395874
-178 3.00334739685059
-177 3.64110469818115
-176 2.88068509101868
-175 1
-174 1.28771364688873
-173 3.10418367385864
-172 3.74307036399841
-171 2.94441413879395
-170 1
-169 1.35290062427521
-168 3.21086955070496
-167 3.8509886264801
-166 3.01188611984253
-165 1
-164 1.42196607589722
-163 3.32394361495972
-162 3.9654107093811
-161 3.08345174789429
-160 1
-159 1.49527597427368
-158 3.44401216506958
-157 4.08695888519287
-156 3.15950298309326
-155 1
-154 1.57324385643005
-153 3.57176232337952
-152 4.21633529663086
-151 3.24048733711243
-150 1
-149 1.65633857250214
-148 3.7079713344574
-147 4.35433864593506
-146 3.32691025733948
-145 1
-144 1.74509429931641
-143 3.85352849960327
-142 4.50188207626343
-141 3.41935086250305
-140 1
-139 1.84012281894684
-138 4.00944757461548
-137 4.66000986099243
-136 3.51847171783447
-135 1
-134 1.94212591648102
-133 4.1769003868103
-132 4.8299241065979
-131 3.6250422000885
-130 1
-129 2.05191469192505
-128 4.35723686218262
-127 5.01301908493042
-126 3.73994421958923
-125 1
-124 2.17043089866638
-123 4.55202913284302
-122 5.21091318130493
-121 3.86421394348145
-120 1
-119 2.29877543449402
-118 4.76311588287354
-117 5.42550706863403
-116 3.99906325340271
-115 1
-114 2.43824100494385
-113 4.99265813827515
-112 5.65903377532959
-111 4.14591789245605
-110 1
-109 2.59035921096802
-108 5.24322271347046
-107 5.91415119171143
-106 4.30648183822632
-105 1
-104 2.75695419311523
-103 5.51786851882935
-102 6.19403219223022
-101 4.48278856277466
-100 1
-99 2.94021940231323
-98 5.82028245925903
-97 6.50251007080078
-96 4.6772985458374
-95 1
-94 3.14281630516052
-93 6.15494298934937
-92 6.84424209594727
-91 4.89301300048828
-90 1
-89 3.36800217628479
-88 6.52734899520874
-87 7.22496604919434
-86 5.13362979888916
-85 1
-84 3.61981201171875
-83 6.94432020187378
-82 7.65181350708008
-81 5.40376138687134
-80 1
-79 3.90329933166504
-78 7.41442728042603
-77 8.13376998901367
-76 5.70923233032227
-75 1
-74 4.22488737106323
-73 7.94859075546265
-72 8.68231868743896
-71 6.05751037597656
-70 1
-69 4.59285688400269
-68 8.56093788146973
-67 9.31236362457275
-66 6.45832109451294
-65 1
-64 5.0180811882019
-63 9.2700891494751
-62 10.043628692627
-61 6.92458724975586
-60 1
-59 5.51511383056641
-58 10.1010751724243
-57 10.9027462005615
-56 7.47383880615234
-55 1
-54 6.10390567779541
-53 11.0883769989014
-52 11.9265995025635
-51 8.13048458099365
-50 1
-49 6.8125433921814
-48 12.2808494567871
-47 13.1677618026733
-46 8.92954349517822
-45 1
-44 7.68188428878784
-43 13.7500600814819
-42 14.7038440704346
-41 9.92311859130859
-40 1
-39 8.7737398147583
-38 15.6052484512329
-37 16.6544094085693
-36 11.1922597885132
-35 1
-34 10.1862745285034
-33 18.0218620300293
-32 19.2137451171875
-31 12.8703060150146
-30 1
-29 12.0853548049927
-28 21.3006553649902
-27 22.720064163208
-26 15.1931562423706
-25 1
-24 14.7750825881958
-23 26.0039348602295
-22 27.8190326690674
-21 18.6213970184326
-20 1
-19 18.8796443939209
-18 33.3187637329102
-17 35.9159317016602
-16 24.1913223266602
-15 1
-14 25.9149360656738
-13 46.2584609985352
-12 50.7581558227539
-11 34.823429107666
-10 1
-9 40.7655143737793
-8 75.3696823120117
-7 86.7999954223633
-6 63.1731224060059
-5 1
-4 92.7386627197266
-3 201.509948730469
-2 303.038787841797
-1 375.00439453125
0 401.000030517578
1 375.00439453125
2 303.038787841797
3 201.509948730469
4 92.7386627197266
5 1
6 63.1731224060059
7 86.7999954223633
8 75.3696823120117
9 40.7655143737793
10 1
11 34.823429107666
12 50.7581558227539
13 46.2584609985352
14 25.9149360656738
15 1
16 24.1913223266602
17 35.9159317016602
18 33.3187637329102
19 18.8796443939209
20 1
21 18.6213970184326
22 27.8190326690674
23 26.0039348602295
24 14.7750825881958
25 1
26 15.1931562423706
27 22.720064163208
28 21.3006553649902
29 12.0853548049927
30 1
31 12.8703060150146
32 19.2137451171875
33 18.0218620300293
34 10.1862745285034
35 1
36 11.1922597885132
37 16.6544094085693
38 15.6052484512329
39 8.7737398147583
40 1
41 9.92311859130859
42 14.7038440704346
43 13.7500600814819
44 7.68188428878784
45 1
46 8.92954349517822
47 13.1677618026733
48 12.2808494567871
49 6.8125433921814
50 1
51 8.13048458099365
52 11.9265995025635
53 11.0883769989014
54 6.10390567779541
55 1
56 7.47383880615234
57 10.9027462005615
58 10.1010751724243
59 5.51511383056641
60 1
61 6.92458724975586
62 10.043628692627
63 9.2700891494751
64 5.0180811882019
65 1
66 6.45832109451294
67 9.31236362457275
68 8.56093788146973
69 4.59285688400269
70 1
71 6.05751037597656
72 8.68231868743896
73 7.94859075546265
74 4.22488737106323
75 1
76 5.70923233032227
77 8.13376998901367
78 7.41442728042603
79 3.90329933166504
80 1
81 5.40376138687134
82 7.65181350708008
83 6.94432020187378
84 3.61981201171875
85 1
86 5.13362979888916
87 7.22496604919434
88 6.52734899520874
89 3.36800217628479
90 1
91 4.89301300048828
92 6.84424209594727
93 6.15494298934937
94 3.14281630516052
95 1
96 4.6772985458374
97 6.50251007080078
98 5.82028245925903
99 2.94021940231323
100 1
101 4.48278856277466
102 6.19403219223022
103 5.51786851882935
104 2.75695419311523
105 1
106 4.30648183822632
107 5.91415119171143
108 5.24322271347046
109 2.59035921096802
110 1
111 4.14591789245605
112 5.65903377532959
113 4.99265813827515
114 2.43824100494385
115 1
116 3.99906325340271
117 5.42550706863403
118 4.76311588287354
119 2.29877543449402
120 1
121 3.86421394348145
122 5.21091318130493
123 4.55202913284302
124 2.17043089866638
125 1
126 3.73994421958923
127 5.01301908493042
128 4.35723686218262
129 2.05191469192505
130 1
131 3.6250422000885
132 4.8299241065979
133 4.1769003868103
134 1.94212591648102
135 1
136 3.51847171783447
137 4.66000986099243
138 4.00944757461548
139 1.84012281894684
140 1
141 3.41935086250305
142 4.50188207626343
143 3.85352849960327
144 1.74509429931641
145 1
146 3.32691025733948
147 4.35433864593506
148 3.7079713344574
149 1.65633857250214
150 1
151 3.24048733711243
152 4.21633529663086
153 3.57176232337952
154 1.57324385643005
155 1
156 3.15950298309326
157 4.08695888519287
158 3.44401216506958
159 1.49527597427368
160 1
161 3.08345174789429
162 3.9654107093811
163 3.32394361495972
164 1.42196607589722
165 1
166 3.01188611984253
167 3.8509886264801
168 3.21086955070496
169 1.35290062427521
170 1
171 2.94441413879395
172 3.74307036399841
173 3.10418367385864
174 1.28771364688873
175 1
176 2.88068509101868
177 3.64110469818115
178 3.00334739685059
179 1.22607946395874
180 1
181 2.82038927078247
182 3.54460000991821
183 2.90788054466248
184 1.16770911216736
185 1
186 2.76324939727783
187 3.45311737060547
188 2.81735444068909
189 1.11234247684479
190 1
191 2.70901846885681
192 3.36626648902893
193 2.73138546943665
194 1.05974781513214
195 1
196 2.65747237205505
197 3.28369212150574
198 2.64962863922119
199 1.00971579551697
200 1
201 2.60841155052185
202 3.205078125
203 2.57177114486694
204 0.962058007717133
205 1
206 2.56165456771851
207 3.13013648986816
208 2.4975323677063
209 0.916603624820709
210 1
211 2.51703715324402
212 3.05860805511475
213 2.42665672302246
214 0.87319803237915
215 1
216 2.47441172599792
217 2.99025511741638
218 2.3589129447937
219 0.831701159477234
220 1
221 2.43364191055298
222 2.9248640537262
223 2.29408955574036
224 0.791984736919403
225 1
226 2.39460396766663
227 2.86223840713501
228 2.23199462890625
229 0.753932058811188
230 1
231 2.35718655586243
232 2.8021993637085
233 2.17245244979858
234 0.717436075210571
235 1
236 2.32128572463989
237 2.74458193778992
238 2.11530184745789
239 0.682399392127991
240 1
241 2.28680658340454
242 2.68923711776733
243 2.06039476394653
244 0.648731887340546
245 1
246 2.25366353988647
247 2.63602614402771
248 2.00759482383728
249 0.616350769996643
250 1
251 2.2217755317688
252 2.58482193946838
253 1.95677757263184
254 0.585180222988129
255 1
256 2.19106888771057
257 2.53550672531128
258 1.9078266620636
259 0.555149614810944
260 1
261 2.16147589683533
262 2.48797225952148
263 1.86063599586487
264 0.526194393634796
265 1
266 2.13293361663818
267 2.44211840629578
268 1.81510734558105
269 0.498254239559174
270 1
271 2.10538411140442
272 2.39785194396973
273 1.77114772796631
274 0.471273452043533
275 1
276 2.0787718296051
277 2.3550865650177
278 1.7286731004715
279 0.445200234651566
280 1
281 2.0530481338501
282 2.31374311447144
283 1.68760418891907
284 0.419986635446548
285 1
286 2.02816557884216
287 2.27374577522278
288 1.64786791801453
289 0.395587742328644
290 1
291 2.00408053398132
292 2.23502564430237
293 1.6093955039978
294 0.371961802244186
295 1
296 1.98075342178345
297 2.19751858711243
298 1.57212281227112
299 0.349070072174072
300 1
301 1.95814502239227
302 2.16116285324097
303 1.53599083423615
304 0.326875954866409
305 1
306 1.93621969223022
307 2.12590265274048
308 1.50094330310822
309 0.305345505475998
310 1
311 1.91494572162628
312 2.09168529510498
313 1.46692836284637
314 0.284446746110916
315 1
316 1.89429116249084
317 2.0584602355957
318 1.43389630317688
319 0.264150053262711
320 1
321 1.87422776222229
322 2.02618193626404
323 1.40180158615112
324 0.244427174329758
325 1
326 1.85472667217255
327 1.99480593204498
328 1.37060129642487
329 0.22525180876255
330 1
331 1.83576345443726
332 1.96429169178009
333 1.34025478363037
334 0.206599280238152
335 1
336 1.81731331348419
337 1.93460047245026
338 1.31072402000427
339 0.188446193933487
340 1
341 1.79935383796692
342 1.90569591522217
343 1.28197240829468
344 0.170770674943924
345 1
346 1.78186333179474
347 1.87754380702972
348 1.25396680831909
349 0.153551995754242
350 1
351 1.7648218870163
352 1.85011172294617
353 1.22667491436005
354 0.136770635843277
355 1
356 1.74821019172668
357 1.8233687877655
358 1.20006668567657
359 0.12040813267231
360 1
361 1.73201060295105
362 1.79728710651398
363 1.17411327362061
364 0.104447089135647
365 1
366 1.71620559692383
367 1.77183818817139
368 1.14878833293915
369 0.0888709425926208
370 1
371 1.70077872276306
372 1.74699699878693
373 1.12406551837921
374 0.0736641436815262
375 1
376 1.68571579456329
377 1.72273874282837
378 1.09992122650146
379 0.0588118992745876
380 1
381 1.67100095748901
382 1.69904053211212
383 1.07633209228516
384 0.0443001389503479
385 1
386 1.65662181377411
387 1.67588043212891
388 1.05327701568604
389 0.0301155969500542
390 1
391 1.6425644159317
392 1.65323710441589
393 1.03073465824127
394 0.016245611011982
395 1
396 1.62881720066071
397 1.63109087944031
398 1.00868558883667
399 0.00267819035798311
400 1
401 1.61536717414856
402 1.60942327976227
403 0.987111389636993
404 0.0105980802327394
405 1
406 1.60220420360565
407 1.5882157087326
408 0.96599417924881
409 0.0235940627753735
410 1
411 1.5893177986145
412 1.56745195388794
413 0.945317029953003
414 0.0363200902938843
415 1
416 1.57669675350189
417 1.54711508750916
418 0.925063669681549
419 0.0487860031425953
420 1
421 1.56433236598969
422 1.52719008922577
423 0.90521913766861
424 0.0610012039542198
425 1
426 1.55221486091614
427 1.5076619386673
428 0.885768473148346
429 0.0729746371507645
430 1
431 1.54033577442169
432 1.4885162115097
433 0.866698145866394
434 0.0847148299217224
435 1
436 1.5286865234375
437 1.46974039077759
438 0.847994446754456
439 0.0962299704551697
440 1
441 1.51725935935974
442 1.45132088661194
443 0.829644918441772
444 0.107527822256088
445 1
446 1.50604629516602
447 1.43324589729309
448 0.811636984348297
449 0.118615843355656
450 1
451 1.49504005908966
452 1.41550314426422
453 0.793959558010101
454 0.129501134157181
455 1
456 1.48423397541046
457 1.39808189868927
458 0.776601314544678
459 0.140190556645393
460 1
461 1.47362077236176
462 1.38097131252289
463 0.759551405906677
464 0.150690600275993
465 1
466 1.46319484710693
467 1.36416065692902
468 0.742799818515778
469 0.161007508635521
470 1
471 1.45294952392578
472 1.34764051437378
473 0.726336717605591
474 0.171147301793098
475 1
476 1.44287931919098
477 1.33140158653259
478 0.710152685642242
479 0.181115671992302
480 1
481 1.43297755718231
482 1.31543445587158
483 0.69423896074295
484 0.190918192267418
485 1
486 1.42323994636536
487 1.2997305393219
488 0.678586661815643
489 0.200560107827187
490 1
491 1.41366076469421
492 1.28428149223328
493 0.663187682628632
494 0.210046499967575
495 1
496 1.40423548221588
497 1.2690794467926
498 0.648034036159515
499 0.219382286071777
500 1
501 1.39495849609375
502 1.25411653518677
503 0.633117914199829
504 0.22857204079628
505 1
506 1.38582575321198
507 1.23938548564911
508 0.618432343006134
509 0.237620383501053
510 1
511 1.37683284282684
512 1.22487890720367
513 0.603969871997833
514 0.246531635522842
515 1
516 1.36797523498535
517 1.21059000492096
518 0.589723706245422
519 0.255309820175171
520 1
521 1.35924923419952
522 1.19651246070862
523 0.575687646865845
524 0.263959139585495
525 1
526 1.35065054893494
527 1.18263983726501
528 0.561855137348175
529 0.27248340845108
530 1
531 1.34217512607574
532 1.16896557807922
533 0.548220157623291
534 0.280886292457581
535 1
536 1.33381974697113
537 1.15548455715179
538 0.534777045249939
539 0.289171367883682
540 1
541 1.32558059692383
542 1.14219045639038
543 0.521519839763641
544 0.297342211008072
545 1
546 1.31745481491089
547 1.1290785074234
548 0.508443176746368
549 0.305401980876923
550 1
551 1.30943846702576
552 1.11614239215851
553 0.495542049407959
554 0.313354074954987
555 1
556 1.3015284538269
557 1.10337781906128
558 0.48281118273735
559 0.32120156288147
560 1
561 1.29372203350067
562 1.09077990055084
563 0.470245778560638
564 0.328947305679321
565 1
566 1.28601598739624
567 1.07834327220917
568 0.457840949296951
569 0.33659440279007
570 1
571 1.27840781211853
572 1.06606364250183
573 0.445592314004898
574 0.344145506620407
575 1
576 1.27089416980743
577 1.05393671989441
578 0.433495253324509
579 0.351603388786316
580 1
581 1.26347303390503
582 1.04195821285248
583 0.421545833349228
584 0.358970671892166
585 1
586 1.25614130496979
587 1.03012371063232
588 0.409739702939987
589 0.366249829530716
590 1
591 1.24889671802521
592 1.01842927932739
593 0.398072779178619
594 0.373443454504013
595 1
596 1.24173641204834
597 1.00687122344971
598 0.386541485786438
599 0.380553722381592
600 1
601 1.23465895652771
602 0.995445370674133
603 0.375141829252243
604 0.38758310675621
605 1
606 1.22766125202179
607 0.984148383140564
608 0.363870292901993
609 0.394533723592758
610 1
611 1.22074139118195
612 0.972976982593536
613 0.352723240852356
614 0.401407837867737
615 1
616 1.21389746665955
617 0.961927056312561
618 0.341697514057159
619 0.408207386732101
620 1
621 1.2071270942688
622 0.950995862483978
623 0.330789536237717
624 0.414934486150742
625 1
626 1.20042848587036
627 0.940179824829102
628 0.319996207952499
629 0.421591192483902
630 1
631 1.19379937648773
632 0.929476141929626
633 0.309314519166946
634 0.428179293870926
635 1
636 1.18723821640015
637 0.918881416320801
638 0.298741340637207
639 0.434700638055801
640 1
641 1.18074297904968
642 0.90839296579361
643 0.28827378153801
644 0.441157191991806
645 1
646 1.174311876297
647 0.898007750511169
648 0.277909010648727
649 0.447550535202026
650 1
651 1.16794335842133
652 0.8877232670784
653 0.267644107341766
654 0.453882366418839
655 1
656 1.16163563728333
657 0.877536535263062
658 0.257476598024368
659 0.460154354572296
660 1
661 1.15538728237152
662 0.867444753646851
663 0.24740381538868
664 0.466368228197098
665 1
666 1.1491961479187
667 0.857446014881134
668 0.237423107028008
669 0.472525358200073
670 1
671 1.14306116104126
672 0.847537159919739
673 0.227532103657722
675 1
676 1.13698077201843
677 0.837716162204742
678 0.217728331685066
679 0.484676003456116
680 1
681 1.13095319271088
682 0.827980518341064
683 0.20800955593586
684 0.49067211151123
685 1
686 1.12497758865356
687 0.818327963352203
688 0.198373347520828
689 0.496617645025253
690 1
691 1.11905205249786
692 0.808756411075592
693 0.188817590475082
694 0.502513587474823
695 1
696 1.11317551136017
697 0.799263417720795
698 0.179340079426765
699 0.508361577987671
700 1
701 1.10734641551971
702 0.789846956729889
703 0.169938713312149
704 0.514162719249725
705 1
706 1.1015636920929
707 0.780505061149597
708 0.160611435770988
709 0.519918143749237
710 1
711 1.09582602977753
712 0.771235466003418
713 0.151356190443039
714 0.52562952041626
715 1
716 1.09013223648071
717 0.762036502361298
718 0.142171084880829
719 0.531297743320465
720 1
721 1.08448100090027
722 0.752906084060669
723 0.133054152131081
724 0.536923944950104
725 1
726 1.07887089252472
727 0.743842422962189
728 0.124003544449806
729 0.542509436607361
730 1
731 1.07330131530762
732 0.734843671321869
733 0.115017473697662
734 0.548055291175842
735 1
736 1.06777107715607
737 0.725907802581787
738 0.106094107031822
739 0.553562700748444
740 1
741 1.06227886676788
742 0.717033267021179
743 0.0972316712141037
744 0.559032440185547
745 1
746 1.05682373046875
747 0.708218514919281
748 0.0884285420179367
749 0.564465880393982
750 1
751 1.05140459537506
752 0.699461579322815
753 0.0796830132603645
754 0.569864094257355
755 1
756 1.0460205078125
757 0.690761029720306
758 0.0709934383630753
759 0.575227677822113
760 1
761 1.04067015647888
762 0.682114899158478
763 0.0623582415282726
764 0.580557942390442
765 1
766 1.03535294532776
767 0.673522114753723
768 0.0537758320569992
769 0.585855722427368
770 1
771 1.0300680398941
772 0.664980947971344
773 0.0452447049319744
774 0.591122031211853
775 1
776 1.02481424808502
777 0.656489789485931
778 0.0367633551359177
779 0.596357703208923
780 1
781 1.01959037780762
782 0.648047029972076
783 0.0283303018659353
784 0.601563692092896
785 1
786 1.01439583301544
787 0.639651596546173
788 0.0199441071599722
789 0.606741011142731
790 1
791 1.00922977924347
792 0.631301999092102
793 0.0116033535450697
794 0.611890435218811
795 1
796 1.00409138202667
797 0.62299644947052
798 0.00330665148794651
799 0.617012619972229
800 1
801 0.998979687690735
802 0.614733994007111
803 0.00494736107066274
804 0.622108697891235
805 1
806 0.993894040584564
807 0.606513202190399
808 0.0131600257009268
809 0.627179563045502
810 1
811 0.98883318901062
812 0.598332703113556
813 0.0213326513767242
814 0.632225632667542
815 1
816 0.983796715736389
817 0.590191245079041
818 0.029466537758708
819 0.637247920036316
820 1
821 0.978783547878265
822 0.582087397575378
823 0.0375629626214504
824 0.642247319221497
825 1
826 0.973793208599091
827 0.574020087718964
828 0.0456231534481049
829 0.647224307060242
830 1
831 0.968824863433838
832 0.565987884998322
833 0.0536483749747276
834 0.652179896831512
835 1
836 0.963877618312836
837 0.557989776134491
838 0.0616397969424725
839 0.657114803791046
840 1
841 0.958950936794281
842 0.550024569034576
843 0.0695986524224281
844 0.662029802799225
845 1
846 0.954043626785278
847 0.542091012001038
848 0.0775260776281357
849 0.666925370693207
850 1
851 0.949155747890472
852 0.534187734127045
853 0.0854232609272003
854 0.671802401542664
855 1
856 0.94428563117981
857 0.526313841342926
858 0.093291349709034
859 0.676661729812622
860 1
861 0.939433515071869
862 0.518468379974365
863 0.101131431758404
864 0.681503653526306
865 1
866 0.93459814786911
867 0.510649859905243
868 0.108944654464722
869 0.686329364776611
870 1
871 0.929778754711151
872 0.502857446670532
873 0.116732098162174
874 0.691139161586761
875 1
876 0.924975275993347
877 0.495089709758759
878 0.124494858086109
879 0.695933759212494
880 1
881 0.920186340808868
882 0.487345963716507
883 0.132233962416649
884 0.700713932514191
885 1
886 0.915411829948425
887 0.479624956846237
888 0.139950513839722
889 0.705480456352234
890 1
891 0.910650849342346
892 0.471925735473633
893 0.147645577788353
894 0.710233569145203
895 1
896 0.905902683734894
897 0.464247137308121
898 0.155320107936859
899 0.714974164962769
900 1
901 0.901166677474976
902 0.456588208675385
903 0.162975236773491
904 0.719703197479248
905 1
906 0.896442651748657
907 0.448947995901108
908 0.170611888170242
909 0.724420487880707
910 1
911 0.891729414463043
912 0.441325426101685
913 0.178231090307236
914 0.729127466678619
915 1
916 0.887026607990265
917 0.433719366788864
918 0.185833916068077
919 0.733824133872986
920 1
921 0.88233357667923
922 0.426129072904587
923 0.193421185016632
924 0.738511562347412
925 1
926 0.877649962902069
928 0.200994104146957
929 0.743190169334412
930 1
931 0.872974693775177
932 0.410991370677948
933 0.208553418517113
934 0.747860610485077
935 1
936 0.868307411670685
937 0.403442203998566
938 0.216100260615349
939 0.752523243427277
940 1
941 0.863647758960724
942 0.395904719829559
943 0.223635479807854
944 0.757178962230682
945 1
946 0.858994662761688
947 0.388377994298935
948 0.231160134077072
949 0.761828184127808
950 1
951 0.854347705841064
952 0.380861163139343
953 0.238675117492676
954 0.76647162437439
955 1
956 0.849706530570984
957 0.373353272676468
958 0.246181339025497
959 0.771109521389008
960 1
961 0.845070362091064
962 0.365853369235992
963 0.253679752349854
964 0.775743126869202
965 1
966 0.840438723564148
967 0.358360469341278
968 0.261171370744705
969 0.780372202396393
970 1
971 0.835810959339142
972 0.350873649120331
973 0.268657058477402
974 0.784998118877411
975 1
976 0.831186473369598
977 0.343392014503479
978 0.276137739419937
979 0.789620876312256
980 1
981 0.826564729213715
982 0.335914611816406
983 0.28361439704895
984 0.794241189956665
985 1
986 0.821945190429688
987 0.328440606594086
988 0.291087836027145
989 0.798859834671021
990 1
991 0.817327201366425
992 0.320968985557556
993 0.298559188842773
994 0.803477108478546
995 1
996 0.812710225582123
997 0.313498765230179
998 0.306029170751572
999 0.808093786239624


==> tikz/overview-003.dat <==
-1000 1.00000000362749e-15
-999 0.649448812007904
-998 0.987693309783936
-997 0.852649688720703
-996 0.30902311205864
-995 0.382695257663727
-994 0.891046047210693
-993 0.972428560256958
-992 0.587831735610962
-991 0.0784669369459152
-990 0.707193970680237
-989 0.99706619977951
-988 0.809160709381104
-987 0.233494088053703
-986 0.454100340604782
-985 0.92413604259491
-984 0.951356947422028
-983 0.522684991359711
-982 0.15649701654911
-981 0.760744690895081
-980 1.00049364566803
-979 0.760819852352142
-978 0.156527906656265
-977 0.522839665412903
-976 0.951732754707336
-975 0.924592256546021
-974 0.454369395971298
-973 0.233655452728271
-972 0.809800207614899
-971 0.997952461242676
-970 0.707892596721649
-969 0.078552208840847
-968 0.588528513908386
-967 0.973677754402161
-966 0.892278611660004
-965 0.383262515068054
-964 0.309511721134186
-963 0.85408228635788
-962 0.989450573921204
-961 0.650668621063232
-960 1.00000000362749e-15
-959 0.650797188282013
-958 0.989841759204865
-957 0.854588806629181
-956 0.309756517410278
-955 0.383641421794891
-954 0.893337547779083
-953 0.975025951862335
-952 0.589459955692291
-951 0.0786920785903931
-950 0.709293186664581
-949 1.00012493133545
-948 0.811723470687866
-947 0.234256729483604
-946 0.45562869310379
-945 0.927338302135468
-944 0.954747796058655
-943 0.524599969387054
-942 0.157085940241814
-941 0.763683199882507
-940 1.00445771217346
-939 0.763910055160522
-938 0.157179281115532
-937 0.525067448616028
-936 0.955882728099823
-935 0.928716123104095
-934 0.456441193819046
-933 0.234744191169739
-932 0.813654184341431
-931 1.00280177593231
-930 0.711402893066406
-929 0.0789495855569839
-928 0.591564655303955
-927 0.978797793388367
-926 0.897059977054596
-925 0.385354548692703
-924 0.31123211979866
-923 0.858915209770203
-922 0.995148420333862
-921 0.654480755329132
-920 1.00000000362749e-15
-919 0.654740571975708
-918 0.995938658714294
-917 0.859938323497772
-916 0.311726659536362
-915 0.386119961738586
-914 0.899198889732361
-913 0.981521010398865
-912 0.593445897102356
-911 0.0792321115732193
-910 0.71423214673996
-909 1.0071896314621
-908 0.817539036273956
-907 0.235958635807037
-906 0.458984732627869
-905 0.93426239490509
-904 0.961973249912262
-903 0.52862286567688
-902 0.158306464552879
-901 0.769693970680237
-900 1.01246500015259
-899 0.770077109336853
-898 0.158464059233665
-897 0.529412508010864
-896 0.96388977766037
-895 0.93658971786499
-894 0.460357248783112
-893 0.236781969666481
-892 0.820799827575684
-891 1.01171052455902
-890 0.717795193195343
-889 0.0796670094132423
-888 0.597000420093536
-887 0.987891495227814
-886 0.905485570430756
-885 0.389013260602951
-884 0.314218819141388
-883 0.867245018482208
-882 1.00490117073059
-881 0.660961806774139
-880 1.00000000362749e-15
-879 0.661357998847961
-878 1.00610649585724
-877 0.868805646896362
-876 0.314972937107086
-875 0.390180617570877
-874 0.908747375011444
-873 0.992044687271118
-872 0.599869608879089
-871 0.0800978913903236
-870 0.722110211849213
-869 1.01840245723724
-868 0.826724708080292
-867 0.23863410949707
-866 0.464236438274384
-865 0.945048749446869
-864 0.973178625106812
-863 0.534835040569305
-862 0.160183176398277
-861 0.778898358345032
-860 1.02467751502991
-859 0.779445707798004
-858 0.160408318042755
-857 0.535962998867035
-856 0.975916266441345
-855 0.948372900485992
-854 0.466196715831757
-853 0.239810138940811
-852 0.831382513046265
-851 1.02485954761505
-850 0.727199494838715
-849 0.0807190611958504
-848 0.604946613311768
-847 1.00114357471466
-846 0.917727172374725
-845 0.3943130671978
-844 0.31853261590004
-843 0.879242122173309
-842 1.01890802383423
-841 0.670243978500366
-840 1.00000000362749e-15
-839 0.670784890651703
-838 1.02055299282074
-837 0.881372392177582
-836 0.319562077522278
-835 0.395906686782837
-834 0.922179579734802
-833 1.00681293010712
-832 0.608863115310669
-831 0.0813072323799133
-830 0.733089327812195
-829 1.03399455547333
-828 0.839469969272614
-827 0.242338433861732
-826 0.471492111682892
-825 0.959919571876526
-824 0.988595724105835
-823 0.543365061283112
-822 0.162754967808723
-821 0.791487038135529
-820 1.04134798049927
-819 0.79220974445343
-818 0.163052320480347
-817 0.544854819774628
-816 0.992211639881134
-815 0.96431028842926
-814 0.474081248044968
-813 0.243891701102257
-812 0.845622181892395
-811 1.04252374172211
-810 0.739811480045319
-809 0.0821277350187302
-808 0.615569114685059
-807 1.01883184909821
-806 0.934040904045105
-805 0.40136530995369
-804 0.324264079332352
-803 0.895158171653748
-802 1.03746294975281
-801 0.682522654533386
-800 1.00000000362749e-15
-799 0.6832195520401
-798 1.03958332538605
-797 0.897903740406036
-796 0.325590848922729
-795 0.40341916680336
-794 0.9397794008255
-793 1.02613830566406
-792 0.620616853237152
-791 0.082885779440403
-790 0.747402787208557
-789 1.05429720878601
-788 0.856045365333557
-787 0.247150227427483
-786 0.480906039476395
-785 0.979192018508911
-784 1.00855350494385
-783 0.554394781589508
-782 0.166076824069023
-781 0.807729423046112
-780 1.06283390522003
-779 0.808643639087677
-778 0.166452974081039
-777 0.556279122829437
-776 1.01312696933746
-775 0.98474532365799
-774 0.484180808067322
-773 0.249114856123924
-772 0.863826990127563
-771 1.06508469581604
-770 0.755904972553253
-769 0.0839235633611679
-768 0.629098892211914
-767 1.04133999347687
-766 0.954781651496887
-765 0.410323172807693
-764 0.331538021564484
-763 0.915340185165405
-762 1.06097137928009
-761 0.69806581735611
-760 1.00000000362749e-15
-759 0.69893479347229
-758 1.06361401081085
-757 0.91876208782196
-756 0.33319166302681
-755 0.412883073091507
-754 0.96193391084671
-753 1.05044686794281
-752 0.635390520095825
-751 0.0848683938384056
-750 0.765366852283478
-749 1.07975935935974
-748 0.876819014549255
-747 0.253176391124725
-746 0.492687731981277
-745 1.00329494476318
-744 1.03349661827087
-743 0.568170368671417
-742 0.170222878456116
-741 0.827988743782043
-740 1.08961582183838
-739 0.829114973545074
-738 0.170686364173889
-737 0.570492446422577
-736 1.03913223743439
-735 1.01013803482056
-734 0.496723175048828
-733 0.25559738278389
-732 0.886407911777496
-731 1.093052983284
-730 0.775844037532806
-729 0.0861472338438034
-728 0.645842730998993
-727 1.06918001174927
-726 0.980421364307404
-725 0.421391040086746
-724 0.34052038192749
-723 0.940249264240265
-722 1.08997094631195
-721 0.717230141162872
-720 1.00000000362749e-15
-719 0.718291103839874
-718 1.09319853782654
-717 0.944428741931915
-716 0.342540055513382
-715 0.42451748251915
-714 0.989156484603882
-713 1.08030223846436
-712 0.653526604175568
-711 0.0873011574149132
-710 0.787399768829346
-709 1.11097514629364
-708 0.902275323867798
-707 0.260557860136032
-706 0.507112681865692
-705 1.03279304504395
-704 1.06401026248932
-703 0.585015594959259
-702 0.175290763378143
-701 0.85274213552475
-700 1.12232637405396
-699 0.854108333587646
-698 0.175852835178375
-697 0.587831735610962
-696 1.07084500789642
-695 1.04109251499176
-694 0.512006819248199
-693 0.263493955135345
-692 0.913904666900635
-691 1.12709760665894
-690 0.800106763839722
-689 0.088852159678936
-688 0.666203200817108
-687 1.10302197933197
-686 1.01157832145691
-685 0.434836208820343
-684 0.351428657770157
-683 0.97048944234848
-682 1.12516570091248
-681 0.74048113822937
-680 1.00000000362749e-15
-679 0.741761088371277
-678 1.12905895709991
-677 0.975531101226807
-676 0.353864938020706
-675 0.438607692718506
-674 1.02211594581604
-673 1.11643898487091
-672 0.675472557544708
-671 0.0902442038059235
-670 0.814046859741211
-669 1.14871776103973
-668 0.933046102523804
-667 0.269478052854538
-666 0.524540483951569
-665 1.06842279434204
-664 1.1008574962616
-663 0.605352401733398
-662 0.181407585740089
-661 0.882611930370331
-660 1.16178834438324
-659 0.884253323078156
-658 0.182082906365395
-657 0.608735978603363
-656 1.10906934738159
-655 1.07839453220367
-654 0.53042083978653
-653 0.273005813360214
-652 0.947018921375275
-651 1.16808927059174
-650 0.829314351081848
-649 0.0921077579259872
-648 0.690703928470612
-647 1.14373779296875
-646 1.04905688762665
-645 0.451006233692169
-644 0.364545285701752
-643 1.00684487819672
-642 1.16747057437897
-641 0.768424212932587
-640 1.00000000362749e-15
-639 0.769957900047302
-638 1.17213487625122
-637 1.01288509368896
-636 0.367464154958725
-635 0.455524772405624
-634 1.06168222427368
-633 1.15981256961823
-632 0.701809585094452
-631 0.0937755852937698
-630 0.846016407012939
-629 1.19399309158325
-628 0.969953060150146
-627 0.280175566673279
-626 0.545437932014465
-625 1.11114048957825
-624 1.14502918720245
-623 0.629728615283966
-622 0.188738524913788
-621 0.918406307697296
-620 1.20907199382782
-619 0.920369207859039
-618 0.189546152949333
-617 0.633775115013123
-616 1.15484976768494
-615 1.12306594848633
-614 0.552470326423645
-613 0.284394592046738
-612 0.986663639545441
-611 1.21715998649597
-610 0.864275455474854
-609 0.0960043147206306
-608 0.720025658607483
-607 1.19246125221252
-606 1.09390270709991
-605 0.470353305339813
-604 0.380237758159637
-603 1.05033671855927
-602 1.2180757522583
-601 0.801847815513611
-600 1.00000000362749e-15
-599 0.803680062294006
-598 1.22364902496338
-597 1.05755388736725
-596 0.383725255727768
-595 0.475752204656601
-594 1.10898745059967
-593 1.21166813373566
-592 0.733295202255249
-591 0.0979970917105675
-590 0.884231984615326
-589 1.24811148643494
-588 1.01406705379486
-587 0.292961597442627
-586 0.570414185523987
-585 1.16219401359558
-584 1.19781863689423
-583 0.658859848976135
-582 0.19749915599823
-581 0.96118038892746
-580 1.26557433605194
-579 0.963525533676147
-578 0.198464035987854
-577 0.663694262504578
-576 1.20955169200897
-575 1.17644155025482
-574 0.578815937042236
-573 0.29800209403038
-572 1.03403174877167
-571 1.27579033374786
-570 0.906047165393829
-569 0.100659899413586
-568 0.75505930185318
-567 1.25067603588104
-566 1.1474848985672
-565 0.49346935749054
-564 0.398987412452698
-563 1.10230231285095
-562 1.27854120731354
-561 0.841784298419952
-560 1.00000000362749e-15
-559 0.843975067138672
-558 1.28520405292511
-557 1.11093032360077
-556 0.403157025575638
-555 0.499924063682556
-554 1.16551971435547
-553 1.27363908290863
-552 0.770923912525177
-551 0.103042401373386
-550 0.929906904697418
-549 1.31279587745667
-548 1.0667952299118
-547 0.308244973421097
-546 0.60027003288269
-545 1.22322487831116
-544 1.26092791557312
-543 0.693687319755554
-542 0.207973420619965
-541 1.01232385635376
-540 1.33313608169556
-539 1.01513147354126
-538 0.209128677845001
-537 0.699475228786469
-536 1.27497529983521
-535 1.24028325080872
-534 0.610329270362854
-533 0.31427988409996
-532 1.09069907665253
-531 1.34593558311462
-530 0.956026256084442
-529 0.106230661273003
-528 0.796982824802399
-527 1.32034516334534
-526 1.21161425113678
-525 0.521138072013855
-524 0.421431630849838
-523 1.16451239585876
-522 1.35093307495117
-521 0.889602482318878
-520 1.00000000362749e-15
-519 0.892230868339539
-518 1.35892772674561
-517 1.17486476898193
-516 0.426434338092804
-515 0.528882563114166
-514 1.23325335979462
-513 1.34789729118347
-512 0.816018044948578
-511 0.109089367091656
-510 0.984655320644379
-509 1.39033806324005
-508 1.13001227378845
-507 0.326570570468903
-506 0.636072993278503
-505 1.29642081260681
-504 1.33662533760071
-503 0.73546701669693
-502 0.220539942383766
-501 1.07369112968445
-500 1.41421341896057
-499 1.07706952095032
-498 0.221930101513863
-497 0.742431461811066
-496 1.35352826118469
-495 1.31694674491882
-494 0.648177087306976
-493 0.333832383155823
-492 1.15877544879913
-491 1.43021547794342
-490 1.01608514785767
-489 0.112925887107849
-488 0.847376227378845
-487 1.40410172939301
-486 1.28872311115265
-485 0.554411828517914
-484 0.44842666387558
-483 1.23934805393219
-482 1.43803095817566
-481 0.94714343547821
-480 1.00000000362749e-15
-479 0.9503173828125
-478 1.44768512248993
-477 1.25184965133667
-476 0.454467922449112
-475 0.563763976097107
-474 1.3148547410965
-473 1.43737435340881
-472 0.870363831520081
-471 0.11637818813324
-470 1.0506591796875
-469 1.48383963108063
-468 1.20625364780426
-467 0.348675906658173
-466 0.679268538951874
-465 1.38474726676941
-464 1.42798733711243
-463 0.785902142524719
-462 0.23571290075779
-461 1.14780116081238
-460 1.51214587688446
-459 1.15189862251282
-458 0.237398862838745
-457 0.794348657131195
-456 1.44848799705505
-455 1.4096417427063
-454 0.693949162960052
-453 0.35748353600502
-452 1.24114012718201
-451 1.53220641613007
-450 1.08878111839294
-449 0.121031619608402
-448 0.90839946269989
-447 1.50554871559143
-446 1.38213932514191
-445 0.594731390476227
-444 0.481145560741425
-443 1.33007264137268
-442 1.54364562034607
-441 1.01693367958069
-440 1.00000000362749e-15
-439 1.02080321311951
-438 1.55541443824768
-437 1.34531247615814
-436 0.488510221242905
-435 0.606132388114929
-434 1.41399574279785
-433 1.54611110687256
-432 0.936423897743225
-431 0.125240445137024
-430 1.13093173503876
-429 1.59758305549622
-428 1.29902505874634
-427 0.375580966472626
-426 0.731857061386108
-425 1.49230897426605
-424 1.53927612304688
-423 0.847353875637054
-422 0.254205256700516
-421 1.23814880847931
-420 1.63156867027283
-419 1.24317359924316
-418 0.256272792816162
-417 0.857712507247925
-416 1.56441688537598
-415 1.52283906936646
-414 0.749860882759094
-413 0.386382579803467
-412 1.34180998802185
-411 1.6569014787674
-410 1.1776864528656
-409 0.130947768688202
-408 0.98307466506958
-407 1.62972903251648
-406 1.49652469158173
-405 0.644116938114166
-404 0.521233797073364
-403 1.44126629829407
-402 1.67312908172607
-401 1.10252463817596
-400 1.00000000362749e-15
-399 1.10730230808258
-398 1.68766164779663
-397 1.46008431911469
-396 0.530327796936035
-395 0.658195197582245
-394 1.53586220741272
-393 1.67981815338135
-392 1.01768171787262
-391 0.136145234107971
-390 1.2297397851944
-389 1.73763918876648
-388 1.41329765319824
-387 0.408733338117599
-386 0.796679437160492
-385 1.62494099140167
-384 1.67655313014984
-383 0.923183798789978
-382 0.27703258395195
-381 1.34971654415131
-380 1.77909576892853
-379 1.3559707403183
-378 0.279605746269226
-377 0.936075985431671
-376 1.70784366130829
-375 1.66293907165527
-374 0.819087743759155
-373 0.422177612781525
-372 1.46655106544495
-371 1.81147336959839
-370 1.28793704509735
-369 0.143249496817589
-368 1.07575297355652
-367 1.78390944004059
-366 1.63860106468201
-365 0.705483198165894
-364 0.571067929267883
-363 1.57954931259155
-362 1.83422672748566
-361 1.20905745029449
-360 1.00000000362749e-15
-359 1.21505761146545
-358 1.85247731208801
-357 1.60318303108215
-356 0.582489192485809
-355 0.723164439201355
-354 1.68800640106201
-353 1.84681880474091
-352 1.11921858787537
-351 0.149777635931969
-350 1.35331809520721
-349 1.91288638114929
-348 1.55634844303131
-347 0.450254052877426
-346 0.877902269363403
-345 1.79120767116547
-344 1.84872341156006
-343 1.01833343505859
-342 0.305689483880997
-341 1.48984467983246
-340 1.96447658538818
-339 1.49777972698212
-338 0.308954566717148
-337 1.03469240665436
-336 1.8884289264679
-335 1.83942437171936
-334 0.906337440013885
-333 0.467314541339874
-332 1.62392842769623
-331 2.00658679008484
-330 1.42717623710632
-329 0.158793985843658
-328 1.19292187690735
-327 1.97893619537354
-326 1.81841361522675
-325 0.783190190792084
-324 0.634205996990204
-323 1.75484490394592
-322 2.03855466842651
-321 1.34425234794617
-320 1.00000000362749e-15
-319 1.3519561290741
-318 2.06198740005493
-317 1.7851893901825
-316 0.648870587348938
-315 0.805893063545227
-314 1.88185107707977
-313 2.05971622467041
-312 1.24873661994934
-311 0.167177021503448
-310 1.51113843917847
-309 2.13682699203491
-308 1.73925638198853
-307 0.50337541103363
-306 0.981881856918335
-305 2.00418829917908
-304 2.0694043636322
-303 1.14036786556244
-302 0.342466622591019
-301 1.66979229450226
-300 2.2026891708374
-299 1.68011975288391
-298 0.346715986728668
-297 1.16165852546692
-296 2.12107944488525
-295 2.06694340705872
-294 1.01889145374298
-293 0.525581181049347
-292 1.82722067832947
-291 2.25879502296448
-290 1.60728299617767
-289 0.178914681077003
-288 1.34468996524811
-287 2.23172926902771
-286 2.05164885520935
-285 0.884055554866791
-284 0.716218948364258
-283 1.98270678520203
-282 2.30434560775757
-281 1.52024340629578
-280 1.00000000362749e-15
-279 1.53042674064636
-278 2.33532166481018
-277 2.02281975746155
-276 0.735604524612427
-275 0.914067983627319
-274 2.13551473617554
-273 2.33852577209473
-272 1.4184844493866
-271 0.189998716115952
-270 1.71830415725708
-269 2.43101811408997
-268 1.97973537445068
-267 0.573273122310638
-266 1.11881005764008
-265 2.28488731384277
-264 2.36049008369446
-263 1.30146920681
-262 0.391057670116425
-261 1.90774440765381
-260 2.51795339584351
-259 1.92164504528046
-258 0.396777242422104
-257 1.33012640476227
-256 2.43004751205444
-255 2.36936116218567
-254 1.16863059997559
-253 0.603166878223419
-252 2.09816002845764
-251 2.59523224830627
-250 1.8477588891983
-249 0.205804213881493
-248 1.54770290851593
-247 2.57019376754761
-246 2.36422109603882
-245 1.01935946941376
-244 0.826338768005371
-243 2.28895497322083
-242 2.66191911697388
-241 1.75723803043365
-240 1.00000000362749e-15
-239 1.77123665809631
-238 2.70450043678284
-237 2.34409880638123
-236 0.852989375591278
-235 1.06062078475952
-234 2.47952651977539
-233 2.71703433990479
-232 1.64917433261871
-231 0.221046552062035
-230 2.00044441223145
-229 2.832111120224
-228 2.30795383453369
-227 0.668777644634247
-226 1.30610799789429
-225 2.66926884651184
-224 2.75954127311707
-223 1.52257406711578
-222 0.457822859287262
-221 2.23507213592529
-220 2.95213460922241
-219 2.25466084480286
-218 0.465883314609528
-217 1.56296145915985
-216 2.85757398605347
-215 2.78833031654358
-214 1.37633180618286
-213 0.710917055606842
-212 2.47490549087524
-211 3.06363844871521
-210 2.18298506736755
-209 0.243336141109467
-208 1.83142852783203
-207 3.04383492469788
-206 2.80220103263855
-205 1.20919847488403
-204 0.981048345565796
-203 2.71978640556335
-202 3.16563439369202
-201 2.09154915809631
-200 1.00000000362749e-15
-199 2.1118700504303
-198 3.22744822502136
-197 2.79983901977539
-196 1.01973950862885
-195 1.26910519599915
-194 2.9696261882782
-193 3.25707221031189
-192 1.97879815101624
-191 0.265475869178772
-190 2.4047954082489
-189 3.40781450271606
-188 2.77978205680847
-187 0.806282460689545
-186 1.57619655132294
-185 3.22443389892578
-184 3.33681488037109
-183 1.84294235706329
-182 0.554719150066376
-181 2.71090197563171
-180 3.58434343338013
-179 2.74037623405457
-178 0.566847205162048
-177 1.9037139415741
-176 3.48433661460876
-175 3.4036180973053
-174 1.68189299106598
-173 0.86971640586853
-172 3.03113842010498
-171 3.75645399093628
-170 2.67972350120544
-169 0.299054086208344
-168 2.2534191608429
-167 3.74962306022644
-166 3.45609402656555
-165 1.49316942691803
-164 1.21292197704315
-163 3.36677289009094
-162 3.92357802391052
-161 2.59560132026672
-160 1.00000000362749e-15
-159 2.62755584716797
-158 4.02078294754028
-157 3.49266934394836
-156 1.27377581596375
-155 1.58740377426147
-154 3.71949648857117
-153 4.08515977859497
-152 2.48536014556885
-151 0.333907604217529
-150 3.02900338172913
-149 4.29858303070068
-148 3.51152014732361
-147 1.02003288269043
-146 1.99704396724701
-145 4.09155941009521
-144 4.24066209793091
-143 2.34578084945679
-142 0.707182347774506
-141 3.46148943901062
-140 4.58414363861084
-139 3.51048398017883
-138 0.727344214916229
-137 2.44682002067566
-136 4.48596572875977
-135 4.38956499099731
-134 2.17286992073059
-133 1.12558305263519
-132 3.92988777160645
-131 4.8790717124939
-130 3.48693799972534
-129 0.389861047267914
-128 2.94319415092468
-127 4.90673160552979
-126 4.53137111663818
-125 1.96157073974609
-124 1.59657871723175
-123 4.44064617156982
-122 5.18563318252563
-121 3.43761420249939
-120 1.00000000362749e-15
-119 3.49469757080078
-118 5.35929441452026
-117 4.66560173034668
-116 1.70533740520477
-115 2.13003349304199
-114 5.00241422653198
-113 5.50701189041138
-112 3.35833024978638
-111 0.452275574207306
-110 4.11278009414673
-109 5.8510890007019
-108 4.79180431365967
-107 1.39549505710602
-106 2.73923683166504
-105 5.62700176239014
-104 5.84772062301636
-103 3.24357795715332
-102 0.980555355548859
-101 4.81313037872314
-100 6.39245271682739
-99 4.90955686569214
-98 1.02024185657501
-97 3.44251036643982
-96 6.33085584640503
-95 6.21419525146484
-94 3.08587408065796
-93 1.60371875762939
-92 5.61775255203247
-91 6.99806308746338
-90 5.01845741271973
-89 0.563052594661713
-88 4.26579618453979
-87 7.13748264312744
-86 6.61582946777344
-85 2.87469601631165
-84 2.34878969192505
-83 6.55841541290283
-82 7.68931674957275
-81 5.11813735961914
-80 1.00000000362749e-15
-79 5.24701929092407
-78 8.08151245117188
-77 7.06666564941406
-76 2.59466314315796
-75 3.25584411621094
-74 7.6825909614563
-73 8.49847412109375
-72 5.20825910568237
-71 0.704962074756622
-70 6.44380807876587
-69 9.21596527099609
-68 7.58848524093628
-67 2.22224831581116
-66 4.38693428039551
-65 9.06435489654541
-64 9.47628974914551
-63 5.28851461410522
-62 1.60882043838501
-61 7.94804954528809
-60 10.6260528564453
-59 8.2166633605957
-58 1.71943414211273
-57 5.84347009658813
-56 10.8257656097412
-55 10.7071332931519
-54 5.35863256454468
-53 2.80731606483459
-52 9.91556358337402
-51 12.4575805664062
-50 9.01242351531982
-49 1.02036643028259
-48 7.80313539505005
-47 13.1828212738037
-46 12.3418760299683
-45 5.41837358474731
-44 4.47461462020874
-43 12.6330337524414
-42 14.9818639755249
-41 10.0911560058594
-40 1.00000000362749e-15
-39 10.6079549789429
-38 16.5567226409912
-37 14.6787366867065
-36 5.46753454208374
-35 6.96418952941895
-34 16.6912364959717
-33 18.7668857574463
-32 11.698540687561
-31 1.61188232898712
-30 15.0108299255371
-29 21.8923053741455
-28 18.4000816345215
-27 5.50594472885132
-26 11.1192188262939
-25 23.53244972229
-24 25.2335300445557
-23 14.4654502868652
-22 4.52768707275391
-21 23.0560607910156
-20 31.8362255096436
-19 25.482177734375
-18 5.53347396850586
-17 19.5689678192139
-16 37.8453254699707
-15 39.2142906188965
-14 20.645902633667
-13 11.432788848877
-12 42.9222221374512
-11 57.6989936828613
-10 45.0176696777344
-9 5.55003023147583
-8 46.775691986084
-7 88.4346313476562
-6 94.5401382446289
-5 48.7252731323242
-4 49.1819076538086
-3 180.936584472656
-2 314.391540527344
-1 413.451721191406
0 450.000030517578
1 413.451721191406
2 314.391540527344
3 180.936584472656
4 49.1819076538086
5 48.7252731323242
6 94.5401382446289
7 88.4346313476562
8 46.775691986084
9 5.55003023147583
10 45.0176696777344
11 57.6989936828613
12 42.9222221374512
13 11.432788848877
14 20.645902633667
15 39.2142906188965
16 37.8453254699707
17 19.5689678192139
18 5.53347396850586
19 25.482177734375
20 31.8362255096436
21 23.0560607910156
22 4.52768707275391
23 14.4654502868652
24 25.2335300445557
25 23.53244972229
26 11.1192188262939
27 5.50594472885132
28 18.4000816345215
29 21.8923053741455
30 15.0108299255371
31 1.61188232898712
32 11.698540687561
33 18.7668857574463
34 16.6912364959717
35 6.96418952941895
36 5.46753454208374
37 14.6787366867065
38 16.5567226409912
39 10.6079549789429
40 2.48047076449728e-15
41 10.0911560058594
42 14.9818639755249
43 12.6330337524414
44 4.47461462020874
45 5.41837358474731
46 12.3418760299683
47 13.1828212738037
48 7.80313539505005
49 1.02036643028259
50 9.01242351531982
51 12.4575805664062
52 9.91556358337402
53 2.80731606483459
54 5.35863256454468
55 10.7071332931519
56 10.8257656097412
57 5.84347009658813
58 1.71943414211273
59 8.2166633605957
60 10.6260528564453
61 7.94804954528809
62 1.60882043838501
63 5.28851461410522
64 9.47628974914551
65 9.06435489654541
66 4.38693428039551
67 2.22224831581116
68 7.58848524093628
69 9.21596527099609
70 6.44380807876587
71 0.704962074756622
72 5.20825910568237
73 8.49847412109375
74 7.6825909614563
75 3.25584411621094
76 2.59466314315796
77 7.06666564941406
78 8.08151245117188
79 5.24701929092407
80 1.00000000362749e-15
81 5.11813735961914
82 7.68931674957275
83 6.55841541290283
84 2.34878969192505
85 2.87469601631165
86 6.61582946777344
87 7.13748264312744
88 4.26579618453979
89 0.563052594661713
90 5.01845741271973
91 6.99806308746338
92 5.61775255203247
93 1.60371875762939
94 3.08587408065796
95 6.21419525146484
96 6.33085584640503
97 3.44251036643982
98 1.02024185657501
99 4.90955686569214
100 6.39245271682739
101 4.81313037872314
102 0.980555355548859
103 3.24357795715332
104 5.84772062301636
105 5.62700176239014
106 2.73923683166504
107 1.39549505710602
108 4.79180431365967
109 5.8510890007019
110 4.11278009414673
111 0.452275574207306
112 3.35833024978638
113 5.50701189041138
114 5.00241422653198
115 2.13003349304199
116 1.70533740520477
117 4.66560173034668
118 5.35929441452026
119 3.49469757080078
120 1.00000000362749e-15
121 3.43761420249939
122 5.18563318252563
123 4.44064617156982
124 1.59657871723175
125 1.96157073974609
126 4.53137111663818
127 4.90673160552979
128 2.94319415092468
129 0.389861047267914
130 3.48693799972534
131 4.8790717124939
132 3.92988777160645
133 1.12558305263519
134 2.17286992073059
135 4.38956499099731
136 4.48596572875977
137 2.44682002067566
138 0.727344214916229
139 3.51048398017883
140 4.58414363861084
141 3.46148943901062
142 0.707182347774506
143 2.34578084945679
144 4.24066209793091
145 4.09155941009521
146 1.99704396724701
147 1.02003288269043
148 3.51152014732361
149 4.29858303070068
150 3.02900338172913
151 0.333907604217529
152 2.48536014556885
153 4.08515977859497
154 3.71949648857117
155 1.58740377426147
156 1.27377581596375
157 3.49266934394836
158 4.02078294754028
159 2.62755584716797
160 1.00000000362749e-15
161 2.59560132026672
162 3.92357802391052
163 3.36677289009094
164 1.21292197704315
165 1.49316942691803
166 3.45609402656555
167 3.74962306022644
168 2.2534191608429
169 0.299054086208344
170 2.67972350120544
171 3.75645399093628
172 3.03113842010498
173 0.86971640586853
174 1.68189299106598
175 3.4036180973053
176 3.48433661460876
177 1.9037139415741
178 0.566847205162048
179 2.74037623405457
180 3.58434343338013
181 2.71090197563171
182 0.554719150066376
183 1.84294235706329
184 3.33681488037109
185 3.22443389892578
186 1.57619655132294
187 0.806282460689545
188 2.77978205680847
189 3.40781450271606
190 2.4047954082489
191 0.265475869178772
192 1.97879815101624
193 3.25707221031189
194 2.9696261882782
195 1.26910519599915
196 1.01973950862885
197 2.79983901977539
198 3.22744822502136
199 2.1118700504303
200 1.20090012509022e-15
201 2.09154915809631
202 3.16563439369202
203 2.71978640556335
204 0.981048345565796
205 1.20919847488403
206 2.80220103263855
207 3.04383492469788
208 1.83142852783203
209 0.243336141109467
210 2.18298506736755
211 3.06363844871521
212 2.47490549087524
213 0.710917055606842
214 1.37633180618286
215 2.78833031654358
216 2.85757398605347
217 1.56296145915985
218 0.465883314609528
219 2.25466084480286
220 2.95213460922241
221 2.23507213592529
222 0.457822859287262
223 1.52257406711578
224 2.75954127311707
225 2.66926884651184
226 1.30610799789429
227 0.668777644634247
228 2.30795383453369
229 2.832111120224
230 2.00044441223145
231 0.221046552062035
232 1.64917433261871
233 2.71703433990479
234 2.47952651977539
235 1.06062078475952
236 0.852989375591278
237 2.34409880638123
238 2.70450043678284
239 1.77123665809631
240 1.00000000362749e-15
241 1.75723803043365
242 2.66191911697388
243 2.28895497322083
244 0.826338768005371
245 1.01935946941376
246 2.36422109603882
247 2.57019376754761
248 1.54770290851593
249 0.205804213881493
250 1.8477588891983
251 2.59523224830627
252 2.09816002845764
253 0.603166878223419
254 1.16863059997559
255 2.36936116218567
256 2.43004751205444
257 1.33012640476227
258 0.396777242422104
259 1.92164504528046
260 2.51795339584351
261 1.90774440765381
262 0.391057670116425
263 1.30146920681
264 2.36049008369446
265 2.28488731384277
266 1.11881005764008
267 0.573273122310638
268 1.97973537445068
269 2.43101811408997
270 1.71830415725708
271 0.189998716115952
272 1.4184844493866
273 2.33852577209473
274 2.13551473617554
275 0.914067983627319
276 0.735604524612427
277 2.02281975746155
278 2.33532166481018
279 1.53042674064636
280 1.00000000362749e-15
281 1.52024340629578
282 2.30434560775757
283 1.98270678520203
284 0.716218948364258
285 0.884055554866791
286 2.05164885520935
287 2.23172926902771
288 1.34468996524811
289 0.178914681077003
290 1.60728299617767
291 2.25879502296448
292 1.82722067832947
293 0.525581181049347
294 1.01889145374298
295 2.06694340705872
296 2.12107944488525
297 1.16165852546692
298 0.346715986728668
299 1.68011975288391
300 2.2026891708374
301 1.66979229450226
302 0.342466622591019
303 1.14036786556244
304 2.0694043636322
305 2.00418829917908
306 0.981881856918335
307 0.50337541103363
308 1.73925638198853
309 2.13682699203491
310 1.51113843917847
311 0.167177021503448
312 1.24873661994934
313 2.05971622467041
314 1.88185107707977
315 0.805893063545227
316 0.648870587348938
317 1.7851893901825
318 2.06198740005493
319 1.3519561290741
320 1.00000000362749e-15
321 1.34425234794617
322 2.03855466842651
323 1.75484490394592
324 0.634205996990204
325 0.783190190792084
326 1.81841361522675
327 1.97893619537354
328 1.19292187690735
329 0.158793985843658
330 1.42717623710632
331 2.00658679008484
332 1.62392842769623
333 0.467314541339874
334 0.906337440013885
335 1.83942437171936
336 1.8884289264679
337 1.03469240665436
338 0.308954566717148
339 1.49777972698212
340 1.96447658538818
341 1.48984467983246
342 0.305689483880997
343 1.01833343505859
344 1.84872341156006
345 1.79120767116547
346 0.877902269363403
347 0.450254052877426
348 1.55634844303131
349 1.91288638114929
350 1.35331809520721
351 0.149777635931969
352 1.11921858787537
353 1.84681880474091
354 1.68800640106201
355 0.723164439201355
356 0.582489192485809
357 1.60318303108215
358 1.85247731208801
359 1.21505761146545
360 1.00000000362749e-15
361 1.20905745029449
362 1.83422672748566
363 1.57954931259155
364 0.571067929267883
365 0.705483198165894
366 1.63860106468201
367 1.78390944004059
368 1.07575297355652
369 0.143249496817589
370 1.28793704509735
371 1.81147336959839
372 1.46655106544495
373 0.422177612781525
374 0.819087743759155
375 1.66293907165527
376 1.70784366130829
377 0.936075985431671
378 0.279605746269226
379 1.3559707403183
380 1.77909576892853
381 1.34971654415131
382 0.27703258395195
383 0.923183798789978
384 1.67655313014984
385 1.62494099140167
386 0.796679437160492
387 0.408733338117599
388 1.41329765319824
389 1.73763918876648
390 1.2297397851944
391 0.136145234107971
392 1.01768171787262
393 1.67981815338135
394 1.53586220741272
395 0.658195197582245
396 0.530327796936035
397 1.46008431911469
398 1.68766164779663
399 1.10730230808258
400 1.00000000362749e-15
401 1.10252463817596
402 1.67312908172607
403 1.44126629829407
404 0.521233797073364
405 0.644116938114166
406 1.49652469158173
407 1.62972903251648
408 0.98307466506958
409 0.130947768688202
410 1.1776864528656
411 1.6569014787674
412 1.34180998802185
413 0.386382579803467
414 0.749860882759094
415 1.52283906936646
416 1.56441688537598
417 0.857712507247925
418 0.256272792816162
419 1.24317359924316
420 1.63156867027283
421 1.23814880847931
422 0.254205256700516
423 0.847353875637054
424 1.53927612304688
425 1.49230897426605
426 0.731857061386108
427 0.375580966472626
428 1.29902505874634
429 1.59758305549622
430 1.13093173503876
431 0.125240445137024
432 0.936423897743225
433 1.54611110687256
434 1.41399574279785
435 0.606132388114929
436 0.488510221242905
437 1.34531247615814
438 1.55541443824768
439 1.02080321311951
440 1.00000000362749e-15
441 1.01693367958069
442 1.54364562034607
443 1.33007264137268
444 0.481145560741425
445 0.594731390476227
446 1.38213932514191
447 1.50554871559143
448 0.90839946269989
449 0.121031619608402
450 1.08878111839294
451 1.53220641613007
452 1.24114012718201
453 0.35748353600502
454 0.693949162960052
455 1.4096417427063
456 1.44848799705505
457 0.794348657131195
458 0.237398862838745
459 1.15189862251282
460 1.51214587688446
461 1.14780116081238
462 0.23571290075779
463 0.785902142524719
464 1.42798733711243
465 1.38474726676941
466 0.679268538951874
467 0.348675906658173
468 1.20625364780426
469 1.48383963108063
470 1.0506591796875
471 0.11637818813324
472 0.870363831520081
473 1.43737435340881
474 1.3148547410965
475 0.563763976097107
476 0.454467922449112
477 1.25184965133667
478 1.44768512248993
479 0.9503173828125
480 1.00000000362749e-15
481 0.94714343547821
482 1.43803095817566
483 1.23934805393219
484 0.44842666387558
485 0.554411828517914
486 1.28872311115265
487 1.40410172939301
488 0.847376227378845
489 0.112925887107849
490 1.01608514785767
491 1.43021547794342
492 1.15877544879913
493 0.333832383155823
494 0.648177087306976
495 1.31694674491882
496 1.35352826118469
497 0.742431461811066
498 0.221930101513863
499 1.07706952095032
500 1.41421341896057
501 1.07369112968445
502 0.220539942383766
503 0.73546701669693
504 1.33662533760071
505 1.29642081260681
506 0.636072993278503
507 0.326570570468903
508 1.13001227378845
509 1.39033806324005
510 0.984655320644379
511 0.109089367091656
512 0.816018044948578
513 1.34789729118347
514 1.23325335979462
515 0.528882563114166
516 0.426434338092804
517 1.17486476898193
518 1.35892772674561
519 0.892230868339539
520 1.00000000362749e-15
521 0.889602482318878
522 1.35093307495117
523 1.16451239585876
524 0.421431630849838
525 0.521138072013855
526 1.21161425113678
527 1.32034516334534
528 0.796982824802399
529 0.106230661273003
530 0.956026256084442
531 1.34593558311462
532 1.09069907665253
533 0.31427988409996
534 0.610329270362854
535 1.24028325080872
536 1.27497529983521
537 0.699475228786469
538 0.209128677845001
539 1.01513147354126
540 1.33313608169556
541 1.01232385635376
542 0.207973420619965
543 0.693687319755554
544 1.26092791557312
545 1.22322487831116
546 0.60027003288269
547 0.308244973421097
548 1.0667952299118
549 1.31279587745667
550 0.929906904697418
551 0.103042401373386
552 0.770923912525177
553 1.27363908290863
554 1.16551971435547
555 0.499924063682556
556 0.403157025575638
557 1.11093032360077
558 1.28520405292511
559 0.843975067138672
560 1.00000000362749e-15
561 0.841784298419952
562 1.27854120731354
563 1.10230231285095
564 0.398987412452698
565 0.49346935749054
566 1.1474848985672
567 1.25067603588104
568 0.75505930185318
569 0.100659899413586
570 0.906047165393829
571 1.27579033374786
572 1.03403174877167
573 0.29800209403038
574 0.578815937042236
575 1.17644155025482
576 1.20955169200897
577 0.663694262504578
578 0.198464035987854
579 0.963525533676147
580 1.26557433605194
581 0.96118038892746
582 0.19749915599823
583 0.658859848976135
584 1.19781863689423
585 1.16219401359558
586 0.570414185523987
587 0.292961597442627
588 1.01406705379486
589 1.24811148643494
590 0.884231984615326
591 0.0979970917105675
592 0.733295202255249
593 1.21166813373566
594 1.10898745059967
595 0.475752204656601
596 0.383725255727768
597 1.05755388736725
598 1.22364902496338
599 0.803680062294006
600 1.00000000362749e-15
601 0.801847815513611
602 1.2180757522583
603 1.05033671855927
604 0.380237758159637
605 0.470353305339813
606 1.09390270709991
607 1.19246125221252
608 0.720025658607483
609 0.0960043147206306
610 0.864275455474854
611 1.21715998649597
612 0.986663639545441
613 0.284394592046738
614 0.552470326423645
615 1.12306594848633
616 1.15484976768494
617 0.633775115013123
618 0.189546152949333
619 0.920369207859039
620 1.20907199382782
621 0.918406307697296
622 0.188738524913788
623 0.629728615283966
624 1.14502918720245
625 1.11114048957825
626 0.545437932014465
627 0.280175566673279
628 0.969953060150146
629 1.19399309158325
630 0.846016407012939
631 0.0937755852937698
632 0.701809585094452
633 1.15981256961823
634 1.06168222427368
635 0.455524772405624
636 0.367464154958725
637 1.01288509368896
638 1.17213487625122
639 0.769957900047302
640 1.00000000362749e-15
641 0.768424212932587
642 1.16747057437897
643 1.00684487819672
644 0.364545285701752
645 0.451006233692169
646 1.04905688762665
647 1.14373779296875
648 0.690703928470612
649 0.0921077579259872
650 0.829314351081848
651 1.16808927059174
652 0.947018921375275
653 0.273005813360214
654 0.53042083978653
655 1.07839453220367
656 1.10906934738159
657 0.608735978603363
658 0.182082906365395
659 0.884253323078156
660 1.16178834438324
661 0.882611930370331
662 0.181407585740089
663 0.605352401733398
664 1.1008574962616
665 1.06842279434204
666 0.524540483951569
667 0.269478052854538
668 0.933046102523804
669 1.14871776103973
670 0.814046859741211
671 0.0902442038059235
672 0.675472557544708
673 1.11643898487091
674 1.02211594581604
675 0.438607692718506
676 0.353864938020706
677 0.975531101226807
678 1.12905895709991
679 0.741761088371277
680 1.00000000362749e-15
681 0.74048113822937
682 1.12516570091248
683 0.97048944234848
684 0.351428657770157
685 0.434836208820343
686 1.01157832145691
687 1.10302197933197
688 0.666203200817108
689 0.088852159678936
690 0.800106763839722
691 1.12709760665894
692 0.913904666900635
693 0.263493955135345
694 0.512006819248199
695 1.04109251499176
696 1.07084500789642
697 0.587831735610962
698 0.175852835178375
699 0.854108333587646
700 1.12232637405396
701 0.85274213552475
702 0.175290763378143
703 0.585015594959259
704 1.06401026248932
705 1.03279304504395
706 0.507112681865692
707 0.260557860136032
708 0.902275323867798
709 1.11097514629364
710 0.787399768829346
711 0.0873011574149132
712 0.653526604175568
713 1.08030223846436
714 0.989156484603882
715 0.42451748251915
716 0.342540055513382
717 0.944428741931915
718 1.09319853782654
719 0.718291103839874
720 1.00000000362749e-15
721 0.717230141162872
722 1.08997094631195
723 0.940249264240265
724 0.34052038192749
725 0.421391040086746
726 0.980421364307404
727 1.06918001174927
728 0.645842730998993
729 0.0861472338438034
730 0.775844037532806
731 1.093052983284
732 0.886407911777496
733 0.25559738278389
734 0.496723175048828
735 1.01013803482056
736 1.03913223743439
737 0.570492446422577
738 0.170686364173889
739 0.829114973545074
740 1.08961582183838
741 0.827988743782043
742 0.170222878456116
743 0.568170368671417
744 1.03349661827087
745 1.00329494476318
746 0.492687731981277
747 0.253176391124725
748 0.876819014549255
749 1.07975935935974
750 0.765366852283478
751 0.0848683938384056
752 0.635390520095825
753 1.05044686794281
754 0.96193391084671
755 0.412883073091507
756 0.33319166302681
757 0.91876208782196
758 1.06361401081085
759 0.69893479347229
760 1.00000000362749e-15
761 0.69806581735611
762 1.06097137928009
763 0.915340185165405
764 0.331538021564484
765 0.410323172807693
766 0.954781651496887
767 1.04133999347687
768 0.629098892211914
769 0.0839235633611679
770 0.755904972553253
771 1.06508469581604
772 0.863826990127563
773 0.249114856123924
774 0.484180808067322
775 0.98474532365799
776 1.01312696933746
777 0.556279122829437
778 0.166452974081039
779 0.808643639087677
780 1.06283390522003
781 0.807729423046112
782 0.166076824069023
783 0.554394781589508
784 1.00855350494385
785 0.979192018508911
786 0.480906039476395
787 0.247150227427483
788 0.856045365333557
789 1.05429720878601
790 0.747402787208557
791 0.082885779440403
792 0.620616853237152
793 1.02613830566406
794 0.9397794008255
795 0.40341916680336
796 0.325590848922729
797 0.897903740406036
798 1.03958332538605
799 0.6832195520401
800 1.00000000362749e-15
801 0.682522654533386
802 1.03746294975281
803 0.895158171653748
804 0.324264079332352
805 0.40136530995369
806 0.934040904045105
807 1.01883184909821
808 0.615569114685059
809 0.0821277350187302
810 0.739811480045319
811 1.04252374172211
812 0.845622181892395
813 0.243891701102257
814 0.474081248044968
815 0.96431028842926
816 0.992211639881134
817 0.544854819774628
818 0.163052320480347
819 0.79220974445343
820 1.04134798049927
821 0.791487038135529
822 0.162754967808723
823 0.543365061283112
824 0.988595724105835
825 0.959919571876526
826 0.471492111682892
827 0.242338433861732
828 0.839469969272614
829 1.03399455547333
830 0.733089327812195
831 0.0813072323799133
832 0.608863115310669
833 1.00681293010712
834 0.922179579734802
835 0.395906686782837
836 0.319562077522278
837 0.881372392177582
838 1.02055299282074
839 0.670784890651703
840 1.00000000362749e-15
841 0.670243978500366
842 1.01890802383423
843 0.879242122173309
844 0.31853261590004
845 0.3943130671978
846 0.917727172374725
847 1.00114357471466
848 0.604946613311768
849 0.0807190611958504
850 0.727199494838715
851 1.02485954761505
852 0.831382513046265
853 0.239810138940811
854 0.466196715831757
855 0.948372900485992
856 0.975916266441345
857 0.535962998867035
858 0.160408318042755
859 0.779445707798004
860 1.02467751502991
861 0.778898358345032
862 0.160183176398277
863 0.534835040569305
864 0.973178625106812
865 0.945048749446869
866 0.464236438274384
867 0.23863410949707
868 0.826724708080292
869 1.01840245723724
870 0.722110211849213
871 0.0800978913903236
872 0.599869608879089
873 0.992044687271118
874 0.908747375011444
875 0.390180617570877
876 0.314972937107086
877 0.868805646896362
878 1.00610649585724
879 0.661357998847961
880 1.00000000362749e-15
881 0.660961806774139
882 1.00490117073059
883 0.867245018482208
884 0.314218819141388
885 0.389013260602951
886 0.905485570430756
887 0.987891495227814
888 0.597000420093536
889 0.0796670094132423
890 0.717795193195343
891 1.01171052455902
892 0.820799827575684
893 0.236781969666481
894 0.460357248783112
895 0.93658971786499
896 0.96388977766037
897 0.529412508010864
898 0.158464059233665
899 0.770077109336853
900 1.01246500015259
901 0.769693970680237
902 0.158306464552879
903 0.52862286567688
904 0.961973249912262
905 0.93426239490509
906 0.458984732627869
907 0.235958635807037
908 0.817539036273956
909 1.0071896314621
910 0.71423214673996
911 0.0792321115732193
912 0.593445897102356
913 0.981521010398865
914 0.899198889732361
915 0.386119961738586
916 0.311726659536362
917 0.859938323497772
918 0.995938658714294
919 0.654740571975708
920 1.00000000362749e-15
921 0.654480755329132
922 0.995148420333862
923 0.858915209770203
924 0.31123211979866
925 0.385354548692703
926 0.897059977054596
927 0.978797793388367
928 0.591564655303955
929 0.0789495855569839
930 0.711402893066406
931 1.00280177593231
932 0.813654184341431
933 0.234744191169739
934 0.456441193819046
935 0.928716123104095
936 0.955882728099823
937 0.525067448616028
938 0.157179281115532
939 0.763910055160522
940 1.00445771217346
941 0.763683199882507
942 0.157085940241814
943 0.524599969387054
944 0.954747796058655
945 0.927338302135468
946 0.45562869310379
947 0.234256729483604
948 0.811723470687866
949 1.00012493133545
950 0.709293186664581
951 0.0786920785903931
952 0.589459955692291
953 0.975025951862335
954 0.893337547779083
955 0.383641421794891
956 0.309756517410278
957 0.854588806629181
958 0.989841759204865
959 0.650797188282013
960 1.00000000362749e-15
961 0.650668621063232
962 0.989450573921204
963 0.85408228635788
964 0.309511721134186
965 0.383262515068054
966 0.892278611660004
967 0.973677754402161
968 0.588528513908386
969 0.078552208840847
970 0.707892596721649
971 0.997952461242676
972 0.809800207614899
973 0.233655452728271
974 0.454369395971298
975 0.924592256546021
976 0.951732754707336
977 0.522839665412903
978 0.156527906656265
979 0.760819852352142
980 1.00049364566803
981 0.760744690895081
982 0.15649701654911
983 0.522684991359711
984 0.951356947422028
985 0.92413604259491
986 0.454100340604782
987 0.233494088053703
988 0.809160709381104
989 0.99706619977951
990 0.707193970680237
991 0.0784669369459152
992 0.587831735610962
993 0.972428560256958
994 0.891046047210693
995 0.382695257663727
996 0.30902311205864
997 0.852649688720703
998 0.987693309783936
999 0.649448812007904


==> tikz/overview-004.dat <==
-0.5 0.000500000081956387
-0.499500036239624 0.000404046848416328
-0.499000072479248 0.000153014610987157
-0.498499989509583 0.000156749418238178
-0.498000025749207 0.000406355160521343
-0.497499942779541 0.000500000081956387
-0.496999979019165 0.000401738623622805
-0.496500015258789 0.000149279614561237
-0.496000051498413 0.000160484516527504
-0.495499968528748 0.000408663676353171
-0.495000004768372 0.000500000081956387
-0.494500041007996 0.000399429991375655
-0.49399995803833 0.000145543948747218
-0.493499994277954 0.000164220327860676
-0.493000030517578 0.000410972657846287
-0.492500066757202 0.000500000081956387
-0.491999983787537 0.000397120660636574
-0.491500020027161 0.000141807220643386
-0.490999937057495 0.000167957332450897
-0.490499973297119 0.000413282425142825
-0.490000009536743 0.000500000081956387
-0.489500045776367 0.000394810398574919
-0.488999962806702 0.000138068848173134
-0.488499999046326 0.000171696039615199
-0.48800003528595 0.00041559332748875
-0.487499952316284 0.000500000081956387
-0.486999988555908 0.000392499117879197
-0.486500024795532 0.000134328554850072
-0.486000061035156 0.00017543685680721
-0.485499978065491 0.000417905423091725
-0.485000014305115 0.000500000081956387
-0.484499931335449 0.000390186178265139
-0.483999967575073 0.000130585671286099
-0.483500003814697 0.000179180264240131
-0.483000040054321 0.000420219323132187
-0.482499957084656 0.000500000081956387
-0.48199999332428 0.000387871521525085
-0.481500029563904 0.000126839862787165
-0.480999946594238 0.000182926611159928
-0.480499982833862 0.00042253514402546
-0.480000019073486 0.000500000081956387
-0.47950005531311 0.000385554740205407
-0.478999972343445 0.000123090692795813
-0.478500008583069 0.000186676668818109
-0.477999925613403 0.000424853235017508
-0.477499961853027 0.000500000081956387
-0.476999998092651 0.000383235776098445
-0.476500034332275 0.000119337513751816
-0.476000070571899 0.000190430611837655
-0.475499987602234 0.000427173945354298
-0.475000023841858 0.000500000081956387
-0.474499940872192 0.00038091404712759
-0.473999977111816 0.000115580056444742
-0.47350001335144 0.000194189036847092
-0.473000049591064 0.000429497187724337
-0.472499966621399 0.000500000081956387
-0.472000002861023 0.000378589553292841
-0.471500039100647 0.000111817760625854
-0.470999956130981 0.000197952293092385
-0.470499992370605 0.00043182383524254
-0.470000028610229 0.000500000081956387
-0.469500064849854 0.000376261683413759
-0.468999981880188 0.000108050146081951
-0.468500018119812 0.000201721137273125
-0.467999935150146 0.000434153771493584
-0.467499971389771 0.000500000081956387
-0.467000007629395 0.000373930262867361
-0.466500043869019 0.000104276703495998
-0.465499997138977 0.000436487433034927
-0.465000033378601 0.000500000081956387
-0.464499950408936 0.000371595146134496
-0.46399998664856 0.000100497010862455
-0.463000059127808 0.00043882493628189
-0.462499976158142 0.000500000081956387
-0.462000012397766 0.000369255751138553
-0.461499929428101 9.67106097959913e-05
-0.460500001907349 0.00044116674689576
-0.460000038146973 0.000500000081956387
-0.459500074386597 0.000366912136087194
-0.458999991416931 9.29169254959561e-05
-0.458500027656555 0.000216859669308178
-0.45799994468689 0.000443513272330165
-0.457499980926514 0.000500000081956387
-0.457000017166138 0.000364563806215301
-0.456500053405762 8.91155650606379e-05
-0.455999970436096 0.000220662739593536
-0.45550000667572 0.000445864658104256
-0.455000042915344 0.000500000081956387
-0.454499959945679 0.000362210208550096
-0.453999996185303 8.530593913747e-05
-0.453500032424927 0.000224473988055252
-0.453000068664551 0.000448221398983151
-0.452499985694885 0.000500000081956387
-0.452000021934509 0.000359851459506899
-0.451499938964844 8.14876548247412e-05
-0.450999975204468 0.000228294142289087
-0.450500011444092 0.000450583436759189
-0.450000047683716 0.000500000081956387
-0.44949996471405 0.000357487064320594
-0.449000000953674 7.76600645622239e-05
-0.448500037193298 0.000232123609748669
-0.447999954223633 0.00045295144082047
-0.447499990463257 0.000500000081956387
-0.447000026702881 0.000355116761056706
-0.446500062942505 7.38227608962916e-05
-0.445999979972839 0.000235962914302945
-0.445500016212463 0.000455325382063165
-0.444999933242798 0.000500000081956387
-0.444499969482422 0.000352740113157779
-0.444000005722046 6.99752563377842e-05
-0.44350004196167 0.000239812521613203
-0.442999958992004 0.000457705988083035
-0.442499995231628 0.000500000081956387
-0.442000031471252 0.000350357033312321
-0.441499948501587 6.61169760860503e-05
-0.440999984741211 0.000243673013756052
-0.440500020980835 0.000460093229776248
-0.440000057220459 0.000500000081956387
-0.439499974250793 0.000347966939443722
-0.439000010490417 6.22474035480991e-05
-0.438499927520752 0.000247544841840863
-0.437999963760376 0.000462487601907924
-0.4375 0.000500000081956387
-0.437000036239624 0.000345569656929001
-0.436500072479248 5.83660767006222e-05
-0.435999989509583 0.000251428748015314
-0.435500025749207 0.000464889337308705
-0.434999942779541 0.000500000081956387
-0.434499979019165 0.000343164574587718
-0.434000015258789 5.44723370694555e-05
-0.433500051498413 0.000255324965110049
-0.432999968528748 0.000467299163574353
-0.432500004768372 0.000500000081956387
-0.432000041007996 0.000340751896146685
-0.43149995803833 5.05656971654389e-05
-0.430999994277954 0.000259234162513167
-0.430500030517578 0.000469716847874224
-0.430000066757202 0.000500000081956387
-0.429499983787537 0.000338330923113972
-0.429000020027161 4.66456694994122e-05
-0.428499937057495 0.000263156980508938
-0.427999973297119 0.000472142884973437
-0.427500009536743 0.000500000081956387
-0.427000045776367 0.000335901160724461
-0.426499962806702 4.27116247010417e-05
-0.425999999046326 0.000267093855654821
-0.42550003528595 0.000474577827844769
-0.424999952316284 0.000500000081956387
-0.424499988555908 0.000333462667185813
-0.424000024795532 3.87630570912734e-05
-0.423500061035156 0.000271045399131253
-0.422999978065491 0.000477021909318864
-0.422500014305115 0.000500000081956387
-0.421999931335449 0.000331014773109928
-0.421499967575073 3.47993118339218e-05
-0.421000003814697 0.000275012251222506
-0.420500040054321 0.000479475420434028
-0.419999957084656 0.000500000081956387
-0.41949999332428 0.000328557478496805
-0.419000029563904 3.08198868879117e-05
-0.418499946594238 0.000278994877589867
-0.417999982833862 0.000481938885059208
-0.417500019073486 0.000500000081956387
-0.41700005531311 0.000326089910231531
-0.416499972343445 2.68241765297716e-05
-0.416000008583069 0.000282994005829096
-0.415499925613403 0.000484412390505895
-0.414999961853027 0.000500000081956387
-0.414499998092651 0.000323612126521766
-0.414000034332275 2.28115732170409e-05
-0.413500070571899 0.000287009956082329
-0.412999987602234 0.000486896693473682
-0.412500023841858 0.000500000081956387
-0.411999940872192 0.000321123545290902
-0.411499977111816 1.8781480321195e-05
-0.41100001335144 0.000291043746983632
-0.410500049591064 0.000489391852170229
-0.409999966621399 0.000500000081956387
-0.409500002861023 0.000318623991915956
-0.409000039100647 1.47332721098792e-05
-0.408499956130981 0.000295095494948328
-0.407999992370605 0.000491898448672146
-0.407500028610229 0.000500000081956387
-0.407000064849854 0.000316112855216488
-0.406499981880188 1.06663210317492e-05
-0.406000018119812 0.000299166393233463
-0.405499935150146 0.000494416512083262
-0.404999971389771 0.000500000081956387
-0.404500007629395 0.000313589669531211
-0.404000043869019 6.58001408737618e-06
-0.403499960899353 0.000303256645565853
-0.402999997138977 0.000496946973726153
-0.402500033378601 0.000500000081956387
-0.401999950408936 0.000311054493067786
-0.40149998664856 2.47367961492273e-06
-0.401000022888184 0.000307367037748918
-0.400500059127808 0.000499489775393158
-0.399999976158142 0.000500000081956387
-0.399500012397766 0.000308506278088316
-0.398999929428101 1.65332608048629e-06
-0.398499965667725 0.00031149826827459
-0.398000001907349 0.000502045615576208
-0.397500038146973 0.000500000081956387
-0.397000074386597 0.000305945199215785
-0.396499991416931 5.80167807129328e-06
-0.396000027656555 0.000315650890115649
-0.39549994468689 0.000504614843521267
-0.394999980926514 0.000500000081956387
-0.394500017166138 0.00030337055795826
-0.394000053405762 9.97205188468797e-06
-0.393499970436096 0.000319825863698497
-0.39300000667572 0.000507198041304946
-0.392500042915344 0.000500000081956387
-0.391999959945679 0.000300781888654456
-0.391499996185303 1.41651535159326e-05
-0.391000032424927 0.000324023654684424
-0.390500068664551 0.000509795267134905
-0.389999985694885 0.000500000081956387
-0.389500021934509 0.000298178842058405
-0.388999938964844 1.83816810022108e-05
-0.388499975204468 0.000328244845150039
-0.388000011444092 0.00051240692846477
-0.387500047683716 0.000500000081956387
-0.38699996471405 0.000295560981612653
-0.386500000953674 2.2622361939284e-05
-0.386000037193298 0.000332490541040897
-0.385499954223633 0.000515033956617117
-0.384999990463257 0.000500000081956387
-0.384500026702881 0.00029292784165591
-0.384000062942505 2.68879266513977e-05
-0.383499979972839 0.000336761033395305
-0.383000016212463 0.000517676409799606
-0.382499933242798 0.000500000081956387
-0.381999969482422 0.00029027892742306
-0.381500005722046 3.11791009153239e-05
-0.38100004196167 0.000341057515470311
-0.380499958992004 0.000520335044711828
-0.379999995231628 0.000500000081956387
-0.379500031471252 0.000287613889668137
-0.378999948501587 3.54967050952837e-05
-0.378499984741211 0.000345380569342524
-0.378000020980835 0.00052301021059975
-0.377500057220459 0.000500000081956387
-0.376999974250793 0.000284932000795379
-0.376500010490417 3.984149225289e-05
-0.375999927520752 0.000349730777088553
-0.375499963760376 0.000525702256709337
-0.375 0.000500000081956387
-0.374500036239624 0.000282232998870313
-0.374000072479248 4.42142882093322e-05
-0.373499989509583 0.000354109302861616
-0.373000025749207 0.000528411939740181
-0.372499942779541 0.000500000081956387
-0.371999979019165 0.000279516272712499
-0.371500015258789 4.86158169223927e-05
-0.371000051498413 0.000358516699634492
-0.370499968528748 0.000531139376107603
-0.370000004768372 0.000500000081956387
-0.369500041007996 0.000276781298452988
-0.36899995803833 5.30470642843284e-05
-0.368499994277954 0.000362953840522096
-0.368000030517578 0.000533885613549501
-0.367500066757202 0.000500000081956387
-0.366999983787537 0.000274027697741985
-0.366500020027161 5.75087178731337e-05
-0.365999937057495 0.000367421715054661
-0.365499973297119 0.000536650768481195
-0.365000009536743 0.000500000081956387
-0.364500045776367 0.000271254684776068
-0.363999962806702 6.20017817709595e-05
-0.363499999046326 0.000371921283658594
-0.36300003528595 0.000539435539394617
-0.362499952316284 0.000500000081956387
-0.361999988555908 0.000268461997620761
-0.361500024795532 6.65270927129313e-05
-0.361000061035156 0.000376453011995181
-0.360499978065491 0.000542240450158715
-0.360000014305115 0.000500000081956387
-0.359499931335449 0.000265648792264983
-0.358999967575073 7.1085560193751e-05
-0.358500003814697 0.000381018209736794
-0.358000040054321 0.00054506619926542
-0.357499957084656 0.000500000081956387
-0.35699999332428 0.000262814661255106
-0.356500029563904 7.56780864321627e-05
-0.355999946594238 0.000385617808206007
-0.355499982833862 0.000547912961337715
-0.355000019073486 0.000500000081956387
-0.35450005531311 0.000259959138929844
-0.353999972343445 8.03057264420204e-05
-0.353500008583069 0.000390252593206242
-0.352999925613403 0.000550781900528818
-0.352499961853027 0.000500000081956387
-0.351999998092651 0.000257081264862791
-0.351500034332275 8.49693242344074e-05
-0.351000070571899 0.000394923554267734
-0.350499987602234 0.000553673133254051
-0.350000023841858 0.000500000081956387
-0.349499940872192 0.000254180689807981
-0.348999977111816 8.96700075827539e-05
-0.34850001335144 0.000399631768232211
-0.348000049591064 0.000556587823666632
-0.347499966621399 0.000500000081956387
-0.347000002861023 0.000251256831688806
-0.346500039100647 9.44087587413378e-05
-0.345999956130981 0.000404378137318417
-0.345499992370605 0.000559526146389544
-0.345000028610229 0.000500000081956387
-0.344500064849854 0.000248308788286522
-0.343999981880188 9.91866618278436e-05
-0.343500018119812 0.000409164058510214
-0.342999935150146 0.00056248891633004
-0.342499971389771 0.000500000081956387
-0.342000007629395 0.000245336093939841
-0.341500043869019 0.000104004735476337
-0.340999960899353 0.000413990230299532
-0.340499997138977 0.000565476657357067
-0.340000033378601 0.000500000081956387
-0.33899998664856 0.000108864187495783
-0.338500022888184 0.000418858166085556
-0.338000059127808 0.000568490300793201
-0.337499976158142 0.000500000081956387
-0.336499929428101 0.000113766036520246
-0.335999965667725 0.000423768651671708
-0.335500001907349 0.000571530661545694
-0.335000038146973 0.000500000081956387
-0.333999991416931 0.000118711541290395
-0.333500027656555 0.000428723084041849
-0.33299994468689 0.000574598030652851
-0.332499980926514 0.000500000081956387
-0.332000017166138 0.000233184080570936
-0.331500053405762 0.000123701858683489
-0.330999970436096 0.000433722336310893
-0.33050000667572 0.00057769357226789
-0.330000042915344 0.000500000081956387
-0.329499959945679 0.000230077217565849
-0.328999996185303 0.000128738320199773
-0.328500032424927 0.000438768096501008
-0.328000068664551 0.000580817926675081
-0.327499985694885 0.000500000081956387
-0.327000021934509 0.000226941221626475
-0.326499938964844 0.000133822089992464
-0.325999975204468 0.000443861586973071
-0.325500011444092 0.000583971617743373
-0.325000047683716 0.000500000081956387
-0.32449996471405 0.000223775234189816
-0.324000000953674 0.000138954492285848
-0.323500037193298 0.00044900382636115
-0.322999954223633 0.000587156042456627
-0.322499990463257 0.000500000081956387
-0.322000026702881 0.000220578571315855
-0.321500062942505 0.000144136865856126
-0.320999979972839 0.000454196444479749
-0.320500016212463 0.000590371433645487
-0.319999933242798 0.000500000081956387
-0.319499969482422 0.000217350345337763
-0.319000005722046 0.000149370694998652
-0.31850004196167 0.000459440780105069
-0.317999958992004 0.000593619071878493
-0.317499995231628 0.000500000081956387
-0.317000031471252 0.000214089683140628
-0.316499948501587 0.000154657289385796
-0.315999984741211 0.00046473799739033
-0.315500020980835 0.000596899655647576
-0.315000057220459 0.000500000081956387
-0.314499974250793 0.000210795624298044
-0.314000010490417 0.000159998133312911
-0.313499927520752 0.000470089871669188
-0.312999963760376 0.000600214174482971
-0.3125 0.000500000081956387
-0.312000036239624 0.000207467281143181
-0.311500072479248 0.000165394798386842
-0.310999989509583 0.000475497887236997
-0.310500025749207 0.000603563676122576
-0.309999942779541 0.000500000081956387
-0.309499979019165 0.000204103722353466
-0.309000015258789 0.000170848783454858
-0.308500051498413 0.000480963615700603
-0.307999968528748 0.000606948859058321
-0.307500004768372 0.000500000081956387
-0.307000041007996 0.000200703900191002
-0.30649995803833 0.000176361660123803
-0.305999994277954 0.000486488424940035
-0.305500030517578 0.000610370771028101
-0.305000066757202 0.000500000081956387
-0.304499983787537 0.000197266883333214
-0.304000020027161 0.000181935116415843
-0.303499937057495 0.000492074294015765
-0.302999973297119 0.000613830576185137
-0.302500009536743 0.000500000081956387
-0.302000045776367 0.00019379158038646
-0.301499962806702 0.000187570898560807
-0.300999999046326 0.000497722649015486
-0.30050003528595 0.000617329613305628
-0.299999952316284 0.000500000081956387
-0.299499988555908 0.000190276885405183
-0.299000024795532 0.000193270781892352
-0.298500061035156 0.00050343555631116
-0.297999978065491 0.000620868348050863
-0.297500014305115 0.000500000081956387
-0.296999931335449 0.000186721663339995
-0.296499967575073 0.000199036425328813
-0.296000003814697 0.000509214587509632
-0.295500040054321 0.000624448293820024
-0.294999957084656 0.000500000081956387
-0.29449999332428 0.000183124953764491
-0.294000029563904 0.000204869895242155
-0.293499946594238 0.000515061663463712
-0.292999982833862 0.000628070556558669
-0.292500019073486 0.000500000081956387
-0.29200005531311 0.000179485359694809
-0.291499972343445 0.000210772952414118
-0.291000008583069 0.000520979054272175
-0.290499925613403 0.000631736416835338
-0.289999961853027 0.000500000081956387
-0.289499998092651 0.000175801673321985
-0.289000034332275 0.000216747663216665
-0.288500070571899 0.000526968447957188
-0.287999987602234 0.00063544703880325
-0.287500023841858 0.000500000081956387
-0.286999940872192 0.0001720727304928
-0.286499977111816 0.000222796079469845
-0.28600001335144 0.000533031939994544
-0.285500049591064 0.000639204052276909
-0.284999966621399 0.000500000081956387
-0.284500002861023 0.00016829717787914
-0.284000039100647 0.00022892038396094
-0.283499956130981 0.000539171742275357
-0.282999992370605 0.000643007922917604
-0.282500028610229 0.000500000081956387
-0.282000064849854 0.000164473676704802
-0.281499981880188 0.000235122788581066
-0.281000018119812 0.000545390066690743
-0.280499935150146 0.000646861095447093
-0.279999971389771 0.000500000081956387
-0.279500007629395 0.000160600757226348
-0.279000043869019 0.000241405636188574
-0.278499960899353 0.000551688834093511
-0.277999997138977 0.000650764151941985
-0.277500033378601 0.000500000081956387
-0.276999950408936 0.000156677066115662
-0.27649998664856 0.000247770949499682
-0.276000022888184 0.00055807112948969
-0.275500059127808 0.000654719187878072
-0.274999976158142 0.000500000081956387
-0.274500012397766 0.000152701017213985
-0.273999929428101 0.000254221580689773
-0.273499965667725 0.000564538990147412
-0.273000001907349 0.000658727483823895
-0.272500038146973 0.000500000081956387
-0.272000074386597 0.000148671053466387
-0.271499991416931 0.00026075984351337
-0.271000027656555 0.000571095326449722
-0.27049994468689 0.000662790553178638
-0.269999980926514 0.000500000081956387
-0.269500017166138 0.000144585676025599
-0.269000053405762 0.000267388444626704
-0.268499970436096 0.000577742408495396
-0.26800000667572 0.000666909851133823
-0.267500042915344 0.000500000081956387
-0.266999959945679 0.000140443138661794
-0.266000032424927 0.000584482855629176
-0.265500068664551 0.000671087473165244
-0.264999985694885 0.000500000081956387
-0.264500021934509 0.00013624168059323
-0.263499975204468 0.000591319869272411
-0.263000011444092 0.000675324990879744
-0.262500047683716 0.000500000081956387
-0.26199996471405 0.000131979584693909
-0.261000037193298 0.000598256185185164
-0.260499954223633 0.000679624732583761
-0.259999990463257 0.000500000081956387
-0.259500026702881 0.000127654930111021
-0.259000062942505 0.00029486182029359
-0.258499979972839 0.000605295121204108
-0.258000016212463 0.000683987571392208
-0.257499933242798 0.000500000081956387
-0.256999969482422 0.000123265839647502
-0.256500005722046 0.000301984895486385
-0.25600004196167 0.000612439413089305
-0.255499958992004 0.000688416534103453
-0.254999995231628 0.000500000081956387
-0.254500031471252 0.00011881018144777
-0.253999948501587 0.000309216207824647
-0.253499984741211 0.00061969249509275
-0.253000020980835 0.000692912959493697
-0.252500057220459 0.000500000081956387
-0.251999974250793 0.000114286034659017
-0.251500010490417 0.00031655898783356
-0.250999927520752 0.000627058383543044
-0.250499963760376 0.000697479350492358
-0.25 0.000500000081956387
-0.249500036239624 0.000109691158286296
-0.248999953269958 0.000324017077218741
-0.248499989509583 0.00063453963957727
-0.248000025749207 0.000702117511536926
-0.247499942779541 0.000500000081956387
-0.246999979019165 0.000105023267678916
-0.246500015258789 0.000331593881128356
-0.246000051498413 0.000642140861600637
-0.245499968528748 0.000706830294802785
-0.245000004768372 0.000500000081956387
-0.244500041007996 0.0001002800418064
-0.24399995803833 0.000339293299475685
-0.243499994277954 0.000649865192826837
-0.243000030517578 0.000711620086804032
-0.242500066757202 0.000500000081956387
-0.241999983787537 9.54591087065637e-05
-0.241500020027161 0.000347119435900822
-0.240999937057495 0.00065771717345342
-0.240499973297119 0.000716488691978157
-0.240000009536743 0.000500000081956387
-0.239500045776367 9.05577981029637e-05
-0.238999962806702 0.000355076394043863
-0.238499999046326 0.000665700878016651
-0.23800003528595 0.000721439777407795
-0.237499952316284 0.000500000081956387
-0.236999988555908 8.55736652738415e-05
-0.236500024795532 0.000363168306648731
-0.236000061035156 0.000673820381052792
-0.235499978065491 0.000726474856492132
-0.235000014305115 0.000500000081956387
-0.234500050544739 8.05037416284904e-05
-0.233999967575073 0.000371399975847453
-0.233500003814697 0.000682080455590039
-0.233000040054321 0.000731597363483161
-0.232499957084656 0.000500000081956387
-0.23199999332428 7.53452914068475e-05
-0.231500029563904 0.000379775679903105
-0.230999946594238 0.000690485758241266
-0.230499982833862 0.000736810558009893
-0.230000019073486 0.000500000081956387
-0.22950005531311 7.00952878105454e-05
-0.228999972343445 0.000388300599297509
-0.228500008583069 0.000699041062034667
-0.228000044822693 0.000742117059417069
-0.227499961853027 0.000500000081956387
-0.226999998092651 6.47505585220642e-05
-0.226500034332275 0.000396979856304824
-0.22599995136261 0.000707751722075045
-0.225499987602234 0.000747520127333701
-0.225000023841858 0.000500000081956387
-0.224499940872192 5.93079312238842e-05
-0.223999977111816 0.000405818573199213
-0.22350001335144 0.000716622860636562
-0.223000049591064 0.000753022846765816
-0.222499966621399 0.000500000081956387
-0.222000002861023 5.37638916284777e-05
-0.221500039100647 0.000414822425227612
-0.220999956130981 0.000725660531315953
-0.220499992370605 0.000758629408665001
-0.220000028610229 0.000500000081956387
-0.219500064849854 4.81150054838508e-05
-0.218999981880188 0.000423997174948454
-0.218500018119812 0.000734870322048664
-0.217999935150146 0.000764343189075589
-0.217499971389771 0.000500000081956387
-0.217000007629395 4.2357398342574e-05
-0.216500043869019 0.000433349166996777
-0.215999960899353 0.000744258228223771
-0.215499997138977 0.0007701680297032
-0.215000033378601 0.000500000081956387
-0.214499950408936 3.64873158105183e-05
-0.21399998664856 0.000442884309450164
-0.213500022888184 0.0007538310601376
-0.213000059127808 0.00077610753942281
-0.212499976158142 0.000500000081956387
-0.212000012397766 3.05005905829603e-05
-0.21150004863739 0.000452609645435587
-0.210999965667725 0.000763594929594547
-0.210500001907349 0.000782166316639632
-0.210000038146973 0.000500000081956387
-0.209499955177307 2.43929989665048e-05
-0.208999991416931 0.000462531781522557
-0.208500027656555 0.000773557461798191
-0.20799994468689 0.000788348552305251
-0.207499980926514 0.000500000081956387
-0.207000017166138 1.81600535142934e-05
-0.206500053405762 0.000472658459329978
-0.205999970436096 0.00078372610732913
-0.20550000667572 0.000794659019447863
-0.205000042915344 0.000500000081956387
-0.204499959945679 1.17970266728662e-05
-0.203999996185303 0.000482997042126954
-0.203500032424927 0.000794107792899013
-0.202999949455261 0.000801102258265018
-0.202499985694885 0.000500000081956387
-0.202000021934509 5.29904218637967e-06
-0.201499938964844 0.000493555795401335
-0.200999975204468 0.000804711366072297
-0.200500011444092 0.000807683740276843
-0.200000047683716 0.000500000081956387
-0.19949996471405 1.33909531996323e-06
-0.199000000953674 0.000504342897329479
-0.198500037193298 0.000815545557998121
-0.197999954223633 0.000814408296719193
-0.197499990463257 0.000500000081956387
-0.197000026702881 8.12280632089823e-06
-0.196500062942505 0.00051536742830649
-0.195999979972839 0.000826618284918368
-0.195500016212463 0.000821282097604126
-0.194999933242798 0.000500000081956387
-0.194499969482422 1.50578007378499e-05
-0.194000005722046 0.000526638468727469
-0.19350004196167 0.000837940140627325
-0.192999958992004 0.00082831084728241
-0.192499995231628 0.000500000081956387
-0.192000031471252 2.2150068616611e-05
-0.191499948501587 0.000538166030310094
-0.190999984741211 0.000849520205520093
-0.190500020980835 0.00083550059935078
-0.190000057220459 0.000500000081956387
-0.189499974250793 2.94059555017157e-05
-0.189000010490417 0.000549960706848651
-0.188500046730042 0.000861369480844587
-0.187999963760376 0.000842857814859599
-0.1875 0.000500000081956387
-0.187000036239624 3.6832057958236e-05
-0.186499953269958 0.0005620326846838
-0.185999989509583 0.000873498676810414
-0.185500025749207 0.000850389478728175
-0.184999942779541 0.000500000081956387
-0.184499979019165 4.44354809587821e-05
-0.184000015258789 0.000574393954593688
-0.183500051498413 0.000885919260326773
-0.182999968528748 0.000858102459460497
-0.182500004768372 0.000500000081956387
-0.182000041007996 5.22235532116611e-05
-0.18149995803833 0.000587056740187109
-0.180999994277954 0.000898643687833101
-0.180500030517578 0.000866005197167397
-0.180000066757202 0.000500000081956387
-0.179499983787537 6.02040745434351e-05
-0.179000020027161 0.000600033323280513
-0.178499937057495 0.000911684532184154
-0.177999973297119 0.000874105026014149
-0.177500009536743 0.000500000081956387
-0.177000045776367 6.83853140799329e-05
-0.176499962806702 0.000613337440881878
-0.175999999046326 0.000925055763218552
-0.17550003528595 0.000882410851772875
-0.174999952316284 0.000500000081956387
-0.174499988555908 7.6775970228482e-05
-0.174000024795532 0.000626983353868127
-0.173500061035156 0.000938772107474506
-0.172999978065491 0.000890931580215693
-0.172500014305115 0.000500000081956387
-0.172000050544739 8.53853052831255e-05
-0.171499967575073 0.000640986312646419
-0.171000003814697 0.000952848175074905
-0.170500040054321 0.000899676815606654
-0.169999957084656 0.000500000081956387
-0.16949999332428 9.42230908549391e-05
-0.169000029563904 0.000655362149700522
-0.168499946594238 0.000967300380580127
-0.167999982833862 0.000908656569663435
-0.167500019073486 0.000500000081956387
-0.16700005531311 0.000103299658803735
-0.166499972343445 0.000670127337798476
-0.166000008583069 0.000982146011665463
-0.165500044822693 0.000917881610803306
-0.164999961853027 0.000500000081956387
-0.164499998092651 0.000112625923065934
-0.164000034332275 0.000685300794430077
-0.16349995136261 0.000997402821667492
-0.162999987602234 0.000927363231312484
-0.162500023841858 0.000500000081956387
-0.161999940872192 0.000122213547001593
-0.161499977111816 0.000700900913216174
-0.16100001335144 0.00101309083402157
-0.160500049591064 0.000937113538384438
-0.159999966621399 0.000500000081956387
-0.159500002861023 0.000132075045257807
-0.159000039100647 0.000716948299668729
-0.158499956130981 0.00102923007216305
-0.157999992370605 0.000947145803365856
-0.157500028610229 0.000500000081956387
-0.157000064849854 0.000142223390867002
-0.156499981880188 0.000733464083168656
-0.156000018119812 0.00104584218934178
-0.155499935150146 0.000957473006565124
-0.154999971389771 0.000500000081956387
-0.154500007629395 0.000152672684635036
-0.154000043869019 0.000750471604987979
-0.153499960899353 0.0010629512835294
-0.152999997138977 0.000968110049143434
-0.152500033378601 0.000500000081956387
-0.151999950408936 0.000163437958690338
-0.15149998664856 0.000767995312344283
-0.151000022888184 0.00108058156911284
-0.150500059127808 0.000979072181507945
-0.149999976158142 0.000500000081956387
-0.149500012397766 0.000174535016412847
-0.14900004863739 0.000786061573307961
-0.148499965667725 0.00109875947237015
-0.148000001907349 0.000990376342087984
-0.147500038146973 0.000500000081956387
-0.146999955177307 0.00018598088354338
-0.146499991416931 0.000804697629064322
-0.146000027656555 0.00111751304939389
-0.14549994468689 0.00100204045884311
-0.144999980926514 0.000500000081956387
-0.144500017166138 0.000197793793631718
-0.144000053405762 0.000823933864012361
-0.143499970436096 0.00113687303382903
-0.14300000667572 0.00101408292539418
-0.142500042915344 0.000500000081956387
-0.141999959945679 0.000209993348107673
-0.141499996185303 0.00084380223415792
-0.141000032424927 0.00115687143988907
-0.140499949455261 0.00102652423083782
-0.139500021934509 0.000222600108827464
-0.138999938964844 0.000864336674567312
-0.138499975204468 0.00117754354141653
-0.138000011444092 0.00103938579559326
-0.13699996471405 0.000235636704019271
-0.136500000953674 0.000885573506820947
-0.136000037193298 0.00119892589282244
-0.135499954223633 0.00105269171763211
-0.134500026702881 0.000249127100687474
-0.134000062942505 0.000907553301658481
-0.133499979972839 0.00122105912305415
-0.133000016212463 0.00106646702624857
-0.132499933242798 0.000500000081956387
-0.131999969482422 0.00026309717213735
-0.131500005722046 0.000930318201426417
-0.13100004196167 0.00124398595653474
-0.130499958992004 0.00108073814772069
-0.129999995231628 0.000500000081956387
-0.129500031471252 0.000277574843494222
-0.128999948501587 0.0009539132588543
-0.128499984741211 0.00126775330863893
-0.128000020980835 0.00109553465154022
-0.127500057220459 0.000500000081956387
-0.126999974250793 0.000292590004391968
-0.126500010490417 0.000978388707153499
-0.126000046730042 0.00129241088870913
-0.125499963760376 0.00111088738776743
-0.125 0.000500000081956387
-0.124500036239624 0.000308175367536023
-0.123999953269958 0.00100379739888012
-0.123499989509583 0.00131801329553127
-0.123000025749207 0.00112683186307549
-0.122499942779541 0.000500000081956387
-0.121999979019165 0.000324365915730596
-0.121500015258789 0.00103019725065678
-0.121000051498413 0.00134461873676628
-0.120499968528748 0.00114340323489159
-0.120000004768372 0.000500000081956387
-0.119500041007996 0.000341199658578262
-0.11899995803833 0.0010576507775113
-0.118499994277954 0.00137229089159518
-0.118000030517578 0.00116064306348562
-0.117499947547913 0.000500000081956387
-0.116999983787537 0.000358718098141253
-0.116500020027161 0.0010862264316529
-0.115999937057495 0.0014010991435498
-0.115499973297119 0.00117859314195812
-0.115000009536743 0.000500000081956387
-0.114500045776367 0.000376966083422303
-0.113999962806702 0.00111599743831903
-0.113499999046326 0.00143111951183528
-0.11300003528595 0.00119730189908296
-0.112499952316284 0.000500000081956387
-0.111999988555908 0.000395992334233597
-0.111500024795532 0.00114704470615834
-0.111000061035156 0.00146243232302368
-0.110499978065491 0.00121682125609368
-0.110000014305115 0.000500000081956387
-0.109500050544739 0.000415850518038496
-0.108999967575073 0.00117945659440011
-0.108500003814697 0.00149512779898942
-0.108000040054321 0.00123720604460686
-0.107499957084656 0.000500000081956387
-0.10699999332428 0.000436599104432389
-0.106500029563904 0.00121332856360823
-0.105999946594238 0.00152930384501815
-0.105499982833862 0.00125851877965033
-0.105000019073486 0.000500000081956387
-0.10450005531311 0.000458301889011636
-0.103999972343445 0.00124876608606428
-0.103500008583069 0.00156506849452853
-0.103000044822693 0.00128082721494138
-0.102499961853027 0.000500000081956387
-0.101999998092651 0.000481028837384656
-0.101500034332275 0.00128588580992073
-0.10099995136261 0.00160253944341093
-0.100499987602234 0.00130420597270131
-0.100000023841858 0.000500000081956387
-0.0994999408721924 0.000504857860505581
-0.0989999771118164 0.00132481416221708
-0.0985000133514404 0.00164184637833387
-0.0980000495910645 0.00132873642724007
-0.0974999666213989 0.000500000081956387
-0.0970000028610229 0.000529873999767005
-0.096500039100647 0.00136569305323064
-0.0959999561309814 0.00168313353788108
-0.0954999923706055 0.00135450949892402
-0.0950000286102295 0.000500000081956387
-0.094499945640564 0.000556171231437474
-0.093999981880188 0.00140867754817009
-0.093500018119812 0.0017265590140596
-0.093000054359436 0.00138162495568395
-0.0924999713897705 0.000500000081956387
-0.0920000076293945 0.000583854620344937
-0.0915000438690186 0.00145394052378833
-0.090999960899353 0.00177229929249734
-0.0904999971389771 0.00141019478905946
-0.0900000333786011 0.000500000081956387
-0.0894999504089355 0.000613039825111628
-0.0889999866485596 0.00150167313404381
-0.0885000228881836 0.00182055216282606
-0.0880000591278076 0.00144034205004573
-0.0874999761581421 0.000500000081956387
-0.0870000123977661 0.000643856765236706
-0.0865000486373901 0.00155209214426577
-0.0859999656677246 0.00187153508886695
-0.0855000019073486 0.00147220655344427
-0.0850000381469727 0.000500000081956387
-0.0844999551773071 0.000676450377795845
-0.0839999914169312 0.00160543469246477
-0.0835000276565552 0.00192549463827163
-0.0829999446868896 0.00150594301521778
-0.0824999809265137 0.000500000081956387
-0.0820000171661377 0.000710983178578317
-0.0815000534057617 0.00166197214275599
-0.0809999704360962 0.00198270520195365
-0.0805000066757202 0.00154172570910305
-0.0800000429153442 0.000500000081956387
-0.0794999599456787 0.00074763793963939
-0.0789999961853027 0.00172200589440763
-0.0785000324249268 0.00204347912222147
-0.0779999494552612 0.00157975172623992
-0.0774999856948853 0.000500000081956387
-0.0770000219345093 0.000786621880251914
-0.0764999389648438 0.0017858810024336
-0.0759999752044678 0.00210816692560911
-0.0755000114440918 0.00162024307064712
-0.0750000476837158 0.000500000081956387
-0.0744999647140503 0.00082816940266639
-0.0740000009536743 0.00185398606117815
-0.0735000371932983 0.00217716977931559
-0.0729999542236328 0.00166345445904881
-0.0724999904632568 0.000500000081956387
-0.0720000267028809 0.000872547330800444
-0.0715000629425049 0.00192676356527954
-0.0709999799728394 0.00225094077177346
-0.0705000162124634 0.00170967471785843
-0.0700000524520874 0.000500000081956387
-0.0694999694824219 0.000920061545912176
-0.0690000057220459 0.00200472422875464
-0.0685000419616699 0.00233000470325351
-0.0679999589920044 0.00175923609640449
-0.0674999952316284 0.000500000081956387
-0.0670000314712524 0.000971062574535608
-0.0664999485015869 0.00208845059387386
-0.0659999847412109 0.00241496181115508
-0.065500020980835 0.00181252043694258
-0.065000057220459 0.000500000081956387
-0.0640000104904175 0.00217861891724169
-0.0635000467300415 0.00250650919042528
-0.062999963760376 0.00186997198034078
-0.0625 0.000500000081956387
-0.0614999532699585 0.00227601500228047
-0.0609999895095825 0.00260545616038144
-0.0605000257492065 0.00193210737779737
-0.059999942779541 0.000500000081956387
-0.0590000152587891 0.00238155759871006
-0.0585000514984131 0.00271275243721902
-0.0579999685287476 0.00199953094124794
-0.0575000047683716 0.000500000081956387
-0.0570000410079956 0.00121912069153041
-0.0564999580383301 0.00249632960185409
-0.0559999942779541 0.00282951747067273
-0.0555000305175781 0.00207295943982899
-0.0549999475479126 0.000500000081956387
-0.0544999837875366 0.00129517947789282
-0.0540000200271606 0.00262161181308329
-0.0535000562667847 0.002957075368613
-0.0529999732971191 0.002153241308406
-0.0525000095367432 0.000500000081956387
-0.0520000457763672 0.00137847696896642
-0.0514999628067017 0.00275893392972648
-0.0509999990463257 0.00309701589867473
-0.0505000352859497 0.00224139401689172
-0.0499999523162842 0.000500000081956387
-0.0494999885559082 0.00147010991349816
-0.0490000247955322 0.00291014020331204
-0.0485000610351562 0.0032512538600713
-0.0479999780654907 0.00233864947222173
-0.0475000143051147 0.000500000081956387
-0.0470000505447388 0.00157140835653991
-0.0464999675750732 0.00307747116312385
-0.0460000038146973 0.00342212058603764
-0.0455000400543213 0.00244650710374117
-0.0449999570846558 0.000500000081956387
-0.0444999933242798 0.0016840014141053
-0.0440000295639038 0.00326367327943444
-0.0434999465942383 0.0036124826874584
-0.0429999828338623 0.00256681465543807
-0.0425000190734863 0.000500000081956387
-0.0420000553131104 0.00180990633089095
-0.0414999723434448 0.00347216078080237
-0.0410000085830688 0.00382590643130243
-0.0405000448226929 0.00270188041031361
-0.0399999618530273 0.000500000081956387
-0.0394999980926514 0.00195165001787245
-0.0390000343322754 0.0037072142586112
-0.0384999513626099 0.00406688591465354
-0.0379999876022339 0.00285461684688926
-0.0375000238418579 0.000500000081956387
-0.0369999408721924 0.00211244286037982
-0.0364999771118164 0.00397429475560784
-0.0360000133514404 0.00434115855023265
-0.0355000495910645 0.00302875484339893
-0.0349999666213989 0.000500000081956387
-0.0345000028610229 0.00229642889462411
-0.034000039100647 0.00428046984598041
-0.0334999561309814 0.00465618260204792
-0.0329999923706055 0.00322916102595627
-0.0325000286102295 0.000500000081956387
-0.031999945640564 0.00250904099084437
-0.031499981880188 0.00463504577055573
-0.031000018119812 0.00502181518822908
-0.030500054359436 0.00346229341812432
-0.0299999713897705 0.000500000081956387
-0.0295000076293945 0.0027575574349612
-0.0290000438690186 0.0050505381077528
-0.028499960899353 0.00545137422159314
-0.0279999971389771 0.00373692018911242
-0.0275000333786011 0.000500000081956387
-0.0269999504089355 0.00305195339024067
-0.0264999866485596 0.00554418936371803
-0.0260000228881836 0.00596330082044005
-0.0255000591278076 0.00406524306163192
-0.0249999761581421 0.000500000081956387
-0.0245000123977661 0.00340627133846283
-0.0240000486373901 0.00614042533561587
-0.0234999656677246 0.00658388016745448
-0.0230000019073486 0.00446477252990007
-0.0225000381469727 0.000500000081956387
-0.0219999551773071 0.00384094286710024
-0.0214999914169312 0.0068750292994082
-0.0210000276565552 0.00735192326828837
-0.0204999446868896 0.00496155908331275
-0.0199999809265137 0.000500000081956387
-0.0195000171661377 0.00438686925917864
-0.0190000534057617 0.00780262565240264
-0.0184999704360962 0.00832720659673214
-0.0180000066757202 0.0055961306206882
-0.0175000429153442 0.000500000081956387
-0.0169999599456787 0.00509313540533185
-0.0164999961853027 0.0090109296143055
-0.0160000324249268 0.00960687361657619
-0.0154999494552612 0.00643515028059483
-0.0149999856948853 0.000500000081956387
-0.0145000219345093 0.00604267884045839
-0.0140000581741333 0.0106503302231431
-0.0134999752044678 0.0113600343465805
-0.0130000114440918 0.00759657984599471
-0.0125000476837158 0.000500000081956387
-0.0119999647140503 0.00738754263147712
-0.0115000009536743 0.0130019690841436
-0.0110000371932983 0.0139095149934292
-0.0104999542236328 0.0093106972053647
-0.00999999046325684 0.000500000081956387
-0.00950002670288086 0.00943982414901257
-0.00899994373321533 0.0166593790054321
-0.00849997997283936 0.0179579630494118
-0.00800001621246338 0.0120956627652049
-0.0075000524520874 0.000500000081956387
-0.00699996948242188 0.0129574704915285
-0.0065000057220459 0.023129228502512
-0.00600004196166992 0.0253790766000748
-0.00549995899200439 0.0174117125570774
-0.00499999523162842 0.000500000081956387
-0.00450003147125244 0.0203827600926161
-0.00399994850158691 0.0376848354935646
-0.00349998474121094 0.0434000082314014
-0.00300002098083496 0.0315865650773048
-0.00250005722045898 0.000500000081956387
-0.00199997425079346 0.0463693402707577
-0.00150001049041748 0.100754991173744
-0.0010000467300415 0.15151934325695
-0.000499963760375977 0.187502235174179
0 0.200499996542931
0.000499963760375977 0.187502235174179
0.0010000467300415 0.15151934325695
0.00150001049041748 0.100754991173744
0.00199997425079346 0.0463693402707577
0.00250005722045898 0.000500000081956387
0.00300002098083496 0.0315865650773048
0.00349998474121094 0.0434000082314014
0.00399994850158691 0.0376848354935646
0.00450003147125244 0.0203827600926161
0.00499999523162842 0.000500000081956387
0.00549995899200439 0.0174117125570774
0.00600004196166992 0.0253790766000748
0.0065000057220459 0.023129228502512
0.00699996948242188 0.0129574704915285
0.0075000524520874 0.000500000081956387
0.00800001621246338 0.0120956627652049
0.00849997997283936 0.0179579630494118
0.00899994373321533 0.0166593790054321
0.00950002670288086 0.00943982414901257
0.00999999046325684 0.000500000081956387
0.0104999542236328 0.0093106972053647
0.0110000371932983 0.0139095149934292
0.0115000009536743 0.0130019690841436
0.0119999647140503 0.00738754263147712
0.0125000476837158 0.000500000081956387
0.0130000114440918 0.00759657984599471
0.0134999752044678 0.0113600343465805
0.0140000581741333 0.0106503302231431
0.0145000219345093 0.00604267884045839
0.0149999856948853 0.000500000081956387
0.0154999494552612 0.00643515028059483
0.0160000324249268 0.00960687361657619
0.0164999961853027 0.0090109296143055
0.0169999599456787 0.00509313540533185
0.0175000429153442 0.000500000081956387
0.0180000066757202 0.0055961306206882
0.0184999704360962 0.00832720659673214
0.0190000534057617 0.00780262565240264
0.0195000171661377 0.00438686925917864
0.0199999809265137 0.000500000081956387
0.0204999446868896 0.00496155908331275
0.0210000276565552 0.00735192326828837
0.0214999914169312 0.0068750292994082
0.0219999551773071 0.00384094286710024
0.0225000381469727 0.000500000081956387
0.0230000019073486 0.00446477252990007
0.0234999656677246 0.00658388016745448
0.0240000486373901 0.00614042533561587
0.0245000123977661 0.00340627133846283
0.0249999761581421 0.000500000081956387
0.0255000591278076 0.00406524306163192
0.0260000228881836 0.00596330082044005
0.0264999866485596 0.00554418936371803
0.0269999504089355 0.00305195339024067
0.0275000333786011 0.000500000081956387
0.0279999971389771 0.00373692018911242
0.028499960899353 0.00545137422159314
0.0290000438690186 0.0050505381077528
0.0295000076293945 0.0027575574349612
0.0299999713897705 0.000500000081956387
0.030500054359436 0.00346229341812432
0.031000018119812 0.00502181518822908
0.031499981880188 0.00463504577055573
0.031999945640564 0.00250904099084437
0.0325000286102295 0.000500000081956387
0.0329999923706055 0.00322916102595627
0.0334999561309814 0.00465618260204792
0.034000039100647 0.00428046984598041
0.0345000028610229 0.00229642889462411
0.0349999666213989 0.000500000081956387
0.0355000495910645 0.00302875484339893
0.0360000133514404 0.00434115855023265
0.0364999771118164 0.00397429475560784
0.0369999408721924 0.00211244286037982
0.0375000238418579 0.000500000081956387
0.0379999876022339 0.00285461684688926
0.0384999513626099 0.00406688591465354
0.0390000343322754 0.0037072142586112
0.0394999980926514 0.00195165001787245
0.0399999618530273 0.000500000081956387
0.0405000448226929 0.00270188041031361
0.0410000085830688 0.00382590643130243
0.0414999723434448 0.00347216078080237
0.0420000553131104 0.00180990633089095
0.0425000190734863 0.000500000081956387
0.0429999828338623 0.00256681465543807
0.0434999465942383 0.0036124826874584
0.0440000295639038 0.00326367327943444
0.0444999933242798 0.0016840014141053
0.0449999570846558 0.000500000081956387
0.0455000400543213 0.00244650710374117
0.0460000038146973 0.00342212058603764
0.0464999675750732 0.00307747116312385
0.0470000505447388 0.00157140835653991
0.0475000143051147 0.000500000081956387
0.0479999780654907 0.00233864947222173
0.0485000610351562 0.0032512538600713
0.0490000247955322 0.00291014020331204
0.0494999885559082 0.00147010991349816
0.0499999523162842 0.000500000081956387
0.0505000352859497 0.00224139401689172
0.0509999990463257 0.00309701589867473
0.0514999628067017 0.00275893392972648
0.0520000457763672 0.00137847696896642
0.0525000095367432 0.000500000081956387
0.0529999732971191 0.002153241308406
0.0535000562667847 0.002957075368613
0.0540000200271606 0.00262161181308329
0.0544999837875366 0.00129517947789282
0.0549999475479126 0.000500000081956387
0.0555000305175781 0.00207295943982899
0.0559999942779541 0.00282951747067273
0.0564999580383301 0.00249632960185409
0.0570000410079956 0.00121912069153041
0.0575000047683716 0.000500000081956387
0.0579999685287476 0.00199953094124794
0.0585000514984131 0.00271275243721902
0.0590000152587891 0.00238155759871006
0.059499979019165 0.00114938768092543
0.059999942779541 0.000500000081956387
0.0605000257492065 0.00193210737779737
0.0609999895095825 0.00260545616038144
0.0614999532699585 0.00227601500228047
0.0625 0.000500000081956387
0.062999963760376 0.00186997198034078
0.0635000467300415 0.00250650919042528
0.0640000104904175 0.00217861891724169
0.065000057220459 0.000500000081956387
0.065500020980835 0.00181252043694258
0.0659999847412109 0.00241496181115508
0.0664999485015869 0.00208845059387386
0.0674999952316284 0.000500000081956387
0.0679999589920044 0.00175923609640449
0.0685000419616699 0.00233000470325351
0.0690000057220459 0.00200472422875464
0.0694999694824219 0.000920061545912176
0.0700000524520874 0.000500000081956387
0.0705000162124634 0.00170967471785843
0.0709999799728394 0.00225094077177346
0.0715000629425049 0.00192676356527954
0.0720000267028809 0.000872547330800444
0.0724999904632568 0.000500000081956387
0.0729999542236328 0.00166345445904881
0.0735000371932983 0.00217716977931559
0.0740000009536743 0.00185398606117815
0.0744999647140503 0.00082816940266639
0.0750000476837158 0.000500000081956387
0.0755000114440918 0.00162024307064712
0.0759999752044678 0.00210816692560911
0.0764999389648438 0.0017858810024336
0.0770000219345093 0.000786621880251914
0.0774999856948853 0.000500000081956387
0.0779999494552612 0.00157975172623992
0.0785000324249268 0.00204347912222147
0.0789999961853027 0.00172200589440763
0.0794999599456787 0.00074763793963939
0.0800000429153442 0.000500000081956387
0.0805000066757202 0.00154172570910305
0.0809999704360962 0.00198270520195365
0.0815000534057617 0.00166197214275599
0.0820000171661377 0.000710983178578317
0.0824999809265137 0.000500000081956387
0.0829999446868896 0.00150594301521778
0.0835000276565552 0.00192549463827163
0.0839999914169312 0.00160543469246477
0.0844999551773071 0.000676450377795845
0.0850000381469727 0.000500000081956387
0.0855000019073486 0.00147220655344427
0.0859999656677246 0.00187153508886695
0.0865000486373901 0.00155209214426577
0.0870000123977661 0.000643856765236706
0.0874999761581421 0.000500000081956387
0.0880000591278076 0.00144034205004573
0.0885000228881836 0.00182055216282606
0.0889999866485596 0.00150167313404381
0.0894999504089355 0.000613039825111628
0.0900000333786011 0.000500000081956387
0.0904999971389771 0.00141019478905946
0.090999960899353 0.00177229929249734
0.0915000438690186 0.00145394052378833
0.0920000076293945 0.000583854620344937
0.0924999713897705 0.000500000081956387
0.093000054359436 0.00138162495568395
0.093500018119812 0.0017265590140596
0.093999981880188 0.00140867754817009
0.094499945640564 0.000556171231437474
0.0950000286102295 0.000500000081956387
0.0954999923706055 0.00135450949892402
0.0959999561309814 0.00168313353788108
0.096500039100647 0.00136569305323064
0.0970000028610229 0.000529873999767005
0.0974999666213989 0.000500000081956387
0.0980000495910645 0.00132873642724007
0.0985000133514404 0.00164184637833387
0.0989999771118164 0.00132481416221708
0.0994999408721924 0.000504857860505581
0.100000023841858 0.000500000081956387
0.100499987602234 0.00130420597270131
0.10099995136261 0.00160253944341093
0.101500034332275 0.00128588580992073
0.101999998092651 0.000481028837384656
0.102499961853027 0.000500000081956387
0.103000044822693 0.00128082721494138
0.103500008583069 0.00156506849452853
0.103999972343445 0.00124876608606428
0.10450005531311 0.000458301889011636
0.105000019073486 0.000500000081956387
0.105499982833862 0.00125851877965033
0.105999946594238 0.00152930384501815
0.106500029563904 0.00121332856360823
0.10699999332428 0.000436599104432389
0.107499957084656 0.000500000081956387
0.108000040054321 0.00123720604460686
0.108500003814697 0.00149512779898942
0.108999967575073 0.00117945659440011
0.109500050544739 0.000415850518038496
0.110000014305115 0.000500000081956387
0.110499978065491 0.00121682125609368
0.111000061035156 0.00146243232302368
0.111500024795532 0.00114704470615834
0.111999988555908 0.000395992334233597
0.112499952316284 0.000500000081956387
0.11300003528595 0.00119730189908296
0.113499999046326 0.00143111951183528
0.113999962806702 0.00111599743831903
0.114500045776367 0.000376966083422303
0.115000009536743 0.000500000081956387
0.115499973297119 0.00117859314195812
0.115999937057495 0.0014010991435498
0.116500020027161 0.0010862264316529
0.116999983787537 0.000358718098141253
0.117499947547913 0.000500000081956387
0.118000030517578 0.00116064306348562
0.118499994277954 0.00137229089159518
0.11899995803833 0.0010576507775113
0.119500041007996 0.000341199658578262
0.120000004768372 0.000500000081956387
0.120499968528748 0.00114340323489159
0.121000051498413 0.00134461873676628
0.121500015258789 0.00103019725065678
0.121999979019165 0.000324365915730596
0.122499942779541 0.000500000081956387
0.123000025749207 0.00112683186307549
0.123499989509583 0.00131801329553127
0.123999953269958 0.00100379739888012
0.124500036239624 0.000308175367536023
0.125 0.000500000081956387
0.125499963760376 0.00111088738776743
0.126000046730042 0.00129241088870913
0.126500010490417 0.000978388707153499
0.126999974250793 0.000292590004391968
0.127500057220459 0.000500000081956387
0.128000020980835 0.00109553465154022
0.128499984741211 0.00126775330863893
0.128999948501587 0.0009539132588543
0.129500031471252 0.000277574843494222
0.129999995231628 0.000500000081956387
0.130499958992004 0.00108073814772069
0.13100004196167 0.00124398595653474
0.131500005722046 0.000930318201426417
0.131999969482422 0.00026309717213735
0.132499933242798 0.000500000081956387
0.133000016212463 0.00106646702624857
0.133499979972839 0.00122105912305415
0.134000062942505 0.000907553301658481
0.134500026702881 0.000249127100687474
0.135499954223633 0.00105269171763211
0.136000037193298 0.00119892589282244
0.136500000953674 0.000885573506820947
0.13699996471405 0.000235636704019271
0.138000011444092 0.00103938579559326
0.138499975204468 0.00117754354141653
0.138999938964844 0.000864336674567312
0.139500021934509 0.000222600108827464
0.140499949455261 0.00102652423083782
0.141000032424927 0.00115687143988907
0.141499996185303 0.00084380223415792
0.141999959945679 0.000209993348107673
0.142500042915344 0.000500000081956387
0.14300000667572 0.00101408292539418
0.143499970436096 0.00113687303382903
0.144000053405762 0.000823933864012361
0.144500017166138 0.000197793793631718
0.144999980926514 0.000500000081956387
0.14549994468689 0.00100204045884311
0.146000027656555 0.00111751304939389
0.146499991416931 0.000804697629064322
0.146999955177307 0.00018598088354338
0.147500038146973 0.000500000081956387
0.148000001907349 0.000990376342087984
0.148499965667725 0.00109875947237015
0.14900004863739 0.000786061573307961
0.149500012397766 0.000174535016412847
0.149999976158142 0.000500000081956387
0.150500059127808 0.000979072181507945
0.151000022888184 0.00108058156911284
0.15149998664856 0.000767995312344283
0.151999950408936 0.000163437958690338
0.152500033378601 0.000500000081956387
0.152999997138977 0.000968110049143434
0.153499960899353 0.0010629512835294
0.154000043869019 0.000750471604987979
0.154500007629395 0.000152672684635036
0.154999971389771 0.000500000081956387
0.155499935150146 0.000957473006565124
0.156000018119812 0.00104584218934178
0.156499981880188 0.000733464083168656
0.157000064849854 0.000142223390867002
0.157500028610229 0.000500000081956387
0.157999992370605 0.000947145803365856
0.158499956130981 0.00102923007216305
0.159000039100647 0.000716948299668729
0.159500002861023 0.000132075045257807
0.159999966621399 0.000500000081956387
0.160500049591064 0.000937113538384438
0.16100001335144 0.00101309083402157
0.161499977111816 0.000700900913216174
0.161999940872192 0.000122213547001593
0.162500023841858 0.000500000081956387
0.162999987602234 0.000927363231312484
0.16349995136261 0.000997402821667492
0.164000034332275 0.000685300794430077
0.164499998092651 0.000112625923065934
0.164999961853027 0.000500000081956387
0.165500044822693 0.000917881610803306
0.166000008583069 0.000982146011665463
0.166499972343445 0.000670127337798476
0.16700005531311 0.000103299658803735
0.167500019073486 0.000500000081956387
0.167999982833862 0.000908656569663435
0.168499946594238 0.000967300380580127
0.169000029563904 0.000655362149700522
0.16949999332428 9.42230908549391e-05
0.169999957084656 0.000500000081956387
0.170500040054321 0.000899676815606654
0.171000003814697 0.000952848175074905
0.171499967575073 0.000640986312646419
0.172000050544739 8.53853052831255e-05
0.172500014305115 0.000500000081956387
0.172999978065491 0.000890931580215693
0.173500061035156 0.000938772107474506
0.174000024795532 0.000626983353868127
0.174499988555908 7.6775970228482e-05
0.174999952316284 0.000500000081956387
0.17550003528595 0.000882410851772875
0.175999999046326 0.000925055763218552
0.176499962806702 0.000613337440881878
0.177000045776367 6.83853140799329e-05
0.177500009536743 0.000500000081956387
0.177999973297119 0.000874105026014149
0.178499937057495 0.000911684532184154
0.179000020027161 0.000600033323280513
0.179499983787537 6.02040745434351e-05
0.180000066757202 0.000500000081956387
0.180500030517578 0.000866005197167397
0.180999994277954 0.000898643687833101
0.18149995803833 0.000587056740187109
0.182000041007996 5.22235532116611e-05
0.182500004768372 0.000500000081956387
0.182999968528748 0.000858102459460497
0.183500051498413 0.000885919260326773
0.184000015258789 0.000574393954593688
0.184499979019165 4.44354809587821e-05
0.184999942779541 0.000500000081956387
0.185500025749207 0.000850389478728175
0.185999989509583 0.000873498676810414
0.186499953269958 0.0005620326846838
0.187000036239624 3.6832057958236e-05
0.1875 0.000500000081956387
0.187999963760376 0.000842857814859599
0.188500046730042 0.000861369480844587
0.189000010490417 0.000549960706848651
0.189499974250793 2.94059555017157e-05
0.190000057220459 0.000500000081956387
0.190500020980835 0.00083550059935078
0.190999984741211 0.000849520205520093
0.191499948501587 0.000538166030310094
0.192000031471252 2.2150068616611e-05
0.192499995231628 0.000500000081956387
0.192999958992004 0.00082831084728241
0.19350004196167 0.000837940140627325
0.194000005722046 0.000526638468727469
0.194499969482422 1.50578007378499e-05
0.194999933242798 0.000500000081956387
0.195500016212463 0.000821282097604126
0.195999979972839 0.000826618284918368
0.196500062942505 0.00051536742830649
0.197000026702881 8.12280632089823e-06
0.197499990463257 0.000500000081956387
0.197999954223633 0.000814408296719193
0.198500037193298 0.000815545557998121
0.199000000953674 0.000504342897329479
0.19949996471405 1.33909531996323e-06
0.200000047683716 0.000500000081956387
0.200500011444092 0.000807683740276843
0.200999975204468 0.000804711366072297
0.201499938964844 0.000493555795401335
0.202000021934509 5.29904218637967e-06
0.202499985694885 0.000500000081956387
0.202999949455261 0.000801102258265018
0.203500032424927 0.000794107792899013
0.203999996185303 0.000482997042126954
0.204499959945679 1.17970266728662e-05
0.205000042915344 0.000500000081956387
0.20550000667572 0.000794659019447863
0.205999970436096 0.00078372610732913
0.206500053405762 0.000472658459329978
0.207000017166138 1.81600535142934e-05
0.207499980926514 0.000500000081956387
0.20799994468689 0.000788348552305251
0.208500027656555 0.000773557461798191
0.208999991416931 0.000462531781522557
0.209499955177307 2.43929989665048e-05
0.210000038146973 0.000500000081956387
0.210500001907349 0.000782166316639632
0.210999965667725 0.000763594929594547
0.21150004863739 0.000452609645435587
0.212000012397766 3.05005905829603e-05
0.212499976158142 0.000500000081956387
0.213000059127808 0.00077610753942281
0.213500022888184 0.0007538310601376
0.21399998664856 0.000442884309450164
0.214499950408936 3.64873158105183e-05
0.215000033378601 0.000500000081956387
0.215499997138977 0.0007701680297032
0.215999960899353 0.000744258228223771
0.216500043869019 0.000433349166996777
0.217000007629395 4.2357398342574e-05
0.217499971389771 0.000500000081956387
0.217999935150146 0.000764343189075589
0.218500018119812 0.000734870322048664
0.218999981880188 0.000423997174948454
0.219500064849854 4.81150054838508e-05
0.220000028610229 0.000500000081956387
0.220499992370605 0.000758629408665001
0.220999956130981 0.000725660531315953
0.221500039100647 0.000414822425227612
0.222000002861023 5.37638916284777e-05
0.222499966621399 0.000500000081956387
0.223000049591064 0.000753022846765816
0.22350001335144 0.000716622860636562
0.223999977111816 0.000405818573199213
0.224499940872192 5.93079312238842e-05
0.225000023841858 0.000500000081956387
0.225499987602234 0.000747520127333701
0.22599995136261 0.000707751722075045
0.226500034332275 0.000396979856304824
0.226999998092651 6.47505585220642e-05
0.227499961853027 0.000500000081956387
0.228000044822693 0.000742117059417069
0.228500008583069 0.000699041062034667
0.228999972343445 0.000388300599297509
0.22950005531311 7.00952878105454e-05
0.230000019073486 0.000500000081956387
0.230499982833862 0.000736810558009893
0.230999946594238 0.000690485758241266
0.231500029563904 0.000379775679903105
0.23199999332428 7.53452914068475e-05
0.232499957084656 0.000500000081956387
0.233000040054321 0.000731597363483161
0.233500003814697 0.000682080455590039
0.233999967575073 0.000371399975847453
0.234500050544739 8.05037416284904e-05
0.235000014305115 0.000500000081956387
0.235499978065491 0.000726474856492132
0.236000061035156 0.000673820381052792
0.236500024795532 0.000363168306648731
0.236999988555908 8.55736652738415e-05
0.237499952316284 0.000500000081956387
0.23800003528595 0.000721439777407795
0.238499999046326 0.000665700878016651
0.238999962806702 0.000355076394043863
0.239500045776367 9.05577981029637e-05
0.240000009536743 0.000500000081956387
0.240499973297119 0.000716488691978157
0.240999937057495 0.00065771717345342
0.241500020027161 0.000347119435900822
0.241999983787537 9.54591087065637e-05
0.242500066757202 0.000500000081956387
0.243000030517578 0.000711620086804032
0.243499994277954 0.000649865192826837
0.24399995803833 0.000339293299475685
0.244500041007996 0.0001002800418064
0.245000004768372 0.000500000081956387
0.245499968528748 0.000706830294802785
0.246000051498413 0.000642140861600637
0.246500015258789 0.000331593881128356
0.246999979019165 0.000105023267678916
0.247499942779541 0.000500000081956387
0.248000025749207 0.000702117511536926
0.248499989509583 0.00063453963957727
0.248999953269958 0.000324017077218741
0.249500036239624 0.000109691158286296
0.25 0.000500000081956387
0.250499963760376 0.000697479350492358
0.250999927520752 0.000627058383543044
0.251500010490417 0.00031655898783356
0.251999974250793 0.000114286034659017
0.252500057220459 0.000500000081956387
0.253000020980835 0.000692912959493697
0.253499984741211 0.00061969249509275
0.253999948501587 0.000309216207824647
0.254500031471252 0.00011881018144777
0.254999995231628 0.000500000081956387
0.255499958992004 0.000688416534103453
0.25600004196167 0.000612439413089305
0.256500005722046 0.000301984895486385
0.256999969482422 0.000123265839647502
0.257499933242798 0.000500000081956387
0.258000016212463 0.000683987571392208
0.258499979972839 0.000605295121204108
0.259000062942505 0.00029486182029359
0.259500026702881 0.000127654930111021
0.259999990463257 0.000500000081956387
0.260499954223633 0.000679624732583761
0.261000037193298 0.000598256185185164
0.26199996471405 0.000131979584693909
0.262500047683716 0.000500000081956387
0.263000011444092 0.000675324990879744
0.263499975204468 0.000591319869272411
0.264500021934509 0.00013624168059323
0.264999985694885 0.000500000081956387
0.265500068664551 0.000671087473165244
0.266000032424927 0.000584482855629176
0.266999959945679 0.000140443138661794
0.267500042915344 0.000500000081956387
0.26800000667572 0.000666909851133823
0.268499970436096 0.000577742408495396
0.269000053405762 0.000267388444626704
0.269500017166138 0.000144585676025599
0.269999980926514 0.000500000081956387
0.27049994468689 0.000662790553178638
0.271000027656555 0.000571095326449722
0.271499991416931 0.00026075984351337
0.272000074386597 0.000148671053466387
0.272500038146973 0.000500000081956387
0.273000001907349 0.000658727483823895
0.273499965667725 0.000564538990147412
0.273999929428101 0.000254221580689773
0.274500012397766 0.000152701017213985
0.274999976158142 0.000500000081956387
0.275500059127808 0.000654719187878072
0.276000022888184 0.00055807112948969
0.27649998664856 0.000247770949499682
0.276999950408936 0.000156677066115662
0.277500033378601 0.000500000081956387
0.277999997138977 0.000650764151941985
0.278499960899353 0.000551688834093511
0.279000043869019 0.000241405636188574
0.279500007629395 0.000160600757226348
0.279999971389771 0.000500000081956387
0.280499935150146 0.000646861095447093
0.281000018119812 0.000545390066690743
0.281499981880188 0.000235122788581066
0.282000064849854 0.000164473676704802
0.282500028610229 0.000500000081956387
0.282999992370605 0.000643007922917604
0.283499956130981 0.000539171742275357
0.284000039100647 0.00022892038396094
0.284500002861023 0.00016829717787914
0.284999966621399 0.000500000081956387
0.285500049591064 0.000639204052276909
0.28600001335144 0.000533031939994544
0.286499977111816 0.000222796079469845
0.286999940872192 0.0001720727304928
0.287500023841858 0.000500000081956387
0.287999987602234 0.00063544703880325
0.288500070571899 0.000526968447957188
0.289000034332275 0.000216747663216665
0.289499998092651 0.000175801673321985
0.289999961853027 0.000500000081956387
0.290499925613403 0.000631736416835338
0.291000008583069 0.000520979054272175
0.291499972343445 0.000210772952414118
0.29200005531311 0.000179485359694809
0.292500019073486 0.000500000081956387
0.292999982833862 0.000628070556558669
0.293499946594238 0.000515061663463712
0.294000029563904 0.000204869895242155
0.29449999332428 0.000183124953764491
0.294999957084656 0.000500000081956387
0.295500040054321 0.000624448293820024
0.296000003814697 0.000509214587509632
0.296499967575073 0.000199036425328813
0.296999931335449 0.000186721663339995
0.297500014305115 0.000500000081956387
0.297999978065491 0.000620868348050863
0.298500061035156 0.00050343555631116
0.299000024795532 0.000193270781892352
0.299499988555908 0.000190276885405183
0.299999952316284 0.000500000081956387
0.30050003528595 0.000617329613305628
0.300999999046326 0.000497722649015486
0.301499962806702 0.000187570898560807
0.302000045776367 0.00019379158038646
0.302500009536743 0.000500000081956387
0.302999973297119 0.000613830576185137
0.303499937057495 0.000492074294015765
0.304000020027161 0.000181935116415843
0.304499983787537 0.000197266883333214
0.305000066757202 0.000500000081956387
0.305500030517578 0.000610370771028101
0.305999994277954 0.000486488424940035
0.30649995803833 0.000176361660123803
0.307000041007996 0.000200703900191002
0.307500004768372 0.000500000081956387
0.307999968528748 0.000606948859058321
0.308500051498413 0.000480963615700603
0.309000015258789 0.000170848783454858
0.309499979019165 0.000204103722353466
0.309999942779541 0.000500000081956387
0.310500025749207 0.000603563676122576
0.310999989509583 0.000475497887236997
0.311500072479248 0.000165394798386842
0.312000036239624 0.000207467281143181
0.3125 0.000500000081956387
0.312999963760376 0.000600214174482971
0.313499927520752 0.000470089871669188
0.314000010490417 0.000159998133312911
0.314499974250793 0.000210795624298044
0.315000057220459 0.000500000081956387
0.315500020980835 0.000596899655647576
0.315999984741211 0.00046473799739033
0.316499948501587 0.000154657289385796
0.317000031471252 0.000214089683140628
0.317499995231628 0.000500000081956387
0.317999958992004 0.000593619071878493
0.31850004196167 0.000459440780105069
0.319000005722046 0.000149370694998652
0.319499969482422 0.000217350345337763
0.319999933242798 0.000500000081956387
0.320500016212463 0.000590371433645487
0.320999979972839 0.000454196444479749
0.321500062942505 0.000144136865856126
0.322000026702881 0.000220578571315855
0.322499990463257 0.000500000081956387
0.322999954223633 0.000587156042456627
0.323500037193298 0.00044900382636115
0.324000000953674 0.000138954492285848
0.32449996471405 0.000223775234189816
0.325000047683716 0.000500000081956387
0.325500011444092 0.000583971617743373
0.325999975204468 0.000443861586973071
0.326499938964844 0.000133822089992464
0.327000021934509 0.000226941221626475
0.327499985694885 0.000500000081956387
0.328000068664551 0.000580817926675081
0.328500032424927 0.000438768096501008
0.328999996185303 0.000128738320199773
0.329499959945679 0.000230077217565849
0.330000042915344 0.000500000081956387
0.33050000667572 0.00057769357226789
0.330999970436096 0.000433722336310893
0.331500053405762 0.000123701858683489
0.332000017166138 0.000233184080570936
0.332499980926514 0.000500000081956387
0.33299994468689 0.000574598030652851
0.333500027656555 0.000428723084041849
0.333999991416931 0.000118711541290395
0.335000038146973 0.000500000081956387
0.335500001907349 0.000571530661545694
0.335999965667725 0.000423768651671708
0.336499929428101 0.000113766036520246
0.337499976158142 0.000500000081956387
0.338000059127808 0.000568490300793201
0.338500022888184 0.000418858166085556
0.33899998664856 0.000108864187495783
0.340000033378601 0.000500000081956387
0.340499997138977 0.000565476657357067
0.340999960899353 0.000413990230299532
0.341500043869019 0.000104004735476337
0.342000007629395 0.000245336093939841
0.342499971389771 0.000500000081956387
0.342999935150146 0.00056248891633004
0.343500018119812 0.000409164058510214
0.343999981880188 9.91866618278436e-05
0.344500064849854 0.000248308788286522
0.345000028610229 0.000500000081956387
0.345499992370605 0.000559526146389544
0.345999956130981 0.000404378137318417
0.346500039100647 9.44087587413378e-05
0.347000002861023 0.000251256831688806
0.347499966621399 0.000500000081956387
0.348000049591064 0.000556587823666632
0.34850001335144 0.000399631768232211
0.348999977111816 8.96700075827539e-05
0.349499940872192 0.000254180689807981
0.350000023841858 0.000500000081956387
0.350499987602234 0.000553673133254051
0.351000070571899 0.000394923554267734
0.351500034332275 8.49693242344074e-05
0.351999998092651 0.000257081264862791
0.352499961853027 0.000500000081956387
0.352999925613403 0.000550781900528818
0.353500008583069 0.000390252593206242
0.353999972343445 8.03057264420204e-05
0.35450005531311 0.000259959138929844
0.355000019073486 0.000500000081956387
0.355499982833862 0.000547912961337715
0.355999946594238 0.000385617808206007
0.356500029563904 7.56780864321627e-05
0.35699999332428 0.000262814661255106
0.357499957084656 0.000500000081956387
0.358000040054321 0.00054506619926542
0.358500003814697 0.000381018209736794
0.358999967575073 7.1085560193751e-05
0.359499931335449 0.000265648792264983
0.360000014305115 0.000500000081956387
0.360499978065491 0.000542240450158715
0.361000061035156 0.000376453011995181
0.361500024795532 6.65270927129313e-05
0.361999988555908 0.000268461997620761
0.362499952316284 0.000500000081956387
0.36300003528595 0.000539435539394617
0.363499999046326 0.000371921283658594
0.363999962806702 6.20017817709595e-05
0.364500045776367 0.000271254684776068
0.365000009536743 0.000500000081956387
0.365499973297119 0.000536650768481195
0.365999937057495 0.000367421715054661
0.366500020027161 5.75087178731337e-05
0.366999983787537 0.000274027697741985
0.367500066757202 0.000500000081956387
0.368000030517578 0.000533885613549501
0.368499994277954 0.000362953840522096
0.36899995803833 5.30470642843284e-05
0.369500041007996 0.000276781298452988
0.370000004768372 0.000500000081956387
0.370499968528748 0.000531139376107603
0.371000051498413 0.000358516699634492
0.371500015258789 4.86158169223927e-05
0.371999979019165 0.000279516272712499
0.372499942779541 0.000500000081956387
0.373000025749207 0.000528411939740181
0.373499989509583 0.000354109302861616
0.374000072479248 4.42142882093322e-05
0.374500036239624 0.000282232998870313
0.375 0.000500000081956387
0.375499963760376 0.000525702256709337
0.375999927520752 0.000349730777088553
0.376500010490417 3.984149225289e-05
0.376999974250793 0.000284932000795379
0.377500057220459 0.000500000081956387
0.378000020980835 0.00052301021059975
0.378499984741211 0.000345380569342524
0.378999948501587 3.54967050952837e-05
0.379500031471252 0.000287613889668137
0.379999995231628 0.000500000081956387
0.380499958992004 0.000520335044711828
0.38100004196167 0.000341057515470311
0.381500005722046 3.11791009153239e-05
0.381999969482422 0.00029027892742306
0.382499933242798 0.000500000081956387
0.383000016212463 0.000517676409799606
0.383499979972839 0.000336761033395305
0.384000062942505 2.68879266513977e-05
0.384500026702881 0.00029292784165591
0.384999990463257 0.000500000081956387
0.385499954223633 0.000515033956617117
0.386000037193298 0.000332490541040897
0.386500000953674 2.2622361939284e-05
0.38699996471405 0.000295560981612653
0.387500047683716 0.000500000081956387
0.388000011444092 0.00051240692846477
0.388499975204468 0.000328244845150039
0.388999938964844 1.83816810022108e-05
0.389500021934509 0.000298178842058405
0.389999985694885 0.000500000081956387
0.390500068664551 0.000509795267134905
0.391000032424927 0.000324023654684424
0.391499996185303 1.41651535159326e-05
0.391999959945679 0.000300781888654456
0.392500042915344 0.000500000081956387
0.39300000667572 0.000507198041304946
0.393499970436096 0.000319825863698497
0.394000053405762 9.97205188468797e-06
0.394500017166138 0.00030337055795826
0.394999980926514 0.000500000081956387
0.39549994468689 0.000504614843521267
0.396000027656555 0.000315650890115649
0.396499991416931 5.80167807129328e-06
0.397000074386597 0.000305945199215785
0.397500038146973 0.000500000081956387
0.398000001907349 0.000502045615576208
0.398499965667725 0.00031149826827459
0.398999929428101 1.65332608048629e-06
0.399500012397766 0.000308506278088316
0.399999976158142 0.000500000081956387
0.400500059127808 0.000499489775393158
0.401000022888184 0.000307367037748918
0.40149998664856 2.47367961492273e-06
0.401999950408936 0.000311054493067786
0.402500033378601 0.000500000081956387
0.402999997138977 0.000496946973726153
0.403499960899353 0.000303256645565853
0.404000043869019 6.58001408737618e-06
0.404500007629395 0.000313589669531211
0.404999971389771 0.000500000081956387
0.405499935150146 0.000494416512083262
0.406000018119812 0.000299166393233463
0.406499981880188 1.06663210317492e-05
0.407000064849854 0.000316112855216488
0.407500028610229 0.000500000081956387
0.407999992370605 0.000491898448672146
0.408499956130981 0.000295095494948328
0.409000039100647 1.47332721098792e-05
0.409500002861023 0.000318623991915956
0.409999966621399 0.000500000081956387
0.410500049591064 0.000489391852170229
0.41100001335144 0.000291043746983632
0.411499977111816 1.8781480321195e-05
0.411999940872192 0.000321123545290902
0.412500023841858 0.000500000081956387
0.412999987602234 0.000486896693473682
0.413500070571899 0.000287009956082329
0.414000034332275 2.28115732170409e-05
0.414499998092651 0.000323612126521766
0.414999961853027 0.000500000081956387
0.415499925613403 0.000484412390505895
0.416000008583069 0.000282994005829096
0.416499972343445 2.68241765297716e-05
0.41700005531311 0.000326089910231531
0.417500019073486 0.000500000081956387
0.417999982833862 0.000481938885059208
0.418499946594238 0.000278994877589867
0.419000029563904 3.08198868879117e-05
0.41949999332428 0.000328557478496805
0.419999957084656 0.000500000081956387
0.420500040054321 0.000479475420434028
0.421000003814697 0.000275012251222506
0.421499967575073 3.47993118339218e-05
0.421999931335449 0.000331014773109928
0.422500014305115 0.000500000081956387
0.422999978065491 0.000477021909318864
0.423500061035156 0.000271045399131253
0.424000024795532 3.87630570912734e-05
0.424499988555908 0.000333462667185813
0.424999952316284 0.000500000081956387
0.42550003528595 0.000474577827844769
0.425999999046326 0.000267093855654821
0.426499962806702 4.27116247010417e-05
0.427000045776367 0.000335901160724461
0.427500009536743 0.000500000081956387
0.427999973297119 0.000472142884973437
0.428499937057495 0.000263156980508938
0.429000020027161 4.66456694994122e-05
0.429499983787537 0.000338330923113972
0.430000066757202 0.000500000081956387
0.430500030517578 0.000469716847874224
0.430999994277954 0.000259234162513167
0.43149995803833 5.05656971654389e-05
0.432000041007996 0.000340751896146685
0.432500004768372 0.000500000081956387
0.432999968528748 0.000467299163574353
0.433500051498413 0.000255324965110049
0.434000015258789 5.44723370694555e-05
0.434499979019165 0.000343164574587718
0.434999942779541 0.000500000081956387
0.435500025749207 0.000464889337308705
0.435999989509583 0.000251428748015314
0.436500072479248 5.83660767006222e-05
0.437000036239624 0.000345569656929001
0.4375 0.000500000081956387
0.437999963760376 0.000462487601907924
0.438499927520752 0.000247544841840863
0.439000010490417 6.22474035480991e-05
0.439499974250793 0.000347966939443722
0.440000057220459 0.000500000081956387
0.440500020980835 0.000460093229776248
0.440999984741211 0.000243673013756052
0.441499948501587 6.61169760860503e-05
0.442000031471252 0.000350357033312321
0.442499995231628 0.000500000081956387
0.442999958992004 0.000457705988083035
0.44350004196167 0.000239812521613203
0.444000005722046 6.99752563377842e-05
0.444499969482422 0.000352740113157779
0.444999933242798 0.000500000081956387
0.445500016212463 0.000455325382063165
0.445999979972839 0.000235962914302945
0.446500062942505 7.38227608962916e-05
0.447000026702881 0.000355116761056706
0.447499990463257 0.000500000081956387
0.447999954223633 0.00045295144082047
0.448500037193298 0.000232123609748669
0.449000000953674 7.76600645622239e-05
0.44949996471405 0.000357487064320594
0.450000047683716 0.000500000081956387
0.450500011444092 0.000450583436759189
0.450999975204468 0.000228294142289087
0.451499938964844 8.14876548247412e-05
0.452000021934509 0.000359851459506899
0.452499985694885 0.000500000081956387
0.453000068664551 0.000448221398983151
0.453500032424927 0.000224473988055252
0.453999996185303 8.530593913747e-05
0.454499959945679 0.000362210208550096
0.455000042915344 0.000500000081956387
0.45550000667572 0.000445864658104256
0.455999970436096 0.000220662739593536
0.456500053405762 8.91155650606379e-05
0.457000017166138 0.000364563806215301
0.457499980926514 0.000500000081956387
0.45799994468689 0.000443513272330165
0.458500027656555 0.000216859669308178
0.458999991416931 9.29169254959561e-05
0.459500074386597 0.000366912136087194
0.460000038146973 0.000500000081956387
0.460500001907349 0.00044116674689576
0.461499929428101 9.67106097959913e-05
0.462000012397766 0.000369255751138553
0.462499976158142 0.000500000081956387
0.463000059127808 0.00043882493628189
0.46399998664856 0.000100497010862455
0.464499950408936 0.000371595146134496
0.465000033378601 0.000500000081956387
0.465499997138977 0.000436487433034927
0.466500043869019 0.000104276703495998
0.467000007629395 0.000373930262867361
0.467499971389771 0.000500000081956387
0.467999935150146 0.000434153771493584
0.468500018119812 0.000201721137273125
0.468999981880188 0.000108050146081951
0.469500064849854 0.000376261683413759
0.470000028610229 0.000500000081956387
0.470499992370605 0.00043182383524254
0.470999956130981 0.000197952293092385
0.471500039100647 0.000111817760625854
0.472000002861023 0.000378589553292841
0.472499966621399 0.000500000081956387
0.473000049591064 0.000429497187724337
0.47350001335144 0.000194189036847092
0.473999977111816 0.000115580056444742
0.474499940872192 0.00038091404712759
0.475000023841858 0.000500000081956387
0.475499987602234 0.000427173945354298
0.476000070571899 0.000190430611837655
0.476500034332275 0.000119337513751816
0.476999998092651 0.000383235776098445
0.477499961853027 0.000500000081956387
0.477999925613403 0.000424853235017508
0.478500008583069 0.000186676668818109
0.478999972343445 0.000123090692795813
0.47950005531311 0.000385554740205407
0.480000019073486 0.000500000081956387
0.480499982833862 0.00042253514402546
0.480999946594238 0.000182926611159928
0.481500029563904 0.000126839862787165
0.48199999332428 0.000387871521525085
0.482499957084656 0.000500000081956387
0.483000040054321 0.000420219323132187
0.483500003814697 0.000179180264240131
0.483999967575073 0.000130585671286099
0.484499931335449 0.000390186178265139
0.485000014305115 0.000500000081956387
0.485499978065491 0.000417905423091725
0.486000061035156 0.00017543685680721
0.486500024795532 0.000134328554850072
0.486999988555908 0.000392499117879197
0.487499952316284 0.000500000081956387
0.48800003528595 0.00041559332748875
0.488499999046326 0.000171696039615199
0.488999962806702 0.000138068848173134
0.489500045776367 0.000394810398574919
0.490000009536743 0.000500000081956387
0.490499973297119 0.000413282425142825
0.490999937057495 0.000167957332450897
0.491500020027161 0.000141807220643386
0.491999983787537 0.000397120660636574
0.492500066757202 0.000500000081956387
0.493000030517578 0.000410972657846287
0.493499994277954 0.000164220327860676
0.49399995803833 0.000145543948747218
0.494500041007996 0.000399429991375655
0.495000004768372 0.000500000081956387
0.495499968528748 0.000408663676353171
0.496000051498413 0.000160484516527504
0.496500015258789 0.000149279614561237
0.496999979019165 0.000401738623622805
0.497499942779541 0.000500000081956387
0.498000025749207 0.000406355160521343
0.498499989509583 0.000156749418238178
0.499000072479248 0.000153014610987157
0.499500036239624 0.000404046848416328


==> tikz/overview-005.dat <==
-0.5 6.66757551948116e-11
-0.499500036239624 4.86544242395137e-11
-0.499000072479248 4.33215009004728e-12
-0.498499989509583 4.2332384125876e-11
-0.498000025749207 6.61139962221391e-11
-0.497499942779541 5.41569289413957e-11
-0.496999979019165 1.2923796581521e-11
-0.496500015258789 3.5296789796524e-11
-0.496000051498413 6.4438433755587e-11
-0.495499968528748 5.87475207369792e-11
-0.495000004768372 2.12986919767566e-11
-0.494500041007996 2.76655521408431e-11
-0.49399995803833 6.1676962148649e-11
-0.493499994277954 6.23489801454546e-11
-0.493000030517578 2.93163340825409e-11
-0.492500066757202 1.95665133401191e-11
-0.491999983787537 5.7875666065188e-11
-0.491500020027161 6.49009526676458e-11
-0.490999937057495 3.68422514718247e-11
-0.490499973297119 1.11355074466912e-11
-0.490000009536743 5.30979357704631e-11
-0.489500045776367 6.63601049111229e-11
-0.488999962806702 4.37498856586949e-11
-0.488499999046326 2.51375482929195e-12
-0.48800003528595 4.74237420167167e-11
-0.487499952316284 6.67018176803147e-11
-0.486999988555908 4.99234022177664e-11
-0.486500024795532 6.15418089752739e-12
-0.486000061035156 4.09477729501617e-11
-0.485499978065491 6.59195961705272e-11
-0.485000014305115 5.52586379432007e-11
-0.484499931335449 1.47229381464165e-11
-0.483999967575073 3.37783065407216e-11
-0.483500003814697 6.40262912132705e-11
-0.483000040054321 5.96659180396308e-11
-0.482499957084656 2.30487330610263e-11
-0.48199999332428 2.60351878944576e-11
-0.481500029563904 6.10526629252206e-11
-0.480999946594238 6.30705487836281e-11
-0.480499982833862 3.09916918517228e-11
-0.480000019073486 1.78479696300027e-11
-0.47950005531311 5.70483070505556e-11
-0.478999972343445 6.54149026613204e-11
-0.478500008583069 3.84184975499302e-11
-0.477999925613403 9.35364025816954e-12
-0.477499961853027 5.20792020619609e-11
-0.476999998092651 6.66587687825348e-11
-0.476500034332275 4.52039274068117e-11
-0.476000070571899 6.94482720029616e-13
-0.475499987602234 4.62282503943534e-11
-0.475000023841858 6.67803728982008e-11
-0.474499940872192 5.12338019231784e-11
-0.473999977111816 7.98442475330452e-12
-0.47350001335144 3.95927110541372e-11
-0.473000049591064 6.57767382228336e-11
-0.472499966621399 5.64061644614533e-11
-0.472000002861023 1.65374901273108e-11
-0.470999956130981 6.36635952289133e-11
-0.470499992370605 6.06335398556368e-11
-0.470000028610229 2.48211087100492e-11
-0.469500064849854 2.44213520933512e-11
-0.468999981880188 6.04751734800679e-11
-0.468500018119812 6.38437774869161e-11
-0.467499971389771 1.61388073044444e-11
-0.467000007629395 5.62637783585451e-11
-0.466500043869019 6.59821641768588e-11
-0.465999960899353 4.0029816267273e-11
-0.465499997138977 7.57385994198945e-12
-0.465000033378601 5.10987467616797e-11
-0.464499950408936 6.70112992873229e-11
-0.46399998664856 4.66985027036682e-11
-0.463500022888184 1.13018665606757e-12
-0.463000059127808 4.50655658623678e-11
-0.462499976158142 6.69124824992373e-11
-0.462000012397766 5.25896826086836e-11
-0.461499929428101 9.82750079231431e-12
-0.460999965667725 3.82643361440671e-11
-0.460500001907349 6.5685942796101e-11
-0.460000038146973 5.76030646792791e-11
-0.459500074386597 1.83721978602724e-11
-0.458999991416931 3.08079430022534e-11
-0.458500027656555 6.33505192748629e-11
-0.45799994468689 6.16536752207075e-11
-0.457499980926514 2.66206449245354e-11
-0.457000017166138 2.28204920238451e-11
-0.456500053405762 5.99437999238006e-11
-0.455999970436096 6.46717679408937e-11
-0.45550000667572 3.44341360980494e-11
-0.455000042915344 1.44351388481345e-11
-0.454499959945679 5.55211189523508e-11
-0.453999996185303 6.66052213382784e-11
-0.453500032424927 4.16808844383443e-11
-0.453000068664551 5.79186395024966e-12
-0.452499985694885 5.01549218823172e-11
-0.452000021934509 6.7419708704719e-11
-0.451499938964844 4.8238253669286e-11
-0.450999975204468 2.9647866193333e-12
-0.450500011444092 4.39336692026338e-11
-0.450000047683716 6.70996452845074e-11
-0.44949996471405 5.39951972022834e-11
-0.449000000953674 1.16881860093287e-11
-0.448500037193298 3.6960153687593e-11
-0.447999954223633 6.56481674576881e-11
-0.447499990463257 5.88535331580431e-11
-0.447000026702881 2.02319133668638e-11
-0.446500062942505 2.9349831592862e-11
-0.445999979972839 6.30875907070561e-11
-0.445500016212463 6.2730078076445e-11
-0.444999933242798 2.84523880150767e-11
-0.444499969482422 2.12290723194952e-11
-0.444000005722046 5.94586116453577e-11
-0.44350004196167 6.5557982653619e-11
-0.442999958992004 3.62111000906662e-11
-0.442499995231628 1.27330602658904e-11
-0.442000031471252 5.48197910676951e-11
-0.441499948501587 6.72873354257142e-11
-0.440999984741211 4.33768056196104e-11
-0.440500020980835 4.00342996600966e-12
-0.440000057220459 4.92468045509842e-11
-0.439499974250793 6.78869252479508e-11
-0.439000010490417 4.98282283489804e-11
-0.438499927520752 4.81393137158337e-12
-0.437999963760376 4.28310477362803e-11
-0.4375 6.73440955778482e-11
-0.437000036239624 5.54555637521936e-11
-0.436500072479248 1.3571399212764e-11
-0.435999989509583 3.56780056887107e-11
-0.435500025749207 6.56653204034185e-11
-0.434999942779541 6.01623126317286e-11
-0.434499979019165 2.21219240842396e-11
-0.434000015258789 2.79060732855108e-11
-0.433500051498413 6.28761209764406e-11
-0.432999968528748 6.3867612587476e-11
-0.432500004768372 3.03216861341493e-11
-0.432000041007996 1.96439201710641e-11
-0.43149995803833 5.90203580452808e-11
-0.430999994277954 6.65065641447526e-11
-0.430500030517578 3.80323758597534e-11
-0.430000066757202 1.10288210855569e-11
-0.429499983787537 5.41599022574335e-11
-0.429000020027161 6.80322811974499e-11
-0.428499937057495 4.51232974596483e-11
-0.427999973297119 2.20427864329464e-12
-0.427500009536743 4.83738188394867e-11
-0.427000045776367 6.84164044861824e-11
-0.426499962806702 5.14741131663055e-11
-0.425999999046326 6.68232092923549e-12
-0.42550003528595 4.17563726651249e-11
-0.424999952316284 6.7648976698198e-11
-0.424499988555908 5.69761945956593e-11
-0.424000024795532 1.54822352854689e-11
-0.423500061035156 3.44161470156035e-11
-0.422999978065491 6.57400592296575e-11
-0.422500014305115 6.15349160515422e-11
-0.421999931335449 2.40476701052206e-11
-0.421499967575073 2.64742654881855e-11
-0.421000003814697 6.2718094606673e-11
-0.420500040054321 6.50711984295782e-11
-0.419999957084656 3.2234347135951e-11
-0.41949999332428 1.80619408318705e-11
-0.419000029563904 5.86303783300934e-11
-0.418499946594238 6.7522827607025e-11
-0.417999982833862 3.99040522847116e-11
-0.417500019073486 9.31874629545026e-12
-0.41700005531311 5.35422747804937e-11
-0.416499972343445 6.88450130237328e-11
-0.416000008583069 4.69266049629713e-11
-0.415499925613403 3.90164327712314e-13
-0.414999961853027 4.75359300533551e-11
-0.414499998092651 6.90124207780585e-11
-0.414000034332275 5.31821843507974e-11
-0.413500070571899 8.57479452026633e-12
-0.412999987602234 4.0709022958163e-11
-0.412500023841858 6.80183895318542e-11
-0.411999940872192 5.85635914762683e-11
-0.411499977111816 1.74260328389408e-11
-0.410500049591064 6.58756105220704e-11
-0.409999966621399 6.29778243443901e-11
-0.409500002861023 2.6014900303406e-11
-0.409000039100647 2.50522432659883e-11
-0.408499956130981 6.26161206218612e-11
-0.407999992370605 6.63474275519604e-11
-0.407000064849854 1.6480249456774e-11
-0.406499981880188 5.82908235569057e-11
-0.406000018119812 6.86125947724214e-11
-0.405499935150146 4.18327317230904e-11
-0.404999971389771 7.59923287491082e-12
-0.404500007629395 5.29683172323381e-11
-0.404000043869019 6.97311305919435e-11
-0.403499960899353 4.8793410284409e-11
-0.402999997138977 1.44324135975538e-12
-0.402500033378601 4.67339951459866e-11
-0.401999950408936 6.96804627886571e-11
-0.40149998664856 5.49596097798588e-11
-0.401000022888184 1.04963442451589e-11
-0.400500059127808 3.9688984737607e-11
-0.399999976158142 6.84568304820665e-11
-0.399500012397766 6.02249639047869e-11
-0.398999929428101 1.94084800314576e-11
-0.398499965667725 3.19480344956879e-11
-0.398000001907349 6.60762625170896e-11
-0.397500038146973 6.44980319153277e-11
-0.397000074386597 2.80300106042519e-11
-0.396499991416931 2.36381955676102e-11
-0.396000027656555 6.25742027637877e-11
-0.39549994468689 6.77033706875108e-11
-0.394999980926514 3.62153119992659e-11
-0.394500017166138 1.489623875639e-11
-0.394000053405762 5.80048058196336e-11
-0.393499970436096 6.97830612739203e-11
-0.39300000667572 4.38257485857463e-11
-0.392500042915344 5.8667853561345e-12
-0.391999959945679 5.24401147505849e-11
-0.391499996185303 7.06975450404101e-11
-0.391000032424927 5.07315821296483e-11
-0.390500068664551 3.30028062170418e-12
-0.389999985694885 4.59692076071327e-11
-0.389500021934509 7.04268518503248e-11
-0.388999938964844 5.68142755064116e-11
-0.388499975204468 1.24521244010412e-11
-0.388000011444092 3.86966327037275e-11
-0.387500047683716 6.89704543477276e-11
-0.38699996471405 6.19684373259766e-11
-0.386500000953674 2.14355581895642e-11
-0.386000037193298 3.07403651145233e-11
-0.385499954223633 6.63475732687324e-11
-0.384999990463257 6.61041291150077e-11
-0.384500026702881 3.00995825486261e-11
-0.384000062942505 2.22307623698459e-11
-0.383499979972839 6.25968790690656e-11
-0.383000016212463 6.91472781810809e-11
-0.382499933242798 3.82977920210248e-11
-0.381999969482422 1.33074827199375e-11
-0.381500005722046 5.77759853848114e-11
-0.38100004196167 7.10422554117685e-11
-0.380499958992004 4.58910409673052e-11
-0.379999995231628 4.11796985400059e-12
-0.379500031471252 5.19608557569828e-11
-0.378999948501587 7.17520001747296e-11
-0.378499984741211 5.27496345215095e-11
-0.378000020980835 5.18539421470732e-12
-0.377500057220459 4.52439474774025e-11
-0.376999974250793 7.12592693186131e-11
-0.376500010490417 5.8755264542576e-11
-0.375999927520752 1.44476019689477e-11
-0.375499963760376 3.77331534073821e-11
-0.375 6.95664081895586e-11
-0.374500036239624 6.38035527189551e-11
-0.374000072479248 2.35135834414368e-11
-0.373499989509583 2.95503066460867e-11
-0.373000025749207 6.66959612538598e-11
-0.372499942779541 6.78054348779433e-11
-0.371999979019165 3.2230950547385e-11
-0.371500015258789 2.0828859470523e-11
-0.371000051498413 6.269000596415e-11
-0.370499968528748 7.06888506063486e-11
-0.370000004768372 4.04522908226124e-11
-0.369500041007996 1.17118224840507e-11
-0.36899995803833 5.76097711202372e-11
-0.368499994277954 7.23999610263704e-11
-0.368000030517578 4.80376224909485e-11
-0.367500066757202 2.34948475605345e-12
-0.366999983787537 5.153473134345e-11
-0.366500020027161 7.29042590186246e-11
-0.365999937057495 5.48571223168981e-11
-0.365499973297119 7.10303994441719e-12
-0.365000009536743 4.45611395005763e-11
-0.364500045776367 7.21869231057326e-11
-0.363999962806702 6.07927250206863e-11
-0.363499999046326 1.64883575543007e-11
-0.36300003528595 3.68006909667873e-11
-0.362499952316284 7.02535460361808e-11
-0.361999988555908 6.57406351578516e-11
-0.361500024795532 2.56494252920403e-11
-0.361000061035156 2.83786969618172e-11
-0.360499978065491 6.71295657950211e-11
-0.360000014305115 6.96130167399112e-11
-0.359499931335449 3.44320960632416e-11
-0.358999967575073 1.94321902319272e-11
-0.358500003814697 6.28610774544569e-11
-0.358000040054321 7.2339259582499e-11
-0.357499957084656 4.26875756964762e-11
-0.35699999332428 1.01075372030413e-11
-0.356500029563904 5.75125676249844e-11
-0.355999946594238 7.38674330036382e-11
-0.355499982833862 5.02753359776786e-11
-0.355000019073486 5.58212384735995e-13
-0.35450005531311 5.11672405834052e-11
-0.353999972343445 7.41651948188427e-11
-0.353500008583069 5.70648459041756e-11
-0.352999925613403 9.05775888321303e-12
-0.352499961853027 4.3925276610457e-11
-0.351999998092651 7.32206448250672e-11
-0.351500034332275 6.29382865269257e-11
-0.351000070571899 1.85803716162836e-11
-0.350000023841858 7.10420958172087e-11
-0.349499940872192 6.77921815905869e-11
-0.348999977111816 2.78503036604816e-11
-0.34850001335144 2.72272187434863e-11
-0.348000049591064 6.76584829828464e-11
-0.347499966621399 7.15397602268908e-11
-0.346500039100647 1.8040891697213e-11
-0.345999956130981 6.31190447131225e-11
-0.345499992370605 7.41116334967984e-11
-0.345000028610229 4.50137427332464e-11
-0.344500064849854 8.49329460927972e-12
-0.343999981880188 5.74923650353831e-11
-0.343500018119812 7.5457882997565e-11
-0.342999935150146 5.26153252911055e-11
-0.342499971389771 1.25873302666418e-12
-0.342000007629395 5.08653293096462e-11
-0.341500043869019 7.55482412739816e-11
-0.340999960899353 5.93850177366129e-11
-0.340499997138977 1.10540613121324e-11
-0.340000033378601 4.33420521694927e-11
-0.339499950408936 7.43734587804745e-11
-0.33899998664856 6.52050843874541e-11
-0.338500022888184 2.07297980864274e-11
-0.338000059127808 3.50420907568871e-11
-0.337499976158142 7.19447973418497e-11
-0.337000012397766 6.99722571551042e-11
-0.336499929428101 3.01241115385764e-11
-0.335999965667725 2.60986111194628e-11
-0.335500001907349 6.82943701590943e-11
-0.335000038146973 7.36002786494439e-11
-0.334500074386597 3.90786847326297e-11
-0.333999991416931 1.66561191922154e-11
-0.333500027656555 6.34752875261491e-11
-0.33299994468689 7.60211962824719e-11
-0.332499980926514 4.74417623241852e-11
-0.332000017166138 6.86846499814431e-12
-0.331500053405762 5.75594433227522e-11
-0.330999970436096 7.7186743108193e-11
-0.33050000667572 5.50700283985517e-11
-0.330000042915344 3.10390255164883e-12
-0.329499959945679 5.06379764508846e-11
-0.328999996185303 7.70690317120071e-11
-0.328500032424927 6.18316925438123e-11
-0.328000068664551 1.30963798833372e-11
-0.327499985694885 4.2819008755357e-11
-0.327000021934509 7.56608040108908e-11
-0.326499938964844 6.76082870243455e-11
-0.325999975204468 2.29429929915481e-11
-0.325500011444092 3.42262988783926e-11
-0.325000047683716 7.2976659437618e-11
-0.32449996471405 7.22966964072924e-11
-0.324000000953674 3.24791235573052e-11
-0.323500037193298 2.49970166094071e-11
-0.322999954223633 6.90521390067644e-11
-0.322499990463257 7.58116486254679e-11
-0.322000026702881 4.15440043477489e-11
-0.321500062942505 1.52800567337907e-11
-0.320999979972839 6.39432534699225e-11
-0.320500016212463 7.80858641635795e-11
-0.319999933242798 4.99837324308139e-11
-0.319499969482422 5.2331520193627e-12
-0.319000005722046 5.77264000489741e-11
-0.31850004196167 7.90726789601237e-11
-0.317999958992004 5.76535590102178e-11
-0.317499995231628 4.97928955012217e-12
-0.317000031471252 5.04965097514187e-11
-0.316499948501587 7.8746051346279e-11
-0.315999984741211 6.44204620203759e-11
-0.315500020980835 1.51890288541123e-11
-0.315000057220459 4.23658642889624e-11
-0.314499974250793 7.71013669575993e-11
-0.314000010490417 7.01652000389963e-11
-0.313499927520752 2.52266332823048e-11
-0.312999963760376 3.34626215625633e-11
-0.3125 7.41562436457066e-11
-0.312000036239624 7.47848519222494e-11
-0.311500072479248 3.4924400177383e-11
-0.310999989509583 2.39284113356941e-11
-0.310500025749207 6.99492130884494e-11
-0.309999942779541 7.81937917193609e-11
-0.309499979019165 4.41187086863692e-11
-0.309000015258789 1.39164044871132e-11
-0.308500051498413 6.45399705900829e-11
-0.307999968528748 8.03264538218329e-11
-0.307500004768372 5.26534649214483e-11
-0.307000041007996 3.58870181835225e-12
-0.30649995803833 5.80090073198924e-11
-0.305999994277954 8.11369721409605e-11
-0.305500030517578 6.03817551514396e-11
-0.305000066757202 6.88616481545057e-12
-0.304499983787537 5.04550567992368e-11
-0.304000020027161 8.06013866760935e-11
-0.303499937057495 6.71693811682417e-11
-0.302999973297119 1.73359208932578e-11
-0.302500009536743 4.19951816377218e-11
-0.302000045776367 7.871752555344e-11
-0.301499962806702 7.28959392848338e-11
-0.300999999046326 2.75874149913147e-11
-0.30050003528595 3.27617100115418e-11
-0.299999952316284 7.55056225876238e-11
-0.299499988555908 7.74580746765174e-11
-0.299000024795532 3.74694268667763e-11
-0.298500061035156 2.29010126834295e-11
-0.297999978065491 7.10073180809623e-11
-0.297500014305115 8.07705916039403e-11
-0.296999931335449 4.68153432686691e-11
-0.296499967575073 1.25708670903335e-11
-0.296000003814697 6.52864637351591e-11
-0.295500040054321 8.27679036419227e-11
-0.294999957084656 5.54660380125416e-11
-0.29449999332428 1.93796064265617e-12
-0.294000029563904 5.84267911829528e-11
-0.293499946594238 8.34057475862515e-11
-0.292999982833862 6.32728036631391e-11
-0.292500019073486 8.82463633417041e-12
-0.29200005531311 5.05318981103287e-11
-0.291499972343445 8.26620091820551e-11
-0.291000008583069 7.00991348301372e-11
-0.290499925613403 1.95403641184422e-11
-0.289499998092651 8.05364525069407e-11
-0.289000034332275 7.58238055675875e-11
-0.288500070571899 3.00319075163813e-11
-0.287999987602234 3.21373795630908e-11
-0.287500023841858 7.70517746828681e-11
-0.286999940872192 8.0342330011085e-11
-0.28600001335144 2.19260078843098e-11
-0.285500049591064 7.22533699537564e-11
-0.284999966621399 8.35692834377788e-11
-0.284500002861023 4.96471405653232e-11
-0.284000039100647 1.12516723368983e-11
-0.283499956130981 6.62082888513993e-11
-0.282999992370605 8.54396969840465e-11
-0.282500028610229 5.84386011803772e-11
-0.282000064849854 2.85964530050489e-13
-0.281499981880188 5.9004676145058e-11
-0.281000018119812 8.59102233796705e-11
-0.280499935150146 6.63469904016445e-11
-0.279999971389771 1.07932586479453e-11
-0.279500007629395 5.07499667290467e-11
-0.279000043869019 8.49598100205462e-11
-0.278499960899353 7.32336691289248e-11
-0.277999997138977 2.1804674385506e-11
-0.276999950408936 8.25906981694047e-11
-0.27649998664856 7.8975680162241e-11
-0.276000022888184 3.25664668843206e-11
-0.275500059127808 3.16078517526019e-11
-0.274999976158142 7.88280621333293e-11
-0.274500012397766 8.3467309452967e-11
-0.273499965667725 2.10187110771809e-11
-0.273000001907349 7.37203006972997e-11
-0.272500038146973 8.66228686002835e-11
-0.272000074386597 5.26290747093761e-11
-0.271499991416931 9.9707273687466e-12
-0.271000027656555 6.73380309845761e-11
-0.27049994468689 8.83772638404778e-11
-0.269999980926514 6.15900733191843e-11
-0.269500017166138 1.35923661648968e-12
-0.269000053405762 5.97733182394755e-11
-0.268499970436096 8.86873491312556e-11
-0.26800000667572 6.9627539844852e-11
-0.267500042915344 1.2788093500804e-11
-0.266999959945679 5.11384858070674e-11
-0.266499996185303 8.75338135308823e-11
-0.266000032424927 7.66003233065859e-11
-0.265500068664551 2.41293946628973e-11
-0.264999985694885 4.15640785678129e-11
-0.264500021934509 8.49206399644586e-11
-0.263999938964844 8.23831211582693e-11
-0.263499975204468 3.51964048184161e-11
-0.263000011444092 3.11974196476328e-11
-0.262500047683716 8.08751260406027e-11
-0.26199996471405 8.68689772892672e-11
-0.261500000953674 4.58049605189803e-11
-0.261000037193298 2.01998608811982e-11
-0.260499954223633 7.54489387633228e-11
-0.259999990463257 8.99706004142686e-11
-0.259500026702881 5.5776515350825e-11
-0.259000062942505 8.7447939514651e-12
-0.258499979972839 6.8716032863847e-11
-0.258000016212463 9.16226330915926e-11
-0.257499933242798 6.49414411135751e-11
-0.256999969482422 2.98532617896974e-12
-0.256500005722046 6.07724356949113e-11
-0.25600004196167 9.17827203128496e-11
-0.255499958992004 7.3140937750793e-11
-0.254999995231628 1.48018090839752e-11
-0.254500031471252 5.17350849660314e-11
-0.253999948501587 9.04319119587882e-11
-0.253499984741211 8.02309052527761e-11
-0.253000020980835 2.65126618576028e-11
-0.252500057220459 4.17394140084237e-11
-0.251999974250793 8.75757313889558e-11
-0.251500010490417 8.6083203065801e-11
-0.250999927520752 3.79255446492088e-11
-0.250499963760376 3.09379050156267e-11
-0.25 8.32440019693514e-11
-0.249500036239624 9.05887309610165e-11
-0.248999953269958 4.88511973928407e-11
-0.248499989509583 1.94975025707977e-11
-0.248000025749207 7.74907360501231e-11
-0.247499942779541 9.36591013078747e-11
-0.246999979019165 5.91060880794636e-11
-0.246500015258789 7.59743049721928e-12
-0.246000051498413 7.03934549539653e-11
-0.245499968528748 9.52275550081261e-11
-0.245000004768372 6.85156306690082e-11
-0.244500041007996 4.57395276168282e-12
-0.24399995803833 6.2052314675487e-11
-0.243499994277954 9.5251605214397e-11
-0.243000030517578 7.69170421799359e-11
-0.242500066757202 1.68218945717502e-11
-0.241999983787537 5.25885272828486e-11
-0.241500020027161 9.37127944689031e-11
-0.240999937057495 8.41620939606713e-11
-0.240499973297119 2.89483714777106e-11
-0.240000009536743 4.21424353747035e-11
-0.239500045776367 9.06177771708983e-11
-0.238999962806702 9.01192939717355e-11
-0.238499999046326 4.07549965997234e-11
-0.23800003528595 3.08720098096682e-11
-0.237499952316284 8.59981807987964e-11
-0.236999988555908 9.46770925547291e-11
-0.236500024795532 5.20466170161882e-11
-0.236000061035156 1.89500273112264e-11
-0.235499978065491 7.99107238713681e-11
-0.235000014305115 9.77444861161025e-11
-0.234500050544739 6.26341409293296e-11
-0.233999967575073 6.56177542857073e-12
-0.233500003814697 7.24359044967926e-11
-0.233000040054321 9.92539869737463e-11
-0.232499957084656 7.23375109812352e-11
-0.23199999332428 6.0980981549108e-12
-0.231500029563904 6.36778615947797e-11
-0.230999946594238 9.91614013123865e-11
-0.230499982833862 8.0989048800717e-11
-0.230000019073486 1.88283277857693e-11
-0.22950005531311 5.37621197560512e-11
-0.228999972343445 9.74489516858412e-11
-0.228500008583069 8.84357032049365e-11
-0.228000044822693 3.14242451504576e-11
-0.227499961853027 4.283396207172e-11
-0.226999998092651 9.41234104545607e-11
-0.226500034332275 9.45424710740994e-11
-0.22599995136261 4.36810553006151e-11
-0.225499987602234 3.1057025007275e-11
-0.225000023841858 8.92180634926021e-11
-0.224499940872192 9.91934173688591e-11
-0.223999977111816 5.5396898873683e-11
-0.22350001335144 1.8610018040488e-11
-0.223000049591064 8.2791710986907e-11
-0.222499966621399 1.02295429071919e-10
-0.222000002861023 6.63762794728129e-11
-0.221500039100647 5.68445984727717e-12
-0.220999956130981 7.49278625256089e-11
-0.220499992370605 1.03778083349049e-10
-0.220000028610229 7.64331445357591e-11
-0.219500064849854 7.51820047190099e-12
-0.218999981880188 6.57338489196135e-11
-0.218500018119812 1.03596617395674e-10
-0.217999935150146 8.53939280398563e-11
-0.217499971389771 2.07897449255867e-11
-0.217000007629395 5.53396321822941e-11
-0.216500043869019 1.01731588431075e-10
-0.215999960899353 9.31003329984748e-11
-0.215499997138977 3.39184166864293e-11
-0.215000033378601 4.38956752890629e-11
-0.214499950408936 9.81902337215956e-11
-0.21399998664856 9.94119161989993e-11
-0.213500022888184 4.66921432074052e-11
-0.213000059127808 3.1570877856435e-11
-0.212499976158142 9.30063387416524e-11
-0.212000012397766 1.04209002538269e-10
-0.21150004863739 5.89018833707655e-11
-0.210999965667725 1.8550123243033e-11
-0.210500001907349 8.6240618812905e-11
-0.210000038146973 1.07394260151494e-10
-0.209499955177307 7.03449312688953e-11
-0.208999991416931 5.03162008586022e-12
-0.208500027656555 7.79787623361727e-11
-0.20799994468689 1.08894129824399e-10
-0.207499980926514 8.08284342235233e-11
-0.207000017166138 8.77626617212801e-12
-0.206500053405762 6.83315765082071e-11
-0.205999970436096 1.08661475650695e-10
-0.20550000667572 9.0171752009649e-11
-0.205000042915344 2.26578599632488e-11
-0.204499959945679 5.74326801394687e-11
-0.203999996185303 1.06675043798354e-10
-0.203500032424927 9.82102871249779e-11
-0.202999949455261 3.63938115754969e-11
-0.202499985694885 4.5437500983958e-11
-0.202000021934509 1.02941703772341e-10
-0.201499938964844 1.04797850952743e-10
-0.200999975204468 4.97640401109223e-11
-0.200500011444092 3.25203024231779e-11
-0.200000047683716 9.74951785970291e-11
-0.19949996471405 1.09809009107842e-10
-0.199000000953674 6.25515333974036e-11
-0.198500037193298 1.88721226146438e-11
-0.197999954223633 9.03965721721356e-11
-0.197499990463257 1.13141579438647e-10
-0.197000026702881 7.45458000883659e-11
-0.196500062942505 4.69783630399623e-12
-0.195999979972839 8.17337100778026e-11
-0.195500016212463 1.14717943477949e-10
-0.194999933242798 8.55455775661262e-11
-0.194499969482422 9.78681979207918e-12
-0.194000005722046 7.16197726124967e-11
-0.19350004196167 1.14487169744493e-10
-0.192999958992004 9.53629467059791e-11
-0.192499995231628 2.43584753062409e-11
-0.192000031471252 6.0192177631091e-11
-0.191499948501587 1.12425589671172e-10
-0.190999984741211 1.03825496811094e-10
-0.190500020980835 3.87894508180331e-11
-0.190000057220459 4.76104121405196e-11
-0.189499974250793 1.08537942522524e-10
-0.189000010490417 1.10779968531816e-10
-0.188500046730042 5.28513205422243e-11
-0.187999963760376 3.40540200205464e-11
-0.1875 1.02856743955382e-10
-0.187000036239624 1.16094259206001e-10
-0.186499953269958 6.63182911364579e-11
-0.185999989509583 1.97199860607622e-11
-0.185500025749207 9.54429729693729e-11
-0.184999942779541 1.19659879227463e-10
-0.184499979019165 7.89708229365083e-11
-0.184000015258789 4.81997124504585e-12
-0.183500051498413 8.63856139399211e-11
-0.182999968528748 1.21393423091476e-10
-0.182500004768372 9.0598875623904e-11
-0.182000041007996 1.04229602379546e-11
-0.18149995803833 7.57993320887884e-11
-0.180999994277954 1.21239171479992e-10
-0.180500030517578 1.01005259711684e-10
-0.180000066757202 2.57773732914579e-11
-0.179499983787537 6.38242930728339e-11
-0.179000020027161 1.19169521473061e-10
-0.178499937057495 1.10009328035954e-10
-0.177999973297119 4.10069825318438e-11
-0.177500009536743 5.06237482489347e-11
-0.177000045776367 1.15185430638043e-10
-0.176499962806702 1.17448661907105e-10
-0.175999999046326 5.58742184464389e-11
-0.17550003528595 3.63816650417181e-11
-0.174999952316284 1.09317478680371e-10
-0.174499988555908 1.23183435674079e-10
-0.174000024795532 7.01439462069686e-11
-0.173500061035156 2.13007025212653e-11
-0.172999978065491 1.01624861303939e-10
-0.172500014305115 1.27096777546853e-10
-0.172000050544739 8.35867139392654e-11
-0.171499967575073 5.59877014541521e-12
-0.171000003814697 9.21958134836309e-11
-0.170500040054321 1.29098981505038e-10
-0.169999957084656 9.59824927870834e-11
-0.16949999332428 1.04936476175155e-11
-0.169000029563904 8.11458816807331e-11
-0.168499946594238 1.29127056269773e-10
-0.167999982833862 1.0712410125624e-10
-0.167500019073486 2.67371107892656e-11
-0.16700005531311 6.86165152474771e-11
-0.166499972343445 1.27147306572262e-10
-0.166000008583069 1.16820539353135e-10
-0.165500044822693 4.28865727652994e-11
-0.164999961853027 5.47734635425456e-11
-0.164499998092651 1.23156124187673e-10
-0.164000034332275 1.24899715570059e-10
-0.16349995136261 5.86950418823839e-11
-0.162999987602234 3.9804371604335e-11
-0.162500023841858 1.1717919690124e-10
-0.161999940872192 1.31211069787085e-10
-0.161499977111816 7.39172473229743e-11
-0.16100001335144 2.39165926646523e-11
-0.160500049591064 1.09272840775887e-10
-0.159999966621399 1.35629382724822e-10
-0.159500002861023 8.83132456053204e-11
-0.159000039100647 7.33373084482736e-12
-0.158499956130981 9.95226540068117e-11
-0.157999992370605 1.38054304099633e-10
-0.157500028610229 1.01652089523618e-10
-0.157000064849854 9.70713526921019e-12
-0.156499981880188 8.80427397653705e-11
-0.156000018119812 1.38415529038483e-10
-0.155499935150146 1.13715210858789e-10
-0.154999971389771 2.69589021245631e-11
-0.154500007629395 7.49746029149456e-11
-0.154000043869019 1.3667039722165e-10
-0.153499960899353 1.24299959214369e-10
-0.152999997138977 4.41679540164053e-11
-0.152500033378601 6.04844715978992e-11
-0.151999950408936 1.32808000707918e-10
-0.15149998664856 1.33222780029918e-10
-0.151000022888184 6.10778719267735e-11
-0.150500059127808 4.47622876265097e-11
-0.149999976158142 1.26847518600037e-10
-0.149500012397766 1.40321837482915e-10
-0.14900004863739 7.74332473141293e-11
-0.148499965667725 2.80182561179787e-11
-0.148000001907349 1.18839466045628e-10
-0.147500038146973 1.45459352896005e-10
-0.146999955177307 9.29828505857877e-11
-0.146499991416931 1.04802217251732e-11
-0.146000027656555 1.08864479930748e-10
-0.14549994468689 1.4852470642257e-10
-0.144999980926514 1.07484382505518e-10
-0.144500017166138 7.60925177034633e-12
-0.144000053405762 9.70327776461666e-11
-0.143499970436096 1.49435810947729e-10
-0.14300000667572 1.20707346895621e-10
-0.142500042915344 2.59965694804354e-11
-0.141999959945679 8.34828942086752e-11
-0.141499996185303 1.48139375766299e-10
-0.141000032424927 1.32436103750244e-10
-0.140499949455261 4.44205540406362e-11
-0.139999985694885 6.83796075318099e-11
-0.139500021934509 1.44614722974445e-10
-0.138999938964844 1.42474157471817e-10
-0.138499975204468 6.26162593997392e-11
-0.138000011444092 5.19120441078158e-11
-0.137500047683716 1.38870984156547e-10
-0.13699996471405 1.50646300989266e-10
-0.136500000953674 8.03183422548592e-11
-0.136000037193298 3.42909936557056e-11
-0.135499954223633 1.309497094093e-10
-0.134999990463257 1.56801308048848e-10
-0.134500026702881 9.72653069197804e-11
-0.134000062942505 1.57460693789302e-11
-0.133499979972839 1.20923562829667e-10
-0.133000016212463 1.6081462550499e-10
-0.132499933242798 1.13203210694302e-10
-0.131999969482422 3.47720420165731e-12
-0.131500005722046 1.08895566175438e-10
-0.13100004196167 1.62590746421998e-10
-0.130499958992004 1.27888796774833e-10
-0.129999995231628 2.31211213369553e-11
-0.129500031471252 9.49978082309677e-11
-0.128999948501587 1.62063543140967e-10
-0.128499984741211 1.41093983718754e-10
-0.128000020980835 4.29190780137922e-11
-0.126999974250793 1.59198029758834e-10
-0.126500010490417 1.52608078951566e-10
-0.126000046730042 6.25994880931735e-11
-0.125499963760376 6.22549928275262e-11
-0.125 1.53990958873251e-10
-0.124500036239624 1.62241928225448e-10
-0.123499989509583 4.3802371452184e-11
-0.123000025749207 1.46471251794011e-10
-0.122499942779541 1.69829039720071e-10
-0.121999979019165 1.00518919576853e-10
-0.121500015258789 2.42588674842503e-11
-0.121000051498413 1.36699512820471e-10
-0.120499968528748 1.75230011056904e-10
-0.120000004768372 1.18223375533688e-10
-0.119500041007996 3.86867794743839e-12
-0.11899995803833 1.2476676636286e-10
-0.118499994277954 1.78333181555246e-10
-0.118000030517578 1.34749475466656e-10
-0.117499947547913 1.71103253093774e-11
-0.116999983787537 1.10794082242016e-10
-0.116500020027161 1.79056755533757e-10
-0.115999937057495 1.49856765885303e-10
-0.115499973297119 3.84103998607443e-11
-0.115000009536743 9.49308687214767e-11
-0.114500045776367 1.77349843144547e-10
-0.113999962806702 1.63321800528138e-10
-0.113499999046326 5.9757830628282e-11
-0.11300003528595 7.73518402108486e-11
-0.112499952316284 1.73192932217958e-10
-0.111999988555908 1.74941644504045e-10
-0.111500024795532 8.08760142190224e-11
-0.111000061035156 5.82560180650837e-11
-0.110499978065491 1.665988735855e-10
-0.110000014305115 1.84535900449312e-10
-0.109500050544739 1.01490607584687e-10
-0.108999967575073 3.78625499009022e-11
-0.108500003814697 1.57611868001339e-10
-0.108000040054321 1.91949886541032e-10
-0.107499957084656 1.2133186122476e-10
-0.10699999332428 1.64084978243606e-11
-0.106500029563904 1.46307632675757e-10
-0.105999946594238 1.97056149175978e-10
-0.105499982833862 1.40139538862272e-10
-0.105000019073486 5.8547004050391e-12
-0.10450005531311 1.32791097562368e-10
-0.103999972343445 1.99756919339045e-10
-0.103500008583069 1.57666213418395e-10
-0.103000044822693 2.86651709313634e-11
-0.102499961853027 1.17195919635549e-10
-0.101999998092651 1.99984709348122e-10
-0.101500034332275 1.73680042570012e-10
-0.10099995136261 5.17539483491092e-11
-0.100000023841858 1.97702826332247e-10
-0.0994999408721924 1.87969306786329e-10
-0.0989999771118164 7.48492517965715e-11
-0.0985000133514404 8.04323552205943e-11
-0.0980000495910645 1.92906982054986e-10
-0.0974999666213989 2.00344255074647e-10
-0.0970000028610229 9.76801209362499e-11
-0.096500039100647 5.96517696349608e-11
-0.0959999561309814 1.85624279835928e-10
-0.0954999923706055 2.10639922171296e-10
-0.0950000286102295 1.1998009530334e-10
-0.094499945640564 3.75625190673912e-11
-0.093999981880188 1.75911632482872e-10
-0.093500018119812 2.18719070632645e-10
-0.093000054359436 1.41492359495565e-10
-0.0924999713897705 1.4401324750779e-11
-0.0920000076293945 1.63857774571063e-10
-0.0915000438690186 2.24472870846704e-10
-0.090999960899353 1.61971755452406e-10
-0.0904999971389771 9.58439057285876e-12
-0.0900000333786011 1.49577308872217e-10
-0.0894999504089355 2.27823385157144e-10
-0.0889999866485596 1.81190257242392e-10
-0.0885000228881836 3.41404265968848e-11
-0.0880000591278076 1.3321282965606e-10
-0.0874999761581421 2.28724164608174e-10
-0.0870000123977661 1.98938324147413e-10
-0.0865000486373901 5.900972765982e-11
-0.0855000019073486 2.27159985266567e-10
-0.0850000381469727 2.1503021585545e-10
-0.0844999551773071 8.39367395033541e-11
-0.0839999914169312 9.49158598939626e-11
-0.0835000276565552 2.23149346223472e-10
-0.0829999446868896 2.29306518217953e-10
-0.0824999809265137 1.086712594911e-10
-0.0820000171661377 7.33748409253998e-11
-0.0815000534057617 2.16741125047548e-10
-0.0809999704360962 2.41635406128538e-10
-0.0805000066757202 1.32972882704863e-10
-0.0800000429153442 5.05263469952055e-11
-0.0794999599456787 2.08015715763565e-10
-0.0789999961853027 2.51915904803113e-10
-0.0785000324249268 1.56615151403194e-10
-0.0779999494552612 2.66007198906903e-11
-0.0774999856948853 1.97084279451865e-10
-0.0770000219345093 2.60081595149231e-10
-0.0764999389648438 1.79389711418843e-10
-0.0759999752044678 1.83507874694511e-12
-0.0755000114440918 1.84086232368763e-10
-0.0750000476837158 2.66098920675972e-10
-0.0744999647140503 2.01110766928636e-10
-0.0740000009536743 2.35303703605139e-11
-0.0735000371932983 1.69186581411296e-10
-0.0729999542236328 2.69972322275436e-10
-0.0724999904632568 2.21616960893734e-10
-0.0720000267028809 4.92565363496844e-11
-0.0715000629425049 1.52577256384845e-10
-0.0709999799728394 2.71742961466259e-10
-0.0705000162124634 2.40778424975829e-10
-0.0700000524520874 7.51092313344692e-11
-0.0694999694824219 1.34471614399168e-10
-0.0690000057220459 2.71490691039489e-10
-0.0685000419616699 2.58497612204422e-10
-0.0679999589920044 1.00863629948211e-10
-0.0674999952316284 1.15104772935304e-10
-0.0670000314712524 2.69335193037179e-10
-0.0664999485015869 2.74713474190946e-10
-0.0659999847412109 1.26307450609708e-10
-0.065500020980835 9.47301265208367e-11
-0.065000057220459 2.65438282465169e-10
-0.0644999742507935 2.89406804077075e-10
-0.0635000467300415 7.36195132633455e-11
-0.062999963760376 2.60002797070058e-10
-0.0625 3.0260025041251e-10
-0.062000036239624 1.75500336485612e-10
-0.0614999532699585 5.20611366516821e-11
-0.0609999895095825 2.53277093742454e-10
-0.0605000257492065 3.14363923781258e-10
-0.059999942779541 1.98918229110667e-10
-0.059499979019165 3.03603947537923e-11
-0.0590000152587891 2.4555679711824e-10
-0.0585000514984131 3.24818338892641e-10
-0.0579999685287476 2.21367452146737e-10
-0.0575000047683716 8.84191938416157e-12
-0.0570000410079956 2.37187880447465e-10
-0.0564999580383301 3.34138661184369e-10
-0.0559999942779541 2.42740022526888e-10
-0.0555000305175781 1.21466742913912e-11
-0.0549999475479126 2.28574548177818e-10
-0.0544999837875366 3.42554734578115e-10
-0.0540000200271606 2.62947719154027e-10
-0.0535000562667847 3.22270578279049e-11
-0.0529999732971191 2.20185494836933e-10
-0.0525000095367432 3.50358575484933e-10
-0.0520000457763672 2.81919265709973e-10
-0.0514999628067017 5.09781557245237e-11
-0.0509999990463257 2.12567796697982e-10
-0.0505000352859497 3.57903762182588e-10
-0.0499999523162842 2.99586633278892e-10
-0.0494999885559082 6.79174980144914e-11
-0.0490000247955322 2.06360109555881e-10
-0.0485000610351562 3.65608210373125e-10
-0.0479999780654907 3.15870357647796e-10
-0.0475000143051147 8.2472535745115e-11
-0.0470000505447388 2.02316469133379e-10
-0.0464999675750732 3.73952840915237e-10
-0.0460000038146973 3.30647564883435e-10
-0.0455000400543213 9.39381974984776e-11
-0.0449999570846558 2.01331701310536e-10
-0.0444999933242798 3.83466869369187e-10
-0.0440000295639038 3.4370528645411e-10
-0.0434999465942383 1.01415084663437e-10
-0.0425000190734863 3.94710930606834e-10
-0.0420000553131104 3.54659301926574e-10
-0.0414999723434448 1.03719761945786e-10
-0.0405000448226929 4.08219041903024e-10
-0.0399999618530273 3.6282893356443e-10
-0.0394999980926514 9.92555135304052e-11
-0.0390000343322754 2.28573035498947e-10
-0.0384999513626099 4.24401680465536e-10
-0.0379999876022339 3.67032820802748e-10
-0.0375000238418579 8.58332849240639e-11
-0.0369999408721924 2.52872528472281e-10
-0.0364999771118164 4.43336284350337e-10
-0.0360000133514404 3.65261543233686e-10
-0.0355000495910645 6.04293767803021e-11
-0.0349999666213989 2.87971591017566e-10
-0.0345000028610229 4.64381477716103e-10
-0.034000039100647 3.54148793624276e-10
-0.0334999561309814 1.88923147959041e-11
-0.0329999923706055 3.3588215542224e-10
-0.0325000286102295 4.8544185338173e-10
-0.031999945640564 3.2815999917446e-10
-0.031499981880188 4.43380089587553e-11
-0.031000018119812 3.9794581518926e-10
-0.030500054359436 5.015922122098e-10
-0.0299999713897705 2.7836485894106e-10
-0.0295000076293945 1.36245792425882e-10
-0.0290000438690186 4.73205474804672e-10
-0.028499960899353 5.02562380599869e-10
-0.0279999971389771 1.90829019253158e-10
-0.0275000333786011 2.64236188485256e-10
-0.0269999504089355 5.54616519377049e-10
-0.0264999866485596 4.68343641646385e-10
-0.0260000228881836 4.52159386321593e-11
-0.0255000591278076 4.32002850159208e-10
-0.0249999761581421 6.20698936693032e-10
-0.0245000123977661 3.62352814420319e-10
-0.0240000486373901 1.83455098334839e-10
-0.0234999656677246 6.26694973693276e-10
-0.0230000019073486 6.18428253051917e-10
-0.0225000381469727 1.24598109607632e-10
-0.0219999551773071 5.09043251994967e-10
-0.0214999914169312 7.84039000389924e-10
-0.0210000276565552 4.34549840555576e-10
-0.0204999446868896 3.16414616730043e-10
-0.0199999809265137 8.69243121925933e-10
-0.0195000171661377 7.08535841109637e-10
-0.0190000534057617 1.16227666380198e-10
-0.0184999704360962 9.23773890715296e-10
-0.0180000066757202 9.22979026540816e-10
-0.0175000429153442 1.45567360249066e-11
-0.0169999599456787 1.04536523881649e-09
-0.0164999961853027 1.01930375251413e-09
-0.0160000324249268 2.37713487782898e-10
-0.0154999494552612 1.32990984891279e-09
-0.0149999856948853 6.16270090514348e-10
-0.0145000219345093 1.22601084839857e-09
-0.0140000581741333 9.4180263587873e-10
-0.0134999752044678 1.75712422390006e-09
-0.0130000114440918 6.84810375073397e-10
-0.0125000476837158 6.79367362366179e-09
-0.0119999647140503 2.13973947893464e-07
-0.0115000009536743 1.41668795095029e-06
-0.0110000371932983 5.95778055867413e-06
-0.0104999542236328 1.9448498278507e-05
-0.00950002670288086 0.00012957229046151
-0.00849997997283936 0.000571108830627054
-0.0075000524520874 0.0018872432410717
-0.0065000057220459 0.00499151833355427
-0.00549995899200439 0.0109863337129354
-0.00450003147125244 0.020632691681385
-0.00349998474121094 0.0336212478578091
-0.00300002098083496 0.0408448129892349
-0.00250005722045898 0.0480791740119457
-0.00199997425079346 0.0548828467726707
-0.00150001049041748 0.0607939437031746
-0.0010000467300415 0.0653796792030334
-0.000499963760375977 0.0682862773537636
0 0.0692820325493813
0.000499963760375977 0.0682862773537636
0.0010000467300415 0.0653796792030334
0.00150001049041748 0.0607939437031746
0.00199997425079346 0.0548828467726707
0.00250005722045898 0.0480791740119457
0.00300002098083496 0.0408448129892349
0.00349998474121094 0.0336212478578091
0.00399994850158691 0.0267878212034702
0.00499999523162842 0.0153390560299158
0.00600004196166992 0.00756365526467562
0.00699996948242188 0.00314685609191656
0.00800001621246338 0.00107094761915505
0.00899994373321533 0.000283629196928814
0.00999999046325684 5.35043109266553e-05
0.0104999542236328 1.9448498278507e-05
0.0110000371932983 5.95778055867413e-06
0.0115000009536743 1.41668795095029e-06
0.0119999647140503 2.13973947893464e-07
0.0125000476837158 6.79367362366179e-09
0.0130000114440918 6.84810375073397e-10
0.0134999752044678 1.75712422390006e-09
0.0140000581741333 9.4180263587873e-10
0.0145000219345093 1.22601084839857e-09
0.0149999856948853 6.16270090514348e-10
0.0154999494552612 1.32990984891279e-09
0.0160000324249268 2.37713487782898e-10
0.0164999961853027 1.01930375251413e-09
0.0169999599456787 1.04536523881649e-09
0.0175000429153442 1.45567360249066e-11
0.0180000066757202 9.22979026540816e-10
0.0184999704360962 9.23773890715296e-10
0.0190000534057617 1.16227666380198e-10
0.0195000171661377 7.08535841109637e-10
0.0199999809265137 8.69243121925933e-10
0.0204999446868896 3.16414616730043e-10
0.0210000276565552 4.34549840555576e-10
0.0214999914169312 7.84039000389924e-10
0.0219999551773071 5.09043251994967e-10
0.0225000381469727 1.24598109607632e-10
0.0230000019073486 6.18428253051917e-10
0.0234999656677246 6.26694973693276e-10
0.0240000486373901 1.83455098334839e-10
0.0245000123977661 3.62352814420319e-10
0.0249999761581421 6.20698936693032e-10
0.0255000591278076 4.32002850159208e-10
0.0260000228881836 4.52159386321593e-11
0.0264999866485596 4.68343641646385e-10
0.0269999504089355 5.54616519377049e-10
0.0275000333786011 2.64236188485256e-10
0.0279999971389771 1.90829019253158e-10
0.028499960899353 5.02562380599869e-10
0.0290000438690186 4.73205474804672e-10
0.0295000076293945 1.36245792425882e-10
0.0299999713897705 2.7836485894106e-10
0.030500054359436 5.015922122098e-10
0.031000018119812 3.9794581518926e-10
0.031499981880188 4.43380089587553e-11
0.031999945640564 3.2815999917446e-10
0.0325000286102295 4.8544185338173e-10
0.0329999923706055 3.3588215542224e-10
0.0334999561309814 1.88923147959041e-11
0.034000039100647 3.54148793624276e-10
0.0345000028610229 4.64381477716103e-10
0.0349999666213989 2.87971591017566e-10
0.0355000495910645 6.04293767803021e-11
0.0360000133514404 3.65261543233686e-10
0.0364999771118164 4.43336284350337e-10
0.0369999408721924 2.52872528472281e-10
0.0375000238418579 8.58332849240639e-11
0.0379999876022339 3.67032820802748e-10
0.0384999513626099 4.24401680465536e-10
0.0390000343322754 2.28573035498947e-10
0.0394999980926514 9.92555135304052e-11
0.0399999618530273 3.6282893356443e-10
0.0405000448226929 4.08219041903024e-10
0.0414999723434448 1.03719761945786e-10
0.0420000553131104 3.54659301926574e-10
0.0425000190734863 3.94710930606834e-10
0.0434999465942383 1.01415084663437e-10
0.0440000295639038 3.4370528645411e-10
0.0444999933242798 3.83466869369187e-10
0.0449999570846558 2.01331701310536e-10
0.0455000400543213 9.39381974984776e-11
0.0460000038146973 3.30647564883435e-10
0.0464999675750732 3.73952840915237e-10
0.0470000505447388 2.02316469133379e-10
0.0475000143051147 8.2472535745115e-11
0.0479999780654907 3.15870357647796e-10
0.0485000610351562 3.65608210373125e-10
0.0490000247955322 2.06360109555881e-10
0.0494999885559082 6.79174980144914e-11
0.0499999523162842 2.99586633278892e-10
0.0505000352859497 3.57903762182588e-10
0.0509999990463257 2.12567796697982e-10
0.0514999628067017 5.09781557245237e-11
0.0520000457763672 2.81919265709973e-10
0.0525000095367432 3.50358575484933e-10
0.0529999732971191 2.20185494836933e-10
0.0535000562667847 3.22270578279049e-11
0.0540000200271606 2.62947719154027e-10
0.0544999837875366 3.42554734578115e-10
0.0549999475479126 2.28574548177818e-10
0.0555000305175781 1.21466742913912e-11
0.0559999942779541 2.42740022526888e-10
0.0564999580383301 3.34138661184369e-10
0.0570000410079956 2.37187880447465e-10
0.0575000047683716 8.84191938416157e-12
0.0579999685287476 2.21367452146737e-10
0.0585000514984131 3.24818338892641e-10
0.0590000152587891 2.4555679711824e-10
0.059499979019165 3.03603947537923e-11
0.059999942779541 1.98918229110667e-10
0.0605000257492065 3.14363923781258e-10
0.0609999895095825 2.53277093742454e-10
0.0614999532699585 5.20611366516821e-11
0.062000036239624 1.75500336485612e-10
0.0625 3.0260025041251e-10
0.062999963760376 2.60002797070058e-10
0.0635000467300415 7.36195132633455e-11
0.0644999742507935 2.89406804077075e-10
0.065000057220459 2.65438282465169e-10
0.065500020980835 9.47301265208367e-11
0.0659999847412109 1.26307450609708e-10
0.0664999485015869 2.74713474190946e-10
0.0670000314712524 2.69335193037179e-10
0.0674999952316284 1.15104772935304e-10
0.0679999589920044 1.00863629948211e-10
0.0685000419616699 2.58497612204422e-10
0.0690000057220459 2.71490691039489e-10
0.0694999694824219 1.34471614399168e-10
0.0700000524520874 7.51092313344692e-11
0.0705000162124634 2.40778424975829e-10
0.0709999799728394 2.71742961466259e-10
0.0715000629425049 1.52577256384845e-10
0.0720000267028809 4.92565363496844e-11
0.0724999904632568 2.21616960893734e-10
0.0729999542236328 2.69972322275436e-10
0.0735000371932983 1.69186581411296e-10
0.0740000009536743 2.35303703605139e-11
0.0744999647140503 2.01110766928636e-10
0.0750000476837158 2.66098920675972e-10
0.0755000114440918 1.84086232368763e-10
0.0759999752044678 1.83507462697685e-12
0.0764999389648438 1.79389711418843e-10
0.0770000219345093 2.60081595149231e-10
0.0774999856948853 1.97084279451865e-10
0.0779999494552612 2.66007198906903e-11
0.0785000324249268 1.56615151403194e-10
0.0789999961853027 2.51915904803113e-10
0.0794999599456787 2.08015715763565e-10
0.0800000429153442 5.05263469952055e-11
0.0805000066757202 1.32972882704863e-10
0.0809999704360962 2.41635406128538e-10
0.0815000534057617 2.16741125047548e-10
0.0820000171661377 7.337468133084e-11
0.0824999809265137 1.086712594911e-10
0.0829999446868896 2.29306518217953e-10
0.0835000276565552 2.23149346223472e-10
0.0839999914169312 9.49158598939626e-11
0.0844999551773071 8.39367395033541e-11
0.0850000381469727 2.1503021585545e-10
0.0855000019073486 2.27159985266567e-10
0.0865000486373901 5.900972765982e-11
0.0870000123977661 1.98938324147413e-10
0.0874999761581421 2.28724164608174e-10
0.0880000591278076 1.3321282965606e-10
0.0885000228881836 3.41404265968848e-11
0.0889999866485596 1.81190257242392e-10
0.0894999504089355 2.27823385157144e-10
0.0900000333786011 1.49577308872217e-10
0.0904999971389771 9.58439057285876e-12
0.090999960899353 1.61971755452406e-10
0.0915000438690186 2.24472870846704e-10
0.0920000076293945 1.63857774571063e-10
0.0924999713897705 1.44013559758016e-11
0.093000054359436 1.41492359495565e-10
0.093500018119812 2.18719070632645e-10
0.093999981880188 1.75911632482872e-10
0.094499945640564 3.75625190673912e-11
0.0950000286102295 1.1998009530334e-10
0.0954999923706055 2.10639922171296e-10
0.0959999561309814 1.85624279835928e-10
0.096500039100647 5.96517696349608e-11
0.0970000028610229 9.76801209362499e-11
0.0974999666213989 2.00344255074647e-10
0.0980000495910645 1.92906982054986e-10
0.0985000133514404 8.04323552205943e-11
0.0989999771118164 7.48492517965715e-11
0.0994999408721924 1.87969306786329e-10
0.100000023841858 1.97702826332247e-10
0.10099995136261 5.17539483491092e-11
0.101500034332275 1.73680042570012e-10
0.101999998092651 1.99984709348122e-10
0.102499961853027 1.17195919635549e-10
0.103000044822693 2.86651709313634e-11
0.103500008583069 1.57666213418395e-10
0.103999972343445 1.99756919339045e-10
0.10450005531311 1.32791097562368e-10
0.105000019073486 5.8547004050391e-12
0.105499982833862 1.40139538862272e-10
0.105999946594238 1.97056149175978e-10
0.106500029563904 1.46307632675757e-10
0.10699999332428 1.64084978243606e-11
0.107499957084656 1.2133186122476e-10
0.108000040054321 1.91949886541032e-10
0.108500003814697 1.57611868001339e-10
0.108999967575073 3.78624666341754e-11
0.109500050544739 1.01490607584687e-10
0.110000014305115 1.84535900449312e-10
0.110499978065491 1.665988735855e-10
0.111000061035156 5.82560180650837e-11
0.111500024795532 8.08760142190224e-11
0.111999988555908 1.74941644504045e-10
0.112499952316284 1.73192932217958e-10
0.11300003528595 7.73518402108486e-11
0.113499999046326 5.9757830628282e-11
0.113999962806702 1.63321800528138e-10
0.114500045776367 1.77349843144547e-10
0.115000009536743 9.49308687214767e-11
0.115499973297119 3.84103998607443e-11
0.115999937057495 1.49856765885303e-10
0.116500020027161 1.79056755533757e-10
0.116999983787537 1.10794082242016e-10
0.117499947547913 1.71103253093774e-11
0.118000030517578 1.34749475466656e-10
0.118499994277954 1.78333181555246e-10
0.11899995803833 1.2476676636286e-10
0.119500041007996 3.86867794743839e-12
0.120000004768372 1.18223375533688e-10
0.120499968528748 1.75230011056904e-10
0.121000051498413 1.36699512820471e-10
0.121500015258789 2.42588674842503e-11
0.121999979019165 1.00518919576853e-10
0.122499942779541 1.69829039720071e-10
0.123000025749207 1.46471251794011e-10
0.123499989509583 4.3802371452184e-11
0.124500036239624 1.62241928225448e-10
0.125 1.53990958873251e-10
0.125499963760376 6.22549928275262e-11
0.126000046730042 6.25994880931735e-11
0.126500010490417 1.52608078951566e-10
0.126999974250793 1.59198029758834e-10
0.128000020980835 4.29190780137922e-11
0.128499984741211 1.41093983718754e-10
0.128999948501587 1.62063543140967e-10
0.129500031471252 9.49978082309677e-11
0.129999995231628 2.31211213369553e-11
0.130499958992004 1.27888796774833e-10
0.13100004196167 1.62590746421998e-10
0.131500005722046 1.08895566175438e-10
0.131999969482422 3.47720420165731e-12
0.132499933242798 1.13203210694302e-10
0.133000016212463 1.6081462550499e-10
0.133499979972839 1.20923562829667e-10
0.134000062942505 1.57460693789302e-11
0.134500026702881 9.72653069197804e-11
0.134999990463257 1.56801308048848e-10
0.135499954223633 1.309497094093e-10
0.136000037193298 3.42909936557056e-11
0.136500000953674 8.03183422548592e-11
0.13699996471405 1.50646300989266e-10
0.137500047683716 1.38870984156547e-10
0.138000011444092 5.19120441078158e-11
0.138499975204468 6.26162593997392e-11
0.138999938964844 1.42474157471817e-10
0.139500021934509 1.44614722974445e-10
0.139999985694885 6.83796075318099e-11
0.140499949455261 4.44205540406362e-11
0.141000032424927 1.32436103750244e-10
0.141499996185303 1.48139375766299e-10
0.141999959945679 8.34828942086752e-11
0.142500042915344 2.59965694804354e-11
0.14300000667572 1.20707346895621e-10
0.143499970436096 1.49435810947729e-10
0.144000053405762 9.70327776461666e-11
0.144500017166138 7.60925177034633e-12
0.144999980926514 1.07484382505518e-10
0.14549994468689 1.4852470642257e-10
0.146000027656555 1.08864479930748e-10
0.146499991416931 1.04802217251732e-11
0.146999955177307 9.29828505857877e-11
0.147500038146973 1.45459352896005e-10
0.148000001907349 1.18839466045628e-10
0.148499965667725 2.80182561179787e-11
0.14900004863739 7.74332473141293e-11
0.149500012397766 1.40321837482915e-10
0.149999976158142 1.26847518600037e-10
0.150500059127808 4.47622876265097e-11
0.151000022888184 6.10778719267735e-11
0.15149998664856 1.33222780029918e-10
0.151999950408936 1.32808000707918e-10
0.152500033378601 6.04844715978992e-11
0.152999997138977 4.41679540164053e-11
0.153499960899353 1.24299959214369e-10
0.154000043869019 1.3667039722165e-10
0.154500007629395 7.49746029149456e-11
0.154999971389771 2.69589021245631e-11
0.155499935150146 1.13715210858789e-10
0.156000018119812 1.38415529038483e-10
0.156499981880188 8.80427397653705e-11
0.157000064849854 9.70713526921019e-12
0.157500028610229 1.01652089523618e-10
0.157999992370605 1.38054304099633e-10
0.158499956130981 9.95226540068117e-11
0.159000039100647 7.33373084482736e-12
0.159500002861023 8.83132456053204e-11
0.159999966621399 1.35629382724822e-10
0.160500049591064 1.09272840775887e-10
0.16100001335144 2.39165926646523e-11
0.161499977111816 7.39172473229743e-11
0.161999940872192 1.31211069787085e-10
0.162500023841858 1.1717919690124e-10
0.162999987602234 3.9804371604335e-11
0.16349995136261 5.86950418823839e-11
0.164000034332275 1.24899715570059e-10
0.164499998092651 1.23156124187673e-10
0.164999961853027 5.47734635425456e-11
0.165500044822693 4.28865727652994e-11
0.166000008583069 1.16820539353135e-10
0.166499972343445 1.27147306572262e-10
0.16700005531311 6.86165152474771e-11
0.167500019073486 2.67371107892656e-11
0.167999982833862 1.0712410125624e-10
0.168499946594238 1.29127056269773e-10
0.169000029563904 8.11458816807331e-11
0.16949999332428 1.04936476175155e-11
0.169999957084656 9.59824927870834e-11
0.170500040054321 1.29098981505038e-10
0.171000003814697 9.21958134836309e-11
0.171499967575073 5.59877014541521e-12
0.172000050544739 8.35867139392654e-11
0.172500014305115 1.27096777546853e-10
0.172999978065491 1.01624861303939e-10
0.173500061035156 2.13007025212653e-11
0.174000024795532 7.01439462069686e-11
0.174499988555908 1.23183435674079e-10
0.174999952316284 1.09317478680371e-10
0.17550003528595 3.63816650417181e-11
0.175999999046326 5.58742184464389e-11
0.176499962806702 1.17448661907105e-10
0.177000045776367 1.15185430638043e-10
0.177500009536743 5.06237482489347e-11
0.177999973297119 4.10069825318438e-11
0.178499937057495 1.10009328035954e-10
0.179000020027161 1.19169521473061e-10
0.179499983787537 6.38242930728339e-11
0.180000066757202 2.57773732914579e-11
0.180500030517578 1.01005259711684e-10
0.180999994277954 1.21239171479992e-10
0.18149995803833 7.57993320887884e-11
0.182000041007996 1.04229602379546e-11
0.182500004768372 9.0598875623904e-11
0.182999968528748 1.21393423091476e-10
0.183500051498413 8.63856139399211e-11
0.184000015258789 4.81997124504585e-12
0.184499979019165 7.89708229365083e-11
0.184999942779541 1.19659879227463e-10
0.185500025749207 9.54429729693729e-11
0.185999989509583 1.97199860607622e-11
0.186499953269958 6.63182911364579e-11
0.187000036239624 1.16094259206001e-10
0.1875 1.02856743955382e-10
0.187999963760376 3.40540200205464e-11
0.188500046730042 5.28513205422243e-11
0.189000010490417 1.10779968531816e-10
0.189499974250793 1.08537942522524e-10
0.190000057220459 4.76104121405196e-11
0.190500020980835 3.87894508180331e-11
0.190999984741211 1.03825496811094e-10
0.191499948501587 1.12425589671172e-10
0.192000031471252 6.0192177631091e-11
0.192499995231628 2.43584753062409e-11
0.192999958992004 9.53629467059791e-11
0.19350004196167 1.14487169744493e-10
0.194000005722046 7.16197726124967e-11
0.194499969482422 9.78681979207918e-12
0.194999933242798 8.55455775661262e-11
0.195500016212463 1.14717943477949e-10
0.195999979972839 8.17337100778026e-11
0.196500062942505 4.69783630399623e-12
0.197000026702881 7.45458000883659e-11
0.197499990463257 1.13141579438647e-10
0.197999954223633 9.03965721721356e-11
0.198500037193298 1.88721226146438e-11
0.199000000953674 6.25515333974036e-11
0.19949996471405 1.09809009107842e-10
0.200000047683716 9.74951785970291e-11
0.200500011444092 3.25203024231779e-11
0.200999975204468 4.97640401109223e-11
0.201499938964844 1.04797850952743e-10
0.202000021934509 1.02941703772341e-10
0.202499985694885 4.5437500983958e-11
0.202999949455261 3.63938115754969e-11
0.203500032424927 9.82102871249779e-11
0.203999996185303 1.06675043798354e-10
0.204499959945679 5.74326801394687e-11
0.205000042915344 2.26578599632488e-11
0.20550000667572 9.0171752009649e-11
0.205999970436096 1.08661475650695e-10
0.206500053405762 6.83315765082071e-11
0.207000017166138 8.77626617212801e-12
0.207499980926514 8.08284342235233e-11
0.20799994468689 1.08894129824399e-10
0.208500027656555 7.79787623361727e-11
0.208999991416931 5.03162008586022e-12
0.209499955177307 7.03449312688953e-11
0.210000038146973 1.07394260151494e-10
0.210500001907349 8.6240618812905e-11
0.210999965667725 1.8550123243033e-11
0.21150004863739 5.89018833707655e-11
0.212000012397766 1.04209002538269e-10
0.212499976158142 9.30063387416524e-11
0.213000059127808 3.1570877856435e-11
0.213500022888184 4.66921432074052e-11
0.21399998664856 9.94119161989993e-11
0.214499950408936 9.81900186158846e-11
0.215000033378601 4.38956752890629e-11
0.215499997138977 3.39184166864293e-11
0.215999960899353 9.31003329984748e-11
0.216500043869019 1.01731588431075e-10
0.217000007629395 5.53396321822941e-11
0.217499971389771 2.07897449255867e-11
0.217999935150146 8.53939280398563e-11
0.218500018119812 1.03596617395674e-10
0.218999981880188 6.57338489196135e-11
0.219500064849854 7.51820047190099e-12
0.220000028610229 7.64331445357591e-11
0.220499992370605 1.03778083349049e-10
0.220999956130981 7.49278625256089e-11
0.221500039100647 5.68445984727717e-12
0.222000002861023 6.63762794728129e-11
0.222499966621399 1.02295429071919e-10
0.223000049591064 8.2791710986907e-11
0.22350001335144 1.8610018040488e-11
0.223999977111816 5.5396898873683e-11
0.224499940872192 9.91934173688591e-11
0.225000023841858 8.92180634926021e-11
0.225499987602234 3.1057025007275e-11
0.22599995136261 4.36810553006151e-11
0.226500034332275 9.45424710740994e-11
0.226999998092651 9.41234104545607e-11
0.227499961853027 4.283396207172e-11
0.228000044822693 3.14242451504576e-11
0.228500008583069 8.84357032049365e-11
0.228999972343445 9.74489516858412e-11
0.22950005531311 5.37621197560512e-11
0.230000019073486 1.88283277857693e-11
0.230499982833862 8.0989048800717e-11
0.230999946594238 9.91614013123865e-11
0.231500029563904 6.36778615947797e-11
0.23199999332428 6.0980981549108e-12
0.232499957084656 7.23375109812352e-11
0.233000040054321 9.92539869737463e-11
0.233500003814697 7.24359044967926e-11
0.233999967575073 6.56177542857073e-12
0.234500050544739 6.26341409293296e-11
0.235000014305115 9.77444861161025e-11
0.235499978065491 7.99107238713681e-11
0.236000061035156 1.89500273112264e-11
0.236500024795532 5.20466170161882e-11
0.236999988555908 9.46770925547291e-11
0.237499952316284 8.59981807987964e-11
0.23800003528595 3.08720098096682e-11
0.238499999046326 4.07549965997234e-11
0.238999962806702 9.01192939717355e-11
0.239500045776367 9.06177771708983e-11
0.240000009536743 4.21424353747035e-11
0.240499973297119 2.89483714777106e-11
0.240999937057495 8.41620939606713e-11
0.241500020027161 9.37127944689031e-11
0.241999983787537 5.25885272828486e-11
0.242500066757202 1.68218945717502e-11
0.243000030517578 7.69170421799359e-11
0.243499994277954 9.5251605214397e-11
0.24399995803833 6.2052314675487e-11
0.244500041007996 4.57395276168282e-12
0.245000004768372 6.85156306690082e-11
0.245499968528748 9.52275550081261e-11
0.246000051498413 7.03934549539653e-11
0.246500015258789 7.59743049721928e-12
0.246999979019165 5.91060880794636e-11
0.247499942779541 9.36591013078747e-11
0.248000025749207 7.74907360501231e-11
0.248499989509583 1.94975025707977e-11
0.248999953269958 4.88511973928407e-11
0.249500036239624 9.05889252500458e-11
0.25 8.32440019693514e-11
0.250499963760376 3.09379050156267e-11
0.250999927520752 3.79255446492088e-11
0.251500010490417 8.6083203065801e-11
0.251999974250793 8.75757313889558e-11
0.252500057220459 4.17394140084237e-11
0.253000020980835 2.65126618576028e-11
0.253499984741211 8.02309052527761e-11
0.253999948501587 9.04319119587882e-11
0.254500031471252 5.17350849660314e-11
0.254999995231628 1.48018090839752e-11
0.255499958992004 7.3140937750793e-11
0.25600004196167 9.17827203128496e-11
0.256500005722046 6.07724356949113e-11
0.256999969482422 2.98532617896974e-12
0.257499933242798 6.49414411135751e-11
0.258000016212463 9.16226330915926e-11
0.258499979972839 6.8716032863847e-11
0.259000062942505 8.7447939514651e-12
0.259500026702881 5.5776515350825e-11
0.259999990463257 8.99706004142686e-11
0.260499954223633 7.54489387633228e-11
0.261000037193298 2.01998608811982e-11
0.261500000953674 4.58049605189803e-11
0.26199996471405 8.68689772892672e-11
0.262500047683716 8.08751260406027e-11
0.263000011444092 3.11974196476328e-11
0.263499975204468 3.51964048184161e-11
0.263999938964844 8.23831211582693e-11
0.264500021934509 8.49206399644586e-11
0.264999985694885 4.15640785678129e-11
0.265500068664551 2.41293946628973e-11
0.266000032424927 7.66003233065859e-11
0.266499996185303 8.75338135308823e-11
0.266999959945679 5.11384858070674e-11
0.267500042915344 1.2788093500804e-11
0.26800000667572 6.9627539844852e-11
0.268499970436096 8.86873491312556e-11
0.269000053405762 5.97733182394755e-11
0.269500017166138 1.35923661648968e-12
0.269999980926514 6.15900733191843e-11
0.27049994468689 8.83772638404778e-11
0.271000027656555 6.73380309845761e-11
0.271499991416931 9.9707273687466e-12
0.272000074386597 5.26290747093761e-11
0.272500038146973 8.66228686002835e-11
0.273000001907349 7.37203006972997e-11
0.273499965667725 2.10187110771809e-11
0.274500012397766 8.3467309452967e-11
0.274999976158142 7.88280621333293e-11
0.275500059127808 3.16078517526019e-11
0.276000022888184 3.25664668843206e-11
0.27649998664856 7.8975680162241e-11
0.276999950408936 8.25906981694047e-11
0.277999997138977 2.1804674385506e-11
0.278499960899353 7.32336691289248e-11
0.279000043869019 8.49598100205462e-11
0.279500007629395 5.07499667290467e-11
0.279999971389771 1.07932586479453e-11
0.280499935150146 6.63469904016445e-11
0.281000018119812 8.59102233796705e-11
0.281499981880188 5.90045443060738e-11
0.282000064849854 2.85966427404291e-13
0.282500028610229 5.84386011803772e-11
0.282999992370605 8.54396969840465e-11
0.283499956130981 6.62082888513993e-11
0.284000039100647 1.12516723368983e-11
0.284500002861023 4.96471405653232e-11
0.284999966621399 8.35692834377788e-11
0.285500049591064 7.22533699537564e-11
0.28600001335144 2.19260078843098e-11
0.286499977111816 4.01242476744113e-11
0.286999940872192 8.0342330011085e-11
0.287500023841858 7.70517746828681e-11
0.287999987602234 3.21373795630908e-11
0.288500070571899 3.00319075163813e-11
0.289000034332275 7.58238055675875e-11
0.289499998092651 8.05364525069407e-11
0.289999961853027 4.17230104632349e-11
0.290499925613403 1.95403641184422e-11
0.291000008583069 7.00991348301372e-11
0.291499972343445 8.26620091820551e-11
0.29200005531311 5.05318981103287e-11
0.292500019073486 8.82463633417041e-12
0.292999982833862 6.32728036631391e-11
0.293499946594238 8.34057475862515e-11
0.294000029563904 5.84267911829528e-11
0.29449999332428 1.93796064265617e-12
0.294999957084656 5.54660380125416e-11
0.295500040054321 8.27679036419227e-11
0.296000003814697 6.52864637351591e-11
0.296499967575073 1.25708670903335e-11
0.296999931335449 4.68153432686691e-11
0.297500014305115 8.07705916039403e-11
0.297999978065491 7.10073180809623e-11
0.298500061035156 2.29010126834295e-11
0.299000024795532 3.74694268667763e-11
0.299499988555908 7.74580746765174e-11
0.299999952316284 7.55056225876238e-11
0.30050003528595 3.27617100115418e-11
0.300999999046326 2.75874149913147e-11
0.301499962806702 7.28959392848338e-11
0.302000045776367 7.871752555344e-11
0.302500009536743 4.19951816377218e-11
0.302999973297119 1.73359208932578e-11
0.303499937057495 6.71693811682417e-11
0.304000020027161 8.06013866760935e-11
0.304499983787537 5.04550567992368e-11
0.305000066757202 6.88616481545057e-12
0.305500030517578 6.03817551514396e-11
0.305999994277954 8.11369721409605e-11
0.30649995803833 5.80090073198924e-11
0.307000041007996 3.58870962460789e-12
0.307500004768372 5.26534649214483e-11
0.307999968528748 8.03264538218329e-11
0.308500051498413 6.45399705900829e-11
0.309000015258789 1.39164044871132e-11
0.309499979019165 4.41187086863692e-11
0.309999942779541 7.81937917193609e-11
0.310500025749207 6.99492130884494e-11
0.310999989509583 2.39284113356941e-11
0.311500072479248 3.4924400177383e-11
0.312000036239624 7.47848519222494e-11
0.3125 7.41562436457066e-11
0.312999963760376 3.34626215625633e-11
0.313499927520752 2.52266332823048e-11
0.314000010490417 7.01652000389963e-11
0.314499974250793 7.71013669575993e-11
0.315000057220459 4.23658642889624e-11
0.315500020980835 1.51890288541123e-11
0.315999984741211 6.44204620203759e-11
0.316499948501587 7.8746051346279e-11
0.317000031471252 5.04965097514187e-11
0.317499995231628 4.97928955012217e-12
0.317999958992004 5.76535590102178e-11
0.31850004196167 7.90726789601237e-11
0.319000005722046 5.77264000489741e-11
0.319499969482422 5.2331520193627e-12
0.319999933242798 4.99837324308139e-11
0.320500016212463 7.80858641635795e-11
0.320999979972839 6.39432534699225e-11
0.321500062942505 1.52800567337907e-11
0.322000026702881 4.15440043477489e-11
0.322499990463257 7.58116486254679e-11
0.322999954223633 6.90521390067644e-11
0.323500037193298 2.49970166094071e-11
0.324000000953674 3.24791235573052e-11
0.32449996471405 7.22966964072924e-11
0.325000047683716 7.2976659437618e-11
0.325500011444092 3.42262988783926e-11
0.325999975204468 2.29429929915481e-11
0.326499938964844 6.76082870243455e-11
0.327000021934509 7.56608040108908e-11
0.327499985694885 4.2819008755357e-11
0.328000068664551 1.30963798833372e-11
0.328500032424927 6.18316925438123e-11
0.328999996185303 7.70690317120071e-11
0.329499959945679 5.06379764508846e-11
0.330000042915344 3.10390255164883e-12
0.33050000667572 5.50700283985517e-11
0.330999970436096 7.7186743108193e-11
0.331500053405762 5.75594433227522e-11
0.332000017166138 6.86846499814431e-12
0.332499980926514 4.74417623241852e-11
0.33299994468689 7.60211962824719e-11
0.333500027656555 6.34752875261491e-11
0.333999991416931 1.66561191922154e-11
0.334500074386597 3.90786847326297e-11
0.335000038146973 7.36002786494439e-11
0.335500001907349 6.82943701590943e-11
0.335999965667725 2.60986111194628e-11
0.336499929428101 3.01241115385764e-11
0.337000012397766 6.99722571551042e-11
0.337499976158142 7.19447973418497e-11
0.338000059127808 3.50420907568871e-11
0.338500022888184 2.07297980864274e-11
0.33899998664856 6.52050843874541e-11
0.339499950408936 7.43734587804745e-11
0.340000033378601 4.33420521694927e-11
0.340499997138977 1.10540613121324e-11
0.340999960899353 5.93850177366129e-11
0.341500043869019 7.55482412739816e-11
0.342000007629395 5.08653293096462e-11
0.342499971389771 1.25873302666418e-12
0.342999935150146 5.26153252911055e-11
0.343500018119812 7.5457882997565e-11
0.343999981880188 5.74923650353831e-11
0.344500064849854 8.49329460927972e-12
0.345000028610229 4.50137427332464e-11
0.345499992370605 7.41116334967984e-11
0.345999956130981 6.31190447131225e-11
0.346500039100647 1.8040891697213e-11
0.347499966621399 7.15397602268908e-11
0.348000049591064 6.76584829828464e-11
0.34850001335144 2.72272187434863e-11
0.348999977111816 2.78503036604816e-11
0.349499940872192 6.77921815905869e-11
0.350000023841858 7.10420958172087e-11
0.351000070571899 1.85803716162836e-11
0.351500034332275 6.29382865269257e-11
0.351999998092651 7.32206448250672e-11
0.352499961853027 4.3925276610457e-11
0.352999925613403 9.05775888321303e-12
0.353500008583069 5.70648459041756e-11
0.353999972343445 7.41651948188427e-11
0.35450005531311 5.11672405834052e-11
0.355000019073486 5.58212384735995e-13
0.355499982833862 5.02753359776786e-11
0.355999946594238 7.38674330036382e-11
0.356500029563904 5.75125676249844e-11
0.35699999332428 1.01075372030413e-11
0.357499957084656 4.26875756964762e-11
0.358000040054321 7.2339259582499e-11
0.358500003814697 6.28610774544569e-11
0.358999967575073 1.94321902319272e-11
0.359499931335449 3.44320960632416e-11
0.360000014305115 6.96130167399112e-11
0.360499978065491 6.71295657950211e-11
0.361000061035156 2.83786969618172e-11
0.361500024795532 2.56494252920403e-11
0.361999988555908 6.57406351578516e-11
0.362499952316284 7.02535460361808e-11
0.36300003528595 3.68006909667873e-11
0.363499999046326 1.64883575543007e-11
0.363999962806702 6.07927250206863e-11
0.364500045776367 7.21869231057326e-11
0.365000009536743 4.45611395005763e-11
0.365499973297119 7.10303994441719e-12
0.365999937057495 5.48571223168981e-11
0.366500020027161 7.29042590186246e-11
0.366999983787537 5.153473134345e-11
0.367500066757202 2.34948996022388e-12
0.368000030517578 4.80376224909485e-11
0.368499994277954 7.23999610263704e-11
0.36899995803833 5.76097711202372e-11
0.369500041007996 1.17118224840507e-11
0.370000004768372 4.04522908226124e-11
0.370499968528748 7.06888506063486e-11
0.371000051498413 6.269000596415e-11
0.371500015258789 2.0828859470523e-11
0.371999979019165 3.2230950547385e-11
0.372499942779541 6.78054348779433e-11
0.373000025749207 6.66959612538598e-11
0.373499989509583 2.95503066460867e-11
0.374000072479248 2.35135834414368e-11
0.374500036239624 6.38035527189551e-11
0.375 6.95664081895586e-11
0.375499963760376 3.77331534073821e-11
0.375999927520752 1.44476019689477e-11
0.376500010490417 5.8755264542576e-11
0.376999974250793 7.12592693186131e-11
0.377500057220459 4.52439474774025e-11
0.378000020980835 5.18539421470732e-12
0.378499984741211 5.27496345215095e-11
0.378999948501587 7.17520001747296e-11
0.379500031471252 5.19608557569828e-11
0.379999995231628 4.11796985400059e-12
0.380499958992004 4.58910409673052e-11
0.38100004196167 7.10422554117685e-11
0.381500005722046 5.77759853848114e-11
0.381999969482422 1.33074827199375e-11
0.382499933242798 3.82977920210248e-11
0.383000016212463 6.91472781810809e-11
0.383499979972839 6.25968790690656e-11
0.384000062942505 2.22307623698459e-11
0.384500026702881 3.00995825486261e-11
0.384999990463257 6.61041291150077e-11
0.385499954223633 6.63475732687324e-11
0.386000037193298 3.07403651145233e-11
0.386500000953674 2.14355581895642e-11
0.38699996471405 6.19684373259766e-11
0.387500047683716 6.89704543477276e-11
0.388000011444092 3.86966327037275e-11
0.388499975204468 1.24521244010412e-11
0.388999938964844 5.68142755064116e-11
0.389500021934509 7.04268518503248e-11
0.389999985694885 4.59692076071327e-11
0.390500068664551 3.30028062170418e-12
0.391000032424927 5.07315821296483e-11
0.391499996185303 7.06975450404101e-11
0.391999959945679 5.24401147505849e-11
0.392500042915344 5.86677234570843e-12
0.39300000667572 4.38257485857463e-11
0.393499970436096 6.97830612739203e-11
0.394000053405762 5.80048058196336e-11
0.394500017166138 1.489623875639e-11
0.394999980926514 3.62153119992659e-11
0.39549994468689 6.77033706875108e-11
0.396000027656555 6.25742027637877e-11
0.396499991416931 2.36381955676102e-11
0.397000074386597 2.80300106042519e-11
0.397500038146973 6.44980319153277e-11
0.398000001907349 6.60762625170896e-11
0.398499965667725 3.19480344956879e-11
0.398999929428101 1.94084800314576e-11
0.399500012397766 6.02249639047869e-11
0.399999976158142 6.84568304820665e-11
0.400500059127808 3.96888980014332e-11
0.401000022888184 1.0496320826392e-11
0.40149998664856 5.49596097798588e-11
0.401999950408936 6.96804627886571e-11
0.402500033378601 4.67339951459866e-11
0.402999997138977 1.44324450394168e-12
0.403499960899353 4.8793410284409e-11
0.404000043869019 6.97311305919435e-11
0.404500007629395 5.29683172323381e-11
0.404999971389771 7.59923287491082e-12
0.405499935150146 4.18327317230904e-11
0.406000018119812 6.86125947724214e-11
0.406499981880188 5.82908235569057e-11
0.407000064849854 1.64802858859669e-11
0.407999992370605 6.63474275519604e-11
0.408499956130981 6.26161206218612e-11
0.409000039100647 2.50522432659883e-11
0.409500002861023 2.6014900303406e-11
0.409999966621399 6.29778243443901e-11
0.410500049591064 6.58756105220704e-11
0.411499977111816 1.74260328389408e-11
0.411999940872192 5.85635914762683e-11
0.412500023841858 6.80183895318542e-11
0.412999987602234 4.0709022958163e-11
0.413500070571899 8.57479452026633e-12
0.414000034332275 5.31821843507974e-11
0.414499998092651 6.90124207780585e-11
0.414999961853027 4.75359300533551e-11
0.415499925613403 3.90166035330736e-13
0.416000008583069 4.69266049629713e-11
0.416499972343445 6.88450130237328e-11
0.41700005531311 5.35422747804937e-11
0.417500019073486 9.31874629545026e-12
0.417999982833862 3.99040522847116e-11
0.418499946594238 6.7522827607025e-11
0.419000029563904 5.86303783300934e-11
0.41949999332428 1.80619408318705e-11
0.419999957084656 3.2234347135951e-11
0.420500040054321 6.50711984295782e-11
0.421000003814697 6.2718094606673e-11
0.421499967575073 2.64742654881855e-11
0.421999931335449 2.40476701052206e-11
0.422500014305115 6.15349160515422e-11
0.422999978065491 6.57400592296575e-11
0.423500061035156 3.44161470156035e-11
0.424000024795532 1.54822352854689e-11
0.424499988555908 5.69761945956593e-11
0.424999952316284 6.7648976698198e-11
0.42550003528595 4.17563726651249e-11
0.425999999046326 6.68232092923549e-12
0.426499962806702 5.14741131663055e-11
0.427000045776367 6.84164044861824e-11
0.427500009536743 4.83738188394867e-11
0.427999973297119 2.20427864329464e-12
0.428499937057495 4.51232974596483e-11
0.429000020027161 6.80322811974499e-11
0.429499983787537 5.41599022574335e-11
0.430000066757202 1.10288210855569e-11
0.430500030517578 3.80323758597534e-11
0.430999994277954 6.65065641447526e-11
0.43149995803833 5.90203580452808e-11
0.432000041007996 1.96439201710641e-11
0.432500004768372 3.03216861341493e-11
0.432999968528748 6.3867612587476e-11
0.433500051498413 6.28761209764406e-11
0.434000015258789 2.79060732855108e-11
0.434499979019165 2.21219240842396e-11
0.434999942779541 6.01623126317286e-11
0.435500025749207 6.56653204034185e-11
0.435999989509583 3.56780056887107e-11
0.436500072479248 1.3571399212764e-11
0.437000036239624 5.54555637521936e-11
0.4375 6.73440955778482e-11
0.437999963760376 4.28310477362803e-11
0.438499927520752 4.81393137158337e-12
0.439000010490417 4.98282283489804e-11
0.439499974250793 6.78869252479508e-11
0.440000057220459 4.92468045509842e-11
0.440500020980835 4.00342129239228e-12
0.440999984741211 4.33768056196104e-11
0.441499948501587 6.72873354257142e-11
0.442000031471252 5.48197910676951e-11
0.442499995231628 1.27330602658904e-11
0.442999958992004 3.62111000906662e-11
0.44350004196167 6.5557982653619e-11
0.444000005722046 5.94586116453577e-11
0.444499969482422 2.12290723194952e-11
0.444999933242798 2.84523880150767e-11
0.445500016212463 6.2730078076445e-11
0.445999979972839 6.30875907070561e-11
0.446500062942505 2.9349831592862e-11
0.447000026702881 2.02319133668638e-11
0.447499990463257 5.88535331580431e-11
0.447999954223633 6.56481674576881e-11
0.448500037193298 3.6960153687593e-11
0.449000000953674 1.16881860093287e-11
0.44949996471405 5.39951972022834e-11
0.450000047683716 6.70996452845074e-11
0.450500011444092 4.39336692026338e-11
0.450999975204468 2.9647866193333e-12
0.451499938964844 4.8238253669286e-11
0.452000021934509 6.7419708704719e-11
0.452499985694885 5.01549218823172e-11
0.453000068664551 5.79186395024966e-12
0.453500032424927 4.16808844383443e-11
0.453999996185303 6.66052213382784e-11
0.454499959945679 5.55211189523508e-11
0.455000042915344 1.44351388481345e-11
0.45550000667572 3.44341360980494e-11
0.455999970436096 6.46717679408937e-11
0.456500053405762 5.99437999238006e-11
0.457000017166138 2.28204920238451e-11
0.457499980926514 2.66206449245354e-11
0.45799994468689 6.16536752207075e-11
0.458500027656555 6.33505192748629e-11
0.458999991416931 3.08079430022534e-11
0.459500074386597 1.83721978602724e-11
0.460000038146973 5.76030646792791e-11
0.460500001907349 6.5685942796101e-11
0.460999965667725 3.82643361440671e-11
0.461499929428101 9.82750079231431e-12
0.462000012397766 5.25896826086836e-11
0.462499976158142 6.69124824992373e-11
0.463000059127808 4.50655658623678e-11
0.463500022888184 1.13018665606757e-12
0.46399998664856 4.66985027036682e-11
0.464499950408936 6.70112992873229e-11
0.465000033378601 5.10987467616797e-11
0.465499997138977 7.57385994198945e-12
0.465999960899353 4.0029816267273e-11
0.466500043869019 6.59821641768588e-11
0.467000007629395 5.62637783585451e-11
0.467499971389771 1.61388073044444e-11
0.468500018119812 6.38437774869161e-11
0.468999981880188 6.04751734800679e-11
0.469500064849854 2.44213520933512e-11
0.470000028610229 2.48211087100492e-11
0.470499992370605 6.06335398556368e-11
0.470999956130981 6.36635952289133e-11
0.472000002861023 1.65374901273108e-11
0.472499966621399 5.64061644614533e-11
0.473000049591064 6.57767382228336e-11
0.47350001335144 3.95927110541372e-11
0.473999977111816 7.98442475330452e-12
0.474499940872192 5.12338019231784e-11
0.475000023841858 6.67803728982008e-11
0.475499987602234 4.62282503943534e-11
0.476000070571899 6.94481202146574e-13
0.476500034332275 4.52039274068117e-11
0.476999998092651 6.66587687825348e-11
0.477499961853027 5.20792020619609e-11
0.477999925613403 9.35364025816954e-12
0.478500008583069 3.84184975499302e-11
0.478999972343445 6.54149026613204e-11
0.47950005531311 5.70483070505556e-11
0.480000019073486 1.78479696300027e-11
0.480499982833862 3.09916918517228e-11
0.480999946594238 6.30705487836281e-11
0.481500029563904 6.10526629252206e-11
0.48199999332428 2.60351878944576e-11
0.482499957084656 2.30487330610263e-11
0.483000040054321 5.96659180396308e-11
0.483500003814697 6.40262912132705e-11
0.483999967575073 3.37783065407216e-11
0.484499931335449 1.47229381464165e-11
0.485000014305115 5.52586379432007e-11
0.485499978065491 6.59195961705272e-11
0.486000061035156 4.09477729501617e-11
0.486500024795532 6.15418089752739e-12
0.486999988555908 4.99234022177664e-11
0.487499952316284 6.67018176803147e-11
0.48800003528595 4.74237420167167e-11
0.488499999046326 2.51375482929195e-12
0.488999962806702 4.37498856586949e-11
0.489500045776367 6.63601049111229e-11
0.490000009536743 5.30979357704631e-11
0.490499973297119 1.11355074466912e-11
0.490999937057495 3.68422514718247e-11
0.491500020027161 6.49009526676458e-11
0.491999983787537 5.7875666065188e-11
0.492500066757202 1.9566556708206e-11
0.493000030517578 2.93163340825409e-11
0.493499994277954 6.23489801454546e-11
0.49399995803833 6.1676962148649e-11
0.494500041007996 2.76655521408431e-11
0.495000004768372 2.12986919767566e-11
0.495499968528748 5.87475207369792e-11
0.496000051498413 6.4438433755587e-11
0.496500015258789 3.5296789796524e-11
0.496999979019165 1.2923796581521e-11
0.497499942779541 5.41569289413957e-11
0.498000025749207 6.61139962221391e-11
0.498499989509583 4.2332384125876e-11
0.499000072479248 4.33215009004728e-12
0.499500036239624 4.86544242395137e-11


==> tikz/overview-006.dat <==
-0.5 0.082157276570797
-0.499500036239624 0.0650966614484787
-0.499000072479248 0.0209543481469154
-0.498499989509583 0.0320394262671471
-0.498000025749207 0.0719499140977859
-0.497499942779541 0.0821623280644417
-0.496999979019165 0.0582514144480228
-0.496500015258789 0.00987184606492519
-0.496000051498413 0.0431284382939339
-0.495499968528748 0.0788119807839394
-0.495000004768372 0.082177460193634
-0.494500041007996 0.05141332000494
-0.49399995803833 0.00120943412184715
-0.493499994277954 0.0542227327823639
-0.493000030517578 0.0856837406754494
-0.492500066757202 0.082202710211277
-0.491999983787537 0.0445815734565258
-0.491500020027161 0.0122908409684896
-0.490999937057495 0.065323680639267
-0.490499973297119 0.0925660282373428
-0.490000009536743 0.08223807066679
-0.489500045776367 0.0377553142607212
-0.488999962806702 0.0233737248927355
-0.488499999046326 0.0764326378703117
-0.48800003528595 0.0994596779346466
-0.487499952316284 0.0822835490107536
-0.486999988555908 0.0309337452054024
-0.486500024795532 0.0344594419002533
-0.486000061035156 0.0875509530305862
-0.485499978065491 0.106365576386452
-0.485000014305115 0.0823391750454903
-0.484499931335449 0.024116039276123
-0.483999967575073 0.0455493368208408
-0.483500003814697 0.0986800119280815
-0.483000040054321 0.113284528255463
-0.482499957084656 0.0824049934744835
-0.48199999332428 0.0173013657331467
-0.481500029563904 0.0566447786986828
-0.480999946594238 0.109821185469627
-0.480499982833862 0.120217509567738
-0.480000019073486 0.0824810266494751
-0.47950005531311 0.0104889189824462
-0.478999972343445 0.0677471309900284
-0.478500008583069 0.120975852012634
-0.477999925613403 0.127165287733078
-0.477499961853027 0.0825673118233681
-0.476999998092651 0.00367787177674472
-0.476500034332275 0.0788577273488045
-0.476000070571899 0.132145389914513
-0.475499987602234 0.134128779172897
-0.475000023841858 0.082663893699646
-0.474499940872192 0.00313258776441216
-0.473999977111816 0.0899779573082924
-0.47350001335144 0.143331229686737
-0.473000049591064 0.141108930110931
-0.472499966621399 0.0827707871794701
-0.472000002861023 0.00994327664375305
-0.471500039100647 0.10110916942358
-0.470999956130981 0.154534742236137
-0.470499992370605 0.148106604814529
-0.470000028610229 0.0828881040215492
-0.469500064849854 0.0167550146579742
-0.468999981880188 0.112252786755562
-0.468500018119812 0.165757387876511
-0.467999935150146 0.155122667551041
-0.467499971389771 0.0830158591270447
-0.467000007629395 0.0235686115920544
-0.466500043869019 0.123410128057003
-0.465999960899353 0.177000463008881
-0.465499997138977 0.162158101797104
-0.465000033378601 0.083154134452343
-0.464499950408936 0.0303848907351494
-0.46399998664856 0.134582623839378
-0.463500022888184 0.188265547156334
-0.463000059127808 0.16921378672123
-0.462000012397766 0.0372046642005444
-0.461499929428101 0.145771682262421
-0.460999965667725 0.199554041028023
-0.460500001907349 0.176290705800056
-0.460000038146973 0.0834625214338303
-0.459500074386597 0.0440287627279758
-0.458999991416931 0.156978651881218
-0.458500027656555 0.210867330431938
-0.45799994468689 0.18338979780674
-0.457499980926514 0.0836327522993088
-0.457000017166138 0.0508580133318901
-0.456500053405762 0.168204993009567
-0.455999970436096 0.222206950187683
-0.45550000667572 0.190512016415596
-0.455000042915344 0.0838138461112976
-0.454499959945679 0.0576931983232498
-0.453999996185303 0.179452061653137
-0.453500032424927 0.233574345707893
-0.453000068664551 0.197658285498619
-0.452499985694885 0.0840058401226997
-0.452000021934509 0.0645352080464363
-0.451499938964844 0.190721407532692
-0.450999975204468 0.244970962405205
-0.450500011444092 0.204829633235931
-0.450000047683716 0.0842088460922241
-0.44949996471405 0.0713848173618317
-0.449000000953674 0.202014371752739
-0.448500037193298 0.256398439407349
-0.447999954223633 0.212027087807655
-0.447499990463257 0.0844229683279991
-0.447000026702881 0.0782428905367851
-0.446500062942505 0.21333247423172
-0.445999979972839 0.2678582072258
-0.445500016212463 0.219251647591591
-0.444999933242798 0.0846483036875725
-0.444499969482422 0.0851102694869041
-0.444000005722046 0.224677160382271
-0.44350004196167 0.279351800680161
-0.442999958992004 0.226504221558571
-0.442499995231628 0.0848850086331367
-0.442000031471252 0.0919877737760544
-0.441499948501587 0.236049845814705
-0.440999984741211 0.290880978107452
-0.440500020980835 0.233786016702652
-0.440000057220459 0.0851331651210785
-0.439499974250793 0.0988762304186821
-0.439000010490417 0.247452169656754
-0.438499927520752 0.302446961402893
-0.437999963760376 0.241097971796989
-0.4375 0.0853928774595261
-0.437000036239624 0.105776578187943
-0.436500072479248 0.258885502815247
-0.435999989509583 0.314051538705826
-0.435500025749207 0.248441204428673
-0.434999942779541 0.085664339363575
-0.434499979019165 0.112689562141895
-0.434000015258789 0.270351409912109
-0.433500051498413 0.32569631934166
-0.432999968528748 0.255816876888275
-0.432500004768372 0.0859476774930954
-0.432000041007996 0.119616143405437
-0.43149995803833 0.281851559877396
-0.430999994277954 0.337382942438126
-0.430500030517578 0.263225913047791
-0.430000066757202 0.0862430110573769
-0.429499983787537 0.126557111740112
-0.429000020027161 0.293387293815613
-0.428499937057495 0.349113076925278
-0.427999973297119 0.27066957950592
-0.427500009536743 0.0865505188703537
-0.427000045776367 0.133513405919075
-0.426499962806702 0.304960370063782
-0.425999999046326 0.360888510942459
-0.42550003528595 0.278148949146271
-0.424999952316284 0.0868703573942184
-0.424499988555908 0.140485852956772
-0.424000024795532 0.316572308540344
-0.423500061035156 0.372710645198822
-0.422999978065491 0.285665154457092
-0.422500014305115 0.087202675640583
-0.421999931335449 0.14747542142868
-0.421499967575073 0.328224658966064
-0.421000003814697 0.384581476449966
-0.420500040054321 0.293219536542892
-0.419999957084656 0.087547704577446
-0.41949999332428 0.154482915997505
-0.419000029563904 0.33991926908493
-0.418499946594238 0.396502554416656
-0.417999982833862 0.300813108682632
-0.417500019073486 0.0879055857658386
-0.41700005531311 0.161509320139885
-0.416499972343445 0.351657539606094
-0.416000008583069 0.408475816249847
-0.415499925613403 0.308447271585464
-0.414999961853027 0.0882765054702759
-0.414499998092651 0.168555527925491
-0.414000034332275 0.363441348075867
-0.413500070571899 0.420503050088882
-0.412999987602234 0.316123098134995
-0.412500023841858 0.088660717010498
-0.411499977111816 0.375272333621979
-0.41100001335144 0.432586163282394
-0.410500049591064 0.32384192943573
-0.409999966621399 0.0890583693981171
-0.409000039100647 0.387152254581451
-0.408499956130981 0.444726705551147
-0.407999992370605 0.331605166196823
-0.407500028610229 0.0894697085022926
-0.406499981880188 0.399082809686661
-0.406000018119812 0.456927090883255
-0.405499935150146 0.339413911104202
-0.404999971389771 0.0898949652910233
-0.404000043869019 0.411065727472305
-0.403499960899353 0.469188779592514
-0.402999997138977 0.347269654273987
-0.402500033378601 0.0903343632817268
-0.40149998664856 0.423103034496307
-0.401000022888184 0.481514036655426
-0.400500059127808 0.355173677206039
-0.399999976158142 0.0907881706953049
-0.399500012397766 0.211301192641258
-0.398999929428101 0.435196459293365
-0.398499965667725 0.493904769420624
-0.398000001907349 0.363127529621124
-0.397500038146973 0.0912566334009171
-0.397000074386597 0.218512535095215
-0.396499991416931 0.4473477602005
-0.396000027656555 0.506363093852997
-0.39549994468689 0.371132552623749
-0.394999980926514 0.0917400047183037
-0.394500017166138 0.225751385092735
-0.394000053405762 0.459559082984924
-0.393499970436096 0.518890917301178
-0.39300000667572 0.379190266132355
-0.392500042915344 0.0922385901212692
-0.391999959945679 0.233018815517426
-0.391499996185303 0.47183221578598
-0.391000032424927 0.531490445137024
-0.390500068664551 0.387301921844482
-0.389999985694885 0.092752642929554
-0.389500021934509 0.240315824747086
-0.388999938964844 0.484169125556946
-0.388499975204468 0.544163882732391
-0.388000011444092 0.395469397306442
-0.387500047683716 0.0932824835181236
-0.38699996471405 0.247643515467644
-0.386500000953674 0.496571838855743
-0.386000037193298 0.556913495063782
-0.385499954223633 0.403694093227386
-0.384999990463257 0.0938284173607826
-0.384500026702881 0.255002856254578
-0.384000062942505 0.50904244184494
-0.383499979972839 0.569741427898407
-0.383000016212463 0.411977410316467
-0.382499933242798 0.0943907797336578
-0.381999969482422 0.262394994497299
-0.381500005722046 0.521583139896393
-0.38100004196167 0.582649886608124
-0.380499958992004 0.420321315526962
-0.379999995231628 0.0949698835611343
-0.379500031471252 0.269821047782898
-0.378999948501587 0.5341956615448
-0.378499984741211 0.595641493797302
-0.378000020980835 0.428727328777313
-0.377500057220459 0.095566101372242
-0.376999974250793 0.27728196978569
-0.376500010490417 0.546882569789886
-0.375999927520752 0.608718395233154
-0.375499963760376 0.437197268009186
-0.375 0.0961797684431076
-0.374500036239624 0.284779220819473
-0.374000072479248 0.55964595079422
-0.373499989509583 0.621883153915405
-0.373000025749207 0.44573250412941
-0.372499942779541 0.0968112722039223
-0.371999979019165 0.292313694953918
-0.371500015258789 0.572488129138947
-0.371000051498413 0.635138392448425
-0.370499968528748 0.454335361719131
-0.370000004768372 0.0974610149860382
-0.369500041007996 0.299886614084244
-0.36899995803833 0.585411250591278
-0.368499994277954 0.648486375808716
-0.368000030517578 0.463007360696793
-0.367500066757202 0.0981293916702271
-0.366999983787537 0.307499200105667
-0.366500020027161 0.598417580127716
-0.365999937057495 0.661929905414581
-0.365499973297119 0.471750378608704
-0.365000009536743 0.0988168120384216
-0.364500045776367 0.315152734518051
-0.363999962806702 0.61150997877121
-0.363499999046326 0.675471663475037
-0.36300003528595 0.480566382408142
-0.362499952316284 0.0995237454771996
-0.361999988555908 0.322848409414291
-0.361500024795532 0.624690353870392
-0.361000061035156 0.689114511013031
-0.360499978065491 0.489457547664642
-0.360000014305115 0.100250594317913
-0.359499931335449 0.330587387084961
-0.358999967575073 0.637961626052856
-0.358500003814697 0.702860832214355
-0.358000040054321 0.498425632715225
-0.357499957084656 0.100997887551785
-0.35699999332428 0.33837103843689
-0.356500029563904 0.651326179504395
-0.355999946594238 0.716713905334473
-0.355499982833862 0.507472932338715
-0.355000019073486 0.101766049861908
-0.35450005531311 0.346200823783875
-0.353999972343445 0.664786815643311
-0.353500008583069 0.730676591396332
-0.352999925613403 0.516601324081421
-0.352499961853027 0.102555654942989
-0.351999998092651 0.354077726602554
-0.351500034332275 0.678345859050751
-0.351000070571899 0.744751989841461
-0.350499987602234 0.525813400745392
-0.350000023841858 0.103367164731026
-0.349499940872192 0.362003445625305
-0.348999977111816 0.692006349563599
-0.34850001335144 0.758942902088165
-0.348000049591064 0.535110950469971
-0.347499966621399 0.104201190173626
-0.347000002861023 0.369979113340378
-0.346500039100647 0.705770969390869
-0.345999956130981 0.773252606391907
-0.345499992370605 0.544496774673462
-0.345000028610229 0.105058275163174
-0.344500064849854 0.378006398677826
-0.343999981880188 0.719642698764801
-0.343500018119812 0.787684500217438
-0.342999935150146 0.553972959518433
-0.342499971389771 0.105939000844955
-0.342000007629395 0.386086583137512
-0.341500043869019 0.733624577522278
-0.340999960899353 0.802241921424866
-0.340499997138977 0.563541829586029
-0.340000033378601 0.106843948364258
-0.339499950408936 0.394221186637878
-0.33899998664856 0.747719168663025
-0.338500022888184 0.816928207874298
-0.338000059127808 0.5732062458992
-0.337499976158142 0.107773847877979
-0.337000012397766 0.402411639690399
-0.336499929428101 0.761930227279663
-0.335999965667725 0.831746995449066
-0.335500001907349 0.582968592643738
-0.335000038146973 0.108729258179665
-0.334500074386597 0.410659611225128
-0.333999991416931 0.776260495185852
-0.333500027656555 0.846701741218567
-0.33299994468689 0.592831611633301
-0.332499980926514 0.109710969030857
-0.332000017166138 0.418966710567474
-0.331500053405762 0.790713369846344
-0.330999970436096 0.861796140670776
-0.33050000667572 0.602798104286194
-0.330000042915344 0.110719598829746
-0.329499959945679 0.427334368228912
-0.328999996185303 0.805292248725891
-0.328500032424927 0.877033948898315
-0.328000068664551 0.612870752811432
-0.327499985694885 0.111755959689617
-0.327000021934509 0.435764372348785
-0.326499938964844 0.820000410079956
-0.325999975204468 0.892419457435608
-0.325500011444092 0.623052537441254
-0.325000047683716 0.112820856273174
-0.32449996471405 0.444258332252502
-0.324000000953674 0.83484148979187
-0.323500037193298 0.907956480979919
-0.322999954223633 0.633346617221832
-0.322499990463257 0.113914966583252
-0.322000026702881 0.452818155288696
-0.321500062942505 0.84981894493103
-0.320999979972839 0.923649370670319
-0.320500016212463 0.643755853176117
-0.319999933242798 0.115039259195328
-0.319499969482422 0.461445271968842
-0.319000005722046 0.864936888217926
-0.31850004196167 0.939501881599426
-0.317999958992004 0.65428352355957
-0.317499995231628 0.116194553673267
-0.317000031471252 0.470141738653183
-0.316499948501587 0.880198836326599
-0.315999984741211 0.955518901348114
-0.315500020980835 0.6649329662323
-0.315000057220459 0.117381751537323
-0.314499974250793 0.478909432888031
-0.314000010490417 0.895608901977539
-0.313499927520752 0.97170490026474
-0.312999963760376 0.675707697868347
-0.3125 0.118601843714714
-0.312000036239624 0.487750113010406
-0.311500072479248 0.911170899868011
-0.310999989509583 0.988064229488373
-0.310500025749207 0.686610877513885
-0.309999942779541 0.119855731725693
-0.309499979019165 0.496665775775909
-0.309000015258789 0.92688912153244
-0.308500051498413 1.0046021938324
-0.307999968528748 0.69764631986618
-0.307500004768372 0.121144533157349
-0.307000041007996 0.505658507347107
-0.30649995803833 0.942767977714539
-0.305999994277954 1.02132332324982
-0.305500030517578 0.708817899227142
-0.305000066757202 0.122469268739223
-0.304499983787537 0.514730095863342
-0.304000020027161 0.958811700344086
-0.303499937057495 1.03823304176331
-0.302999973297119 0.720129191875458
-0.302500009536743 0.123831056058407
-0.302000045776367 0.523882925510406
-0.301499962806702 0.975024878978729
-0.300999999046326 1.05533635616302
-0.30050003528595 0.731584489345551
-0.299999952316284 0.125231057405472
-0.299499988555908 0.533119142055511
-0.299000024795532 0.991412103176117
-0.298500061035156 1.072638630867
-0.297999978065491 0.743187725543976
-0.297500014305115 0.126670479774475
-0.296999931335449 0.54244065284729
-0.296499967575073 1.00797843933105
-0.296000003814697 1.09014594554901
-0.295500040054321 0.754943251609802
-0.294999957084656 0.128150656819344
-0.29449999332428 0.551849842071533
-0.294000029563904 1.02472877502441
-0.293499946594238 1.10786390304565
-0.292999982833862 0.766855478286743
-0.292500019073486 0.129672795534134
-0.29200005531311 0.561349213123322
-0.291499972343445 1.04166793823242
-0.291000008583069 1.12579834461212
-0.290499925613403 0.778928935527802
-0.289999961853027 0.131238326430321
-0.289499998092651 0.570941090583801
-0.289000034332275 1.05880129337311
-0.288500070571899 1.14395534992218
-0.287999987602234 0.791168212890625
-0.287500023841858 0.13284869492054
-0.286999940872192 0.580627918243408
-0.286499977111816 1.07613480091095
-0.28600001335144 1.16234171390533
-0.285500049591064 0.803578555583954
-0.284999966621399 0.134505391120911
-0.284500002861023 0.590411901473999
-0.284000039100647 1.09367334842682
-0.283499956130981 1.18096363544464
-0.282999992370605 0.816164791584015
-0.282500028610229 0.136209979653358
-0.282000064849854 0.600296080112457
-0.281499981880188 1.11142361164093
-0.281000018119812 1.19982826709747
-0.280499935150146 0.828932225704193
-0.279999971389771 0.137964099645615
-0.279500007629395 0.610282838344574
-0.279000043869019 1.12939059734344
-0.278499960899353 1.21894264221191
-0.277999997138977 0.841886222362518
-0.277500033378601 0.139769434928894
-0.276999950408936 0.620375156402588
-0.27649998664856 1.14758133888245
-0.276000022888184 1.23831403255463
-0.275500059127808 0.855032503604889
-0.274999976158142 0.141627818346024
-0.274500012397766 0.630575656890869
-0.273999929428101 1.16600155830383
-0.273499965667725 1.25794994831085
-0.273000001907349 0.868376970291138
-0.272500038146973 0.143541127443314
-0.272000074386597 0.640887081623077
-0.271499991416931 1.18465840816498
-0.271000027656555 1.27785837650299
-0.27049994468689 0.881925821304321
-0.269999980926514 0.145511269569397
-0.269500017166138 0.65131276845932
-0.269000053405762 1.20355820655823
-0.268499970436096 1.29804706573486
-0.26800000667572 0.895685076713562
-0.267500042915344 0.147540360689163
-0.266999959945679 0.661855578422546
-0.266499996185303 1.22270858287811
-0.266000032424927 1.31852495670319
-0.265500068664551 0.909661531448364
-0.264999985694885 0.149630486965179
-0.264500021934509 0.672518789768219
-0.263999938964844 1.24211692810059
-0.263499975204468 1.33930051326752
-0.263000011444092 0.923862159252167
-0.262500047683716 0.151783928275108
-0.26199996471405 0.683305442333221
-0.261500000953674 1.26179003715515
-0.261000037193298 1.36038291454315
-0.260499954223633 0.93829345703125
-0.259999990463257 0.15400305390358
-0.259500026702881 0.694218933582306
-0.259000062942505 1.28173637390137
-0.258499979972839 1.3817812204361
-0.258000016212463 0.95296323299408
-0.257499933242798 0.156290307641029
-0.256999969482422 0.705263018608093
-0.256500005722046 1.30196404457092
-0.25600004196167 1.40350568294525
-0.255499958992004 0.967879414558411
-0.254999995231628 0.15864834189415
-0.254500031471252 0.716440737247467
-0.253999948501587 1.32248115539551
-0.253499984741211 1.42556631565094
-0.253000020980835 0.983049273490906
-0.252500057220459 0.161079779267311
-0.251999974250793 0.727756202220917
-0.251500010490417 1.34329700469971
-0.250999927520752 1.44797360897064
-0.250499963760376 0.998481869697571
-0.25 0.163587599992752
-0.249500036239624 0.739213109016418
-0.248999953269958 1.36442017555237
-0.248499989509583 1.47073876857758
-0.248000025749207 1.01418507099152
-0.247499942779541 0.166174724698067
-0.246999979019165 0.750815093517303
-0.246500015258789 1.38585996627808
-0.246000051498413 1.49387216567993
-0.245499968528748 1.03016865253448
-0.245000004768372 0.168844327330589
-0.244500041007996 0.762566328048706
-0.24399995803833 1.4076269865036
-0.243499994277954 1.51738679409027
-0.243000030517578 1.04644179344177
-0.242500066757202 0.171599730849266
-0.241999983787537 0.774471044540405
-0.241500020027161 1.42972993850708
-0.240999937057495 1.54129457473755
-0.240499973297119 1.06301391124725
-0.240000009536743 0.174444392323494
-0.239500045776367 0.78653359413147
-0.238999962806702 1.45218074321747
-0.238499999046326 1.56560814380646
-0.23800003528595 1.07989573478699
-0.237499952316284 0.177382066845894
-0.236999988555908 0.798757910728455
-0.236500024795532 1.47498941421509
-0.236000061035156 1.59034156799316
-0.235499978065491 1.09709739685059
-0.235000014305115 0.180416449904442
-0.234500050544739 0.811149001121521
-0.233999967575073 1.49816787242889
-0.233500003814697 1.61550736427307
-0.233000040054321 1.114630818367
-0.232499957084656 0.183551803231239
-0.23199999332428 0.823711574077606
-0.231500029563904 1.52172768115997
-0.230999946594238 1.64112138748169
-0.230499982833862 1.13250708580017
-0.230000019073486 0.186792403459549
-0.22950005531311 0.836450099945068
-0.228999972343445 1.54568123817444
-0.228500008583069 1.66719830036163
-0.228000044822693 1.15073871612549
-0.227499961853027 0.190142601728439
-0.226999998092651 0.849370300769806
-0.226500034332275 1.57004117965698
-0.22599995136261 1.69375360012054
-0.225499987602234 1.16933810710907
-0.225000023841858 0.193607300519943
-0.224499940872192 0.862476468086243
-0.223999977111816 1.59482097625732
-0.22350001335144 1.72080433368683
-0.223000049591064 1.18831872940063
-0.222499966621399 0.197191581130028
-0.222000002861023 0.875774621963501
-0.221500039100647 1.62003409862518
-0.220999956130981 1.74836707115173
-0.220499992370605 1.20769488811493
-0.220000028610229 0.200900658965111
-0.219500064849854 0.889269948005676
-0.218999981880188 1.64569592475891
-0.218500018119812 1.77646064758301
-0.217999935150146 1.22748100757599
-0.217499971389771 0.204740256071091
-0.217000007629395 0.902968287467957
-0.216500043869019 1.6718202829361
-0.215999960899353 1.80510270595551
-0.215499997138977 1.24769222736359
-0.215000033378601 0.208716243505478
-0.214499950408936 0.916875660419464
-0.21399998664856 1.69842410087585
-0.213500022888184 1.83431375026703
-0.213000059127808 1.26834499835968
-0.212499976158142 0.212834969162941
-0.212000012397766 0.930997967720032
-0.21150004863739 1.72552287578583
-0.210999965667725 1.86411428451538
-0.210500001907349 1.28945636749268
-0.210000038146973 0.217103019356728
-0.209499955177307 0.945341646671295
-0.208999991416931 1.75313425064087
-0.208500027656555 1.89452517032623
-0.20799994468689 1.31104362010956
-0.207499980926514 0.221527621150017
-0.207000017166138 0.959913194179535
-0.206500053405762 1.78127610683441
-0.205999970436096 1.9255702495575
-0.20550000667572 1.33312547206879
-0.205000042915344 0.226116105914116
-0.204499959945679 0.97471958398819
-0.203999996185303 1.80996644496918
-0.203500032424927 1.95727229118347
-0.202999949455261 1.35572135448456
-0.202499985694885 0.230876490473747
-0.202000021934509 0.989767611026764
-0.201499938964844 1.83922600746155
-0.200999975204468 1.98965573310852
-0.200500011444092 1.37885284423828
-0.200000047683716 0.235817164182663
-0.19949996471405 1.00506448745728
-0.199000000953674 1.86907386779785
-0.198500037193298 2.02274703979492
-0.197999954223633 1.40254056453705
-0.197499990463257 0.240947142243385
-0.197000026702881 1.02061772346497
-0.196500062942505 1.89953243732452
-0.195999979972839 2.05657339096069
-0.195500016212463 1.42680764198303
-0.194999933242798 0.246275901794434
-0.194499969482422 1.03643524646759
-0.194000005722046 1.93062400817871
-0.19350004196167 2.09116458892822
-0.192999958992004 1.45167863368988
-0.192499995231628 0.251813590526581
-0.192000031471252 1.05252468585968
-0.191499948501587 1.96237099170685
-0.190999984741211 2.12654876708984
-0.190500020980835 1.47717893123627
-0.190000057220459 0.257571041584015
-0.189499974250793 1.06889474391937
-0.189000010490417 1.99479877948761
-0.188500046730042 2.16275978088379
-0.187999963760376 1.50333476066589
-0.1875 0.263559699058533
-0.187000036239624 1.08555376529694
-0.186499953269958 2.02793383598328
-0.185999989509583 2.19982933998108
-0.185500025749207 1.53017473220825
-0.184999942779541 0.26979187130928
-0.184499979019165 1.10251080989838
-0.184000015258789 2.06180214881897
-0.183500051498413 2.23779344558716
-0.182999968528748 1.55772888660431
-0.182500004768372 0.276280641555786
-0.182000041007996 1.11977481842041
-0.18149995803833 2.09643197059631
-0.180999994277954 2.27668857574463
-0.180500030517578 1.58602917194366
-0.180000066757202 0.283039897680283
-0.179499983787537 1.1373553276062
-0.179000020027161 2.13185429573059
-0.178499937057495 2.31655526161194
-0.177999973297119 1.61510825157166
-0.177500009536743 0.290084660053253
-0.177000045776367 1.1552619934082
-0.176499962806702 2.16809916496277
-0.175999999046326 2.35743308067322
-0.17550003528595 1.64500272274017
-0.174999952316284 0.297430962324142
-0.174499988555908 1.17350566387177
-0.174000024795532 2.20519971847534
-0.173500061035156 2.39936637878418
-0.172999978065491 1.67574989795685
-0.172500014305115 0.305095821619034
-0.172000050544739 1.19209599494934
-0.171499967575073 2.24319124221802
-0.171000003814697 2.44240140914917
-0.170500040054321 1.7073894739151
-0.169999957084656 0.313097685575485
-0.16949999332428 1.21104431152344
-0.169000029563904 2.28211069107056
-0.168499946594238 2.48658633232117
-0.167999982833862 1.7399640083313
-0.167500019073486 0.32145619392395
-0.16700005531311 1.23036134243011
-0.166499972343445 2.32199501991272
-0.166000008583069 2.53197312355042
-0.165500044822693 1.77351832389832
-0.164999961853027 0.330192536115646
-0.164499998092651 1.25005900859833
-0.164000034332275 2.36288523674011
-0.16349995136261 2.57861638069153
-0.162999987602234 1.80810129642487
-0.162500023841858 0.339329332113266
-0.161999940872192 1.27014899253845
-0.161499977111816 2.40482497215271
-0.16100001335144 2.62657308578491
-0.160500049591064 1.84376311302185
-0.159999966621399 0.348891228437424
-0.159500002861023 1.2906436920166
-0.159000039100647 2.44785857200623
-0.158499956130981 2.67590641975403
-0.157999992370605 1.88055860996246
-0.157500028610229 0.358904451131821
-0.157000064849854 1.31155574321747
-0.156499981880188 2.49203419685364
-0.156000018119812 2.72667980194092
-0.155499935150146 1.91854655742645
-0.154999971389771 0.369397670030594
-0.154500007629395 1.33289742469788
-0.154000043869019 2.53740119934082
-0.153499960899353 2.77896404266357
-0.152999997138977 1.9577876329422
-0.152500033378601 0.380401223897934
-0.151999950408936 1.35468316078186
-0.15149998664856 2.58401393890381
-0.151000022888184 2.83283257484436
-0.150500059127808 1.99834895133972
-0.149999976158142 0.39194855093956
-0.149500012397766 1.37692534923553
-0.14900004863739 2.63192820549011
-0.148499965667725 2.88836288452148
-0.148000001907349 2.04030132293701
-0.147500038146973 0.404075473546982
-0.146999955177307 1.39963889122009
-0.146499991416931 2.68120455741882
-0.146000027656555 2.94563984870911
-0.14549994468689 2.08372139930725
-0.144999980926514 0.416821002960205
-0.144500017166138 1.42283761501312
-0.144000053405762 2.73190450668335
-0.143499970436096 3.00475096702576
-0.14300000667572 2.12869024276733
-0.142500042915344 0.430227190256119
-0.141999959945679 1.4465354681015
-0.141499996185303 2.78409647941589
-0.141000032424927 3.06579375267029
-0.140499949455261 2.17529535293579
-0.139999985694885 0.44434005022049
-0.139500021934509 1.47074806690216
-0.138999938964844 2.83785176277161
-0.138499975204468 3.12887024879456
-0.138000011444092 2.22363090515137
-0.137500047683716 0.459209412336349
-0.13699996471405 1.49548983573914
-0.136500000953674 2.89324522018433
-0.136000037193298 3.19408679008484
-0.135499954223633 2.27379894256592
-0.134999990463257 0.474889665842056
-0.134500026702881 1.52077519893646
-0.134000062942505 2.95035815238953
-0.133499979972839 3.26156258583069
-0.133000016212463 2.3259072303772
-0.132499933242798 0.491439878940582
-0.131999969482422 1.54661953449249
-0.131500005722046 3.00927567481995
-0.13100004196167 3.33142185211182
-0.130499958992004 2.38007426261902
-0.129999995231628 0.508925199508667
-0.129500031471252 1.573037981987
-0.128999948501587 3.07008862495422
-0.128499984741211 3.40379929542542
-0.128000020980835 2.43642783164978
-0.127500057220459 0.527415990829468
-0.126999974250793 1.60004460811615
-0.126500010490417 3.13289403915405
-0.126000046730042 3.47883868217468
-0.125499963760376 2.49510455131531
-0.125 0.54699033498764
-0.124500036239624 1.62765383720398
-0.123999953269958 3.19779515266418
-0.123499989509583 3.55669689178467
-0.123000025749207 2.55625534057617
-0.122499942779541 0.5677330493927
-0.121999979019165 1.65587937831879
-0.121500015258789 3.26490259170532
-0.121000051498413 3.63753938674927
-0.120499968528748 2.62003993988037
-0.120000004768372 0.589738130569458
-0.119500041007996 1.68473374843597
-0.11899995803833 3.33433365821838
-0.118499994277954 3.72154927253723
-0.118000030517578 2.68663549423218
-0.117499947547913 0.613108694553375
-0.116999983787537 1.71422863006592
-0.116500020027161 3.40621542930603
-0.115999937057495 3.80891990661621
-0.115499973297119 2.75623321533203
-0.115000009536743 0.637958467006683
-0.114500045776367 1.7443745136261
-0.113999962806702 3.48068022727966
-0.113499999046326 3.89986157417297
-0.11300003528595 2.8290421962738
-0.112499952316284 0.664413154125214
-0.111999988555908 1.77518010139465
-0.111500024795532 3.55787444114685
-0.111000061035156 3.99460577964783
-0.110499978065491 2.90528917312622
-0.110000014305115 0.69261234998703
-0.109500050544739 1.80665028095245
-0.108999967575073 3.6379508972168
-0.108500003814697 4.09339761734009
-0.108000040054321 2.98522543907166
-0.107499957084656 0.722710609436035
-0.10699999332428 1.83878982067108
-0.106500029563904 3.72107315063477
-0.105999946594238 4.1965069770813
-0.105499982833862 3.06912207603455
-0.105000019073486 0.754879653453827
-0.10450005531311 1.87159621715546
-0.103999972343445 3.8074209690094
-0.103500008583069 4.30422687530518
-0.103000044822693 3.1572802066803
-0.102499961853027 0.789311408996582
-0.101999998092651 1.90506517887115
-0.101500034332275 3.89718317985535
-0.10099995136261 4.41687774658203
-0.100499987602234 3.25002956390381
-0.100000023841858 0.826219439506531
-0.0994999408721924 1.93918550014496
-0.0989999771118164 3.990562915802
-0.0985000133514404 4.53480529785156
-0.0980000495910645 3.34773302078247
-0.0974999666213989 0.865843832492828
-0.096500039100647 4.08777904510498
-0.0959999561309814 4.65839195251465
-0.0954999923706055 3.45079398155212
-0.0950000286102295 0.908452808856964
-0.093999981880188 4.18906688690186
-0.093500018119812 4.78805208206177
-0.093000054359436 3.55965518951416
-0.0924999713897705 0.954349279403687
-0.0915000438690186 4.29467725753784
-0.090999960899353 4.92424249649048
-0.0904999971389771 3.67481017112732
-0.0900000333786011 1.00387394428253
-0.0889999866485596 4.40488052368164
-0.0885000228881836 5.06746435165405
-0.0880000591278076 3.79680824279785
-0.0874999761581421 1.05741274356842
-0.0865000486373901 4.51996850967407
-0.0859999656677246 5.21827173233032
-0.0855000019073486 3.92625951766968
-0.0850000381469727 1.11540269851685
-0.0844999551773071 2.15581798553467
-0.0839999914169312 4.64025211334229
-0.0835000276565552 5.37726879119873
-0.0829999446868896 4.06384611129761
-0.0824999809265137 1.17834186553955
-0.0820000171661377 2.19332313537598
-0.0815000534057617 4.76606512069702
-0.0809999704360962 5.54512882232666
-0.0805000066757202 4.2103328704834
-0.0800000429153442 1.2467976808548
-0.0794999599456787 2.23093485832214
-0.0789999961853027 4.89776468276978
-0.0785000324249268 5.7225923538208
-0.0779999494552612 4.36658048629761
-0.0774999856948853 1.32141947746277
-0.0770000219345093 2.26847434043884
-0.0764999389648438 5.03572940826416
-0.0759999752044678 5.91048192977905
-0.0755000114440918 4.5335545539856
-0.0750000476837158 1.40295338630676
-0.0744999647140503 2.30571436882019
-0.0740000009536743 5.18036937713623
-0.0735000371932983 6.10971069335938
-0.0729999542236328 4.71234512329102
-0.0724999904632568 1.49225986003876
-0.0720000267028809 2.34237003326416
-0.0715000629425049 5.33211040496826
-0.0709999799728394 6.32129144668579
-0.0705000162124634 4.90419244766235
-0.0700000524520874 1.59033191204071
-0.0694999694824219 2.37808632850647
-0.0690000057220459 5.49140691757202
-0.0685000419616699 6.54635429382324
-0.0679999589920044 5.11050033569336
-0.0674999952316284 1.6983243227005
-0.0670000314712524 2.41241884231567
-0.0664999485015869 5.65873575210571
-0.0659999847412109 6.7861590385437
-0.065500020980835 5.33287191390991
-0.065000057220459 1.81758224964142
-0.0644999742507935 2.44481134414673
-0.0640000104904175 5.83458280563354
-0.0635000467300415 7.04210901260376
-0.062999963760376 5.57313394546509
-0.0625 1.9496785402298
-0.062000036239624 2.4745671749115
-0.0614999532699585 6.01944923400879
-0.0609999895095825 7.31577682495117
-0.0605000257492065 5.83338642120361
-0.059999942779541 2.0964629650116
-0.059499979019165 2.50081419944763
-0.0590000152587891 6.21383237838745
-0.0585000514984131 7.60891723632812
-0.0579999685287476 6.11604642868042
-0.0575000047683716 2.26011800765991
-0.0570000410079956 2.52245688438416
-0.0564999580383301 6.41821193695068
-0.0559999942779541 7.92350053787231
-0.0555000305175781 6.42390155792236
-0.0549999475479126 2.44323134422302
-0.0544999837875366 2.53811526298523
-0.0540000200271606 6.63302373886108
-0.0535000562667847 8.26172256469727
-0.0529999732971191 6.76017904281616
-0.0525000095367432 2.64888596534729
-0.0520000457763672 2.54604744911194
-0.0514999628067017 6.85862159729004
-0.0509999990463257 8.62604141235352
-0.0505000352859497 7.12863063812256
-0.0499999523162842 2.88077282905579
-0.0494999885559082 2.54404544830322
-0.0490000247955322 7.09523344039917
-0.0485000610351562 9.01918697357178
-0.0479999780654907 7.53362321853638
-0.0475000143051147 3.14333033561707
-0.0470000505447388 2.52929925918579
-0.0464999675750732 7.34286975860596
-0.0460000038146973 9.44419860839844
-0.0455000400543213 7.9802680015564
-0.0449999570846558 3.44193005561829
-0.0444999933242798 2.49821662902832
-0.0440000295639038 7.60122489929199
-0.0434999465942383 9.90441608428955
-0.0429999828338623 8.47453880310059
-0.0425000190734863 3.7830970287323
-0.0420000553131104 2.44618344306946
-0.0414999723434448 7.86951017379761
-0.0410000085830688 10.4034690856934
-0.0405000448226929 9.02345371246338
-0.0399999618530273 4.17480278015137
-0.0394999980926514 2.36724138259888
-0.0390000343322754 8.14622497558594
-0.0384999513626099 10.9452533721924
-0.0379999876022339 9.63524723052979
-0.0369999408721924 2.25365352630615
-0.0364999771118164 8.42880725860596
-0.0360000133514404 11.5338020324707
-0.0355000495910645 10.3195648193359
-0.0349999666213989 5.15128135681152
-0.0345000028610229 2.09531569480896
-0.034000039100647 8.71314716339111
-0.0334999561309814 12.1730966567993
-0.0329999923706055 11.0876989364624
-0.0325000286102295 5.76308345794678
-0.031999945640564 1.87895023822784
-0.031499981880188 8.99285507202148
-0.031000018119812 12.8666887283325
-0.030500054359436 11.9527387619019
-0.0299999713897705 6.48082447052002
-0.0295000076293945 1.58701384067535
-0.0290000438690186 9.25815868377686
-0.028499960899353 13.6170654296875
-0.0279999971389771 12.9296941757202
-0.0275000333786011 7.32761812210083
-0.0269999504089355 1.19618964195251
-0.0264999866485596 9.49432754516602
-0.0260000228881836 14.4245119094849
-0.0255000591278076 14.0353498458862
-0.0249999761581421 8.33218193054199
-0.0245000123977661 0.675352096557617
-0.0240000486373901 9.67925643920898
-0.0234999656677246 15.2852449417114
-0.0230000019073486 15.2876873016357
-0.0225000381469727 9.52998828887939
-0.0219999551773071 0.0171821732074022
-0.0214999914169312 9.77990531921387
-0.0210000276565552 16.1882019042969
-0.0204999446868896 16.7043495178223
-0.0199999809265137 10.9642419815063
-0.0195000171661377 0.937240660190582
-0.0190000534057617 9.74699211120605
-0.0184999704360962 17.1097087860107
-0.0180000066757202 18.299259185791
-0.0175000429153442 12.6861171722412
-0.0169999599456787 2.15921187400818
-0.0164999961853027 9.50720977783203
-0.0160000324249268 18.0045757293701
-0.0154999494552612 20.0756568908691
-0.0149999856948853 14.7527370452881
-0.0145000219345093 3.78074884414673
-0.0140000581741333 8.95216178894043
-0.0134999752044678 18.7914066314697
-0.0130000114440918 22.0124454498291
-0.0125000476837158 17.2197513580322
-0.0119999647140503 5.92570638656616
-0.0115000009536743 7.92378091812134
-0.0110000371932983 19.3289928436279
-0.0104999542236328 24.0380535125732
-0.00999999046325684 20.1215076446533
-0.00950002670288086 8.73929595947266
-0.00899994373321533 6.1987419128418
-0.00849997997283936 19.3807487487793
-0.00800001621246338 25.9823303222656
-0.0075000524520874 23.4243106842041
-0.00699996948242188 12.3595390319824
-0.0065000057220459 3.48382210731506
-0.00600004196166992 18.5692272186279
-0.00549995899200439 27.4945068359375
-0.00499999523162842 26.9252986907959
-0.00450003147125244 16.8260917663574
-0.00399994850158691 0.536869525909424
-0.00349998474121094 16.3497943878174
-0.00300002098083496 27.9284801483154
-0.00250005722045898 30.058464050293
-0.00199997425079346 21.8436241149902
-0.00150001049041748 5.98432064056396
-0.000499963760375977 26.297248840332
0 31.6318054199219
0.000499963760375977 26.297248840332
0.00150001049041748 5.98432064056396
0.00199997425079346 21.8436241149902
0.00250005722045898 30.058464050293
0.00300002098083496 27.9284801483154
0.00349998474121094 16.3497943878174
0.00399994850158691 0.536869525909424
0.00450003147125244 16.8260917663574
0.00499999523162842 26.9252986907959
0.00549995899200439 27.4945068359375
0.00600004196166992 18.5692272186279
0.0065000057220459 3.48382210731506
0.00699996948242188 12.3595390319824
0.0075000524520874 23.4243106842041
0.00800001621246338 25.9823303222656
0.00849997997283936 19.3807487487793
0.00899994373321533 6.1987419128418
0.00950002670288086 8.73929595947266
0.00999999046325684 20.1215076446533
0.0104999542236328 24.0380535125732
0.0110000371932983 19.3289928436279
0.0115000009536743 7.92378091812134
0.0119999647140503 5.92570638656616
0.0125000476837158 17.2197513580322
0.0130000114440918 22.0124454498291
0.0134999752044678 18.7914066314697
0.0140000581741333 8.95216178894043
0.0145000219345093 3.78074884414673
0.0149999856948853 14.7527370452881
0.0154999494552612 20.0756568908691
0.0160000324249268 18.0045757293701
0.0164999961853027 9.50720977783203
0.0169999599456787 2.15921187400818
0.0175000429153442 12.6861171722412
0.0180000066757202 18.299259185791
0.0184999704360962 17.1097087860107
0.0190000534057617 9.74699211120605
0.0195000171661377 0.937240660190582
0.0199999809265137 10.9642419815063
0.0204999446868896 16.7043495178223
0.0210000276565552 16.1882019042969
0.0214999914169312 9.77990531921387
0.0219999551773071 0.0171821732074022
0.0225000381469727 9.52998828887939
0.0230000019073486 15.2876873016357
0.0234999656677246 15.2852449417114
0.0240000486373901 9.67925643920898
0.0245000123977661 0.675352096557617
0.0249999761581421 8.33218193054199
0.0255000591278076 14.0353498458862
0.0260000228881836 14.4245119094849
0.0264999866485596 9.49432754516602
0.0269999504089355 1.19618964195251
0.0275000333786011 7.32761812210083
0.0279999971389771 12.9296941757202
0.028499960899353 13.6170654296875
0.0290000438690186 9.25815868377686
0.0295000076293945 1.58701384067535
0.0299999713897705 6.48082447052002
0.030500054359436 11.9527387619019
0.031000018119812 12.8666887283325
0.031499981880188 8.99285507202148
0.031999945640564 1.87895023822784
0.0325000286102295 5.76308345794678
0.0329999923706055 11.0876989364624
0.0334999561309814 12.1730966567993
0.034000039100647 8.71314716339111
0.0345000028610229 2.09531569480896
0.0349999666213989 5.15128135681152
0.0355000495910645 10.3195648193359
0.0360000133514404 11.5338020324707
0.0364999771118164 8.42880725860596
0.0369999408721924 2.25365352630615
0.0379999876022339 9.63524723052979
0.0384999513626099 10.9452533721924
0.0390000343322754 8.14622497558594
0.0394999980926514 2.36724138259888
0.0399999618530273 4.17480278015137
0.0405000448226929 9.02345371246338
0.0410000085830688 10.4034690856934
0.0414999723434448 7.86951017379761
0.0420000553131104 2.44618344306946
0.0425000190734863 3.7830970287323
0.0429999828338623 8.47453880310059
0.0434999465942383 9.90441608428955
0.0440000295639038 7.60122489929199
0.0444999933242798 2.49821662902832
0.0449999570846558 3.44193005561829
0.0455000400543213 7.9802680015564
0.0460000038146973 9.44419860839844
0.0464999675750732 7.34286975860596
0.0470000505447388 2.52929925918579
0.0475000143051147 3.14333033561707
0.0479999780654907 7.53362321853638
0.0485000610351562 9.01918697357178
0.0490000247955322 7.09523344039917
0.0494999885559082 2.54404544830322
0.0499999523162842 2.88077282905579
0.0505000352859497 7.12863063812256
0.0509999990463257 8.62604141235352
0.0514999628067017 6.85862159729004
0.0520000457763672 2.54604744911194
0.0525000095367432 2.64888596534729
0.0529999732971191 6.76017904281616
0.0535000562667847 8.26172256469727
0.0540000200271606 6.63302373886108
0.0544999837875366 2.53811526298523
0.0549999475479126 2.44323134422302
0.0555000305175781 6.42390155792236
0.0559999942779541 7.92350053787231
0.0564999580383301 6.41821193695068
0.0570000410079956 2.52245688438416
0.0575000047683716 2.26011800765991
0.0579999685287476 6.11604642868042
0.0585000514984131 7.60891723632812
0.0590000152587891 6.21383237838745
0.059499979019165 2.50081419944763
0.059999942779541 2.0964629650116
0.0605000257492065 5.83338642120361
0.0609999895095825 7.31577682495117
0.0614999532699585 6.01944923400879
0.062000036239624 2.4745671749115
0.0625 1.9496785402298
0.062999963760376 5.57313394546509
0.0635000467300415 7.04210901260376
0.0640000104904175 5.83458280563354
0.0644999742507935 2.44481134414673
0.065000057220459 1.81758224964142
0.065500020980835 5.33287191390991
0.0659999847412109 6.7861590385437
0.0664999485015869 5.65873575210571
0.0670000314712524 2.41241884231567
0.0674999952316284 1.6983243227005
0.0679999589920044 5.11050033569336
0.0685000419616699 6.54635429382324
0.0690000057220459 5.49140691757202
0.0694999694824219 2.37808632850647
0.0700000524520874 1.59033191204071
0.0705000162124634 4.90419244766235
0.0709999799728394 6.32129144668579
0.0715000629425049 5.33211040496826
0.0720000267028809 2.34237003326416
0.0724999904632568 1.49225986003876
0.0729999542236328 4.71234512329102
0.0735000371932983 6.10971069335938
0.0740000009536743 5.18036937713623
0.0744999647140503 2.30571436882019
0.0750000476837158 1.40295338630676
0.0755000114440918 4.5335545539856
0.0759999752044678 5.91048192977905
0.0764999389648438 5.03572940826416
0.0770000219345093 2.26847434043884
0.0774999856948853 1.32141947746277
0.0779999494552612 4.36658048629761
0.0785000324249268 5.7225923538208
0.0789999961853027 4.89776468276978
0.0794999599456787 2.23093485832214
0.0800000429153442 1.2467976808548
0.0805000066757202 4.2103328704834
0.0809999704360962 5.54512882232666
0.0815000534057617 4.76606512069702
0.0820000171661377 2.19332313537598
0.0824999809265137 1.17834186553955
0.0829999446868896 4.06384611129761
0.0835000276565552 5.37726879119873
0.0839999914169312 4.64025211334229
0.0844999551773071 2.15581798553467
0.0850000381469727 1.11540269851685
0.0855000019073486 3.92625951766968
0.0859999656677246 5.21827173233032
0.0865000486373901 4.51996850967407
0.0874999761581421 1.05741274356842
0.0880000591278076 3.79680824279785
0.0885000228881836 5.06746435165405
0.0889999866485596 4.40488052368164
0.0900000333786011 1.00387394428253
0.0904999971389771 3.67481017112732
0.090999960899353 4.92424249649048
0.0915000438690186 4.29467725753784
0.0924999713897705 0.954349279403687
0.093000054359436 3.55965518951416
0.093500018119812 4.78805208206177
0.093999981880188 4.18906688690186
0.0950000286102295 0.908452808856964
0.0954999923706055 3.45079398155212
0.0959999561309814 4.65839195251465
0.096500039100647 4.08777904510498
0.0974999666213989 0.865843832492828
0.0980000495910645 3.34773302078247
0.0985000133514404 4.53480529785156
0.0989999771118164 3.990562915802
0.0994999408721924 1.93918550014496
0.100000023841858 0.826219439506531
0.100499987602234 3.25002956390381
0.10099995136261 4.41687774658203
0.101500034332275 3.89718317985535
0.101999998092651 1.90506517887115
0.102499961853027 0.789311408996582
0.103000044822693 3.1572802066803
0.103500008583069 4.30422687530518
0.103999972343445 3.8074209690094
0.10450005531311 1.87159621715546
0.105000019073486 0.754879653453827
0.105499982833862 3.06912207603455
0.105999946594238 4.1965069770813
0.106500029563904 3.72107315063477
0.10699999332428 1.83878982067108
0.107499957084656 0.722710609436035
0.108000040054321 2.98522543907166
0.108500003814697 4.09339761734009
0.108999967575073 3.6379508972168
0.109500050544739 1.80665028095245
0.110000014305115 0.69261234998703
0.110499978065491 2.90528917312622
0.111000061035156 3.99460577964783
0.111500024795532 3.55787444114685
0.111999988555908 1.77518010139465
0.112499952316284 0.664413154125214
0.11300003528595 2.8290421962738
0.113499999046326 3.89986157417297
0.113999962806702 3.48068022727966
0.114500045776367 1.7443745136261
0.115000009536743 0.637958467006683
0.115499973297119 2.75623321533203
0.115999937057495 3.80891990661621
0.116500020027161 3.40621542930603
0.116999983787537 1.71422863006592
0.117499947547913 0.613108694553375
0.118000030517578 2.68663549423218
0.118499994277954 3.72154927253723
0.11899995803833 3.33433365821838
0.119500041007996 1.68473374843597
0.120000004768372 0.589738130569458
0.120499968528748 2.62003993988037
0.121000051498413 3.63753938674927
0.121500015258789 3.26490259170532
0.121999979019165 1.65587937831879
0.122499942779541 0.5677330493927
0.123000025749207 2.55625534057617
0.123499989509583 3.55669689178467
0.123999953269958 3.19779515266418
0.124500036239624 1.62765383720398
0.125 0.54699033498764
0.125499963760376 2.49510455131531
0.126000046730042 3.47883868217468
0.126500010490417 3.13289403915405
0.126999974250793 1.60004460811615
0.127500057220459 0.527415990829468
0.128000020980835 2.43642783164978
0.128499984741211 3.40379929542542
0.128999948501587 3.07008862495422
0.129500031471252 1.573037981987
0.129999995231628 0.508925199508667
0.130499958992004 2.38007426261902
0.13100004196167 3.33142185211182
0.131500005722046 3.00927567481995
0.131999969482422 1.54661953449249
0.132499933242798 0.491439878940582
0.133000016212463 2.3259072303772
0.133499979972839 3.26156258583069
0.134000062942505 2.95035815238953
0.134500026702881 1.52077519893646
0.134999990463257 0.474889665842056
0.135499954223633 2.27379894256592
0.136000037193298 3.19408679008484
0.136500000953674 2.89324522018433
0.13699996471405 1.49548983573914
0.137500047683716 0.459209412336349
0.138000011444092 2.22363090515137
0.138499975204468 3.12887024879456
0.138999938964844 2.83785176277161
0.139500021934509 1.47074806690216
0.139999985694885 0.44434005022049
0.140499949455261 2.17529535293579
0.141000032424927 3.06579375267029
0.141499996185303 2.78409647941589
0.141999959945679 1.4465354681015
0.142500042915344 0.430227190256119
0.14300000667572 2.12869024276733
0.143499970436096 3.00475096702576
0.144000053405762 2.73190450668335
0.144500017166138 1.42283761501312
0.144999980926514 0.416821002960205
0.14549994468689 2.08372139930725
0.146000027656555 2.94563984870911
0.146499991416931 2.68120455741882
0.146999955177307 1.39963889122009
0.147500038146973 0.404075473546982
0.148000001907349 2.04030132293701
0.148499965667725 2.88836288452148
0.14900004863739 2.63192820549011
0.149500012397766 1.37692534923553
0.149999976158142 0.39194855093956
0.150500059127808 1.99834895133972
0.151000022888184 2.83283257484436
0.15149998664856 2.58401393890381
0.151999950408936 1.35468316078186
0.152500033378601 0.380401223897934
0.152999997138977 1.9577876329422
0.153499960899353 2.77896404266357
0.154000043869019 2.53740119934082
0.154500007629395 1.33289742469788
0.154999971389771 0.369397670030594
0.155499935150146 1.91854655742645
0.156000018119812 2.72667980194092
0.156499981880188 2.49203419685364
0.157000064849854 1.31155574321747
0.157500028610229 0.358904451131821
0.157999992370605 1.88055860996246
0.158499956130981 2.67590641975403
0.159000039100647 2.44785857200623
0.159500002861023 1.2906436920166
0.159999966621399 0.348891228437424
0.160500049591064 1.84376311302185
0.16100001335144 2.62657308578491
0.161499977111816 2.40482497215271
0.161999940872192 1.27014899253845
0.162500023841858 0.339329332113266
0.162999987602234 1.80810129642487
0.16349995136261 2.57861638069153
0.164000034332275 2.36288523674011
0.164499998092651 1.25005900859833
0.164999961853027 0.330192536115646
0.165500044822693 1.77351832389832
0.166000008583069 2.53197312355042
0.166499972343445 2.32199501991272
0.16700005531311 1.23036134243011
0.167500019073486 0.32145619392395
0.167999982833862 1.7399640083313
0.168499946594238 2.48658633232117
0.169000029563904 2.28211069107056
0.16949999332428 1.21104431152344
0.169999957084656 0.313097685575485
0.170500040054321 1.7073894739151
0.171000003814697 2.44240140914917
0.171499967575073 2.24319124221802
0.172000050544739 1.19209599494934
0.172500014305115 0.305095821619034
0.172999978065491 1.67574989795685
0.173500061035156 2.39936637878418
0.174000024795532 2.20519971847534
0.174499988555908 1.17350566387177
0.174999952316284 0.297430962324142
0.17550003528595 1.64500272274017
0.175999999046326 2.35743308067322
0.176499962806702 2.16809916496277
0.177000045776367 1.1552619934082
0.177500009536743 0.290084660053253
0.177999973297119 1.61510825157166
0.178499937057495 2.31655526161194
0.179000020027161 2.13185429573059
0.179499983787537 1.1373553276062
0.180000066757202 0.283039897680283
0.180500030517578 1.58602917194366
0.180999994277954 2.27668857574463
0.18149995803833 2.09643197059631
0.182000041007996 1.11977481842041
0.182500004768372 0.276280641555786
0.182999968528748 1.55772888660431
0.183500051498413 2.23779344558716
0.184000015258789 2.06180214881897
0.184499979019165 1.10251080989838
0.184999942779541 0.26979187130928
0.185500025749207 1.53017473220825
0.185999989509583 2.19982933998108
0.186499953269958 2.02793383598328
0.187000036239624 1.08555376529694
0.1875 0.263559699058533
0.187999963760376 1.50333476066589
0.188500046730042 2.16275978088379
0.189000010490417 1.99479877948761
0.189499974250793 1.06889474391937
0.190000057220459 0.257571041584015
0.190500020980835 1.47717893123627
0.190999984741211 2.12654876708984
0.191499948501587 1.96237099170685
0.192000031471252 1.05252468585968
0.192499995231628 0.251813590526581
0.192999958992004 1.45167863368988
0.19350004196167 2.09116458892822
0.194000005722046 1.93062400817871
0.194499969482422 1.03643524646759
0.194999933242798 0.246275901794434
0.195500016212463 1.42680764198303
0.195999979972839 2.05657339096069
0.196500062942505 1.89953243732452
0.197000026702881 1.02061772346497
0.197499990463257 0.240947142243385
0.197999954223633 1.40254056453705
0.198500037193298 2.02274703979492
0.199000000953674 1.86907386779785
0.19949996471405 1.00506448745728
0.200000047683716 0.235817164182663
0.200500011444092 1.37885284423828
0.200999975204468 1.98965573310852
0.201499938964844 1.83922600746155
0.202000021934509 0.989767611026764
0.202499985694885 0.230876490473747
0.202999949455261 1.35572135448456
0.203500032424927 1.95727229118347
0.203999996185303 1.80996644496918
0.204499959945679 0.97471958398819
0.205000042915344 0.226116105914116
0.20550000667572 1.33312547206879
0.205999970436096 1.9255702495575
0.206500053405762 1.78127610683441
0.207000017166138 0.959913194179535
0.207499980926514 0.221527621150017
0.20799994468689 1.31104362010956
0.208500027656555 1.89452517032623
0.208999991416931 1.75313425064087
0.209499955177307 0.945341646671295
0.210000038146973 0.217103019356728
0.210500001907349 1.28945636749268
0.210999965667725 1.86411428451538
0.21150004863739 1.72552287578583
0.212000012397766 0.930997967720032
0.212499976158142 0.212834969162941
0.213000059127808 1.26834499835968
0.213500022888184 1.83431375026703
0.21399998664856 1.69842410087585
0.214499950408936 0.916875660419464
0.215000033378601 0.208716243505478
0.215499997138977 1.24769222736359
0.215999960899353 1.80510270595551
0.216500043869019 1.6718202829361
0.217000007629395 0.902968287467957
0.217499971389771 0.204740256071091
0.217999935150146 1.22748100757599
0.218500018119812 1.77646064758301
0.218999981880188 1.64569592475891
0.219500064849854 0.889269948005676
0.220000028610229 0.200900658965111
0.220499992370605 1.20769488811493
0.220999956130981 1.74836707115173
0.221500039100647 1.62003409862518
0.222000002861023 0.875774621963501
0.222499966621399 0.197191581130028
0.223000049591064 1.18831872940063
0.22350001335144 1.72080433368683
0.223999977111816 1.59482097625732
0.224499940872192 0.862476468086243
0.225000023841858 0.193607300519943
0.225499987602234 1.16933810710907
0.22599995136261 1.69375360012054
0.226500034332275 1.57004117965698
0.226999998092651 0.849370300769806
0.227499961853027 0.190142601728439
0.228000044822693 1.15073871612549
0.228500008583069 1.66719830036163
0.228999972343445 1.54568123817444
0.22950005531311 0.836450099945068
0.230000019073486 0.186792403459549
0.230499982833862 1.13250708580017
0.230999946594238 1.64112138748169
0.231500029563904 1.52172768115997
0.23199999332428 0.823711574077606
0.232499957084656 0.183551803231239
0.233000040054321 1.114630818367
0.233500003814697 1.61550736427307
0.233999967575073 1.49816787242889
0.234500050544739 0.811149001121521
0.235000014305115 0.180416449904442
0.235499978065491 1.09709739685059
0.236000061035156 1.59034156799316
0.236500024795532 1.47498941421509
0.236999988555908 0.798757910728455
0.237499952316284 0.177382066845894
0.23800003528595 1.07989573478699
0.238499999046326 1.56560814380646
0.238999962806702 1.45218074321747
0.239500045776367 0.78653359413147
0.240000009536743 0.174444392323494
0.240499973297119 1.06301391124725
0.240999937057495 1.54129457473755
0.241500020027161 1.42972993850708
0.241999983787537 0.774471044540405
0.242500066757202 0.171599730849266
0.243000030517578 1.04644179344177
0.243499994277954 1.51738679409027
0.24399995803833 1.4076269865036
0.244500041007996 0.762566328048706
0.245000004768372 0.168844327330589
0.245499968528748 1.03016865253448
0.246000051498413 1.49387216567993
0.246500015258789 1.38585996627808
0.246999979019165 0.750815093517303
0.247499942779541 0.166174724698067
0.248000025749207 1.01418507099152
0.248499989509583 1.47073876857758
0.248999953269958 1.36442017555237
0.249500036239624 0.739213109016418
0.25 0.163587599992752
0.250499963760376 0.998481869697571
0.250999927520752 1.44797360897064
0.251500010490417 1.34329700469971
0.251999974250793 0.727756202220917
0.252500057220459 0.161079779267311
0.253000020980835 0.983049273490906
0.253499984741211 1.42556631565094
0.253999948501587 1.32248115539551
0.254500031471252 0.716440737247467
0.254999995231628 0.15864834189415
0.255499958992004 0.967879414558411
0.25600004196167 1.40350568294525
0.256500005722046 1.30196404457092
0.256999969482422 0.705263018608093
0.257499933242798 0.156290307641029
0.258000016212463 0.95296323299408
0.258499979972839 1.3817812204361
0.259000062942505 1.28173637390137
0.259500026702881 0.694218933582306
0.259999990463257 0.15400305390358
0.260499954223633 0.93829345703125
0.261000037193298 1.36038291454315
0.261500000953674 1.26179003715515
0.26199996471405 0.683305442333221
0.262500047683716 0.151783928275108
0.263000011444092 0.923862159252167
0.263499975204468 1.33930051326752
0.263999938964844 1.24211692810059
0.264500021934509 0.672518789768219
0.264999985694885 0.149630486965179
0.265500068664551 0.909661531448364
0.266000032424927 1.31852495670319
0.266499996185303 1.22270858287811
0.266999959945679 0.661855578422546
0.267500042915344 0.147540360689163
0.26800000667572 0.895685076713562
0.268499970436096 1.29804706573486
0.269000053405762 1.20355820655823
0.269500017166138 0.65131276845932
0.269999980926514 0.145511269569397
0.27049994468689 0.881925821304321
0.271000027656555 1.27785837650299
0.271499991416931 1.18465840816498
0.272000074386597 0.640887081623077
0.272500038146973 0.143541127443314
0.273000001907349 0.868376970291138
0.273499965667725 1.25794994831085
0.273999929428101 1.16600155830383
0.274500012397766 0.630575656890869
0.274999976158142 0.141627818346024
0.275500059127808 0.855032503604889
0.276000022888184 1.23831403255463
0.27649998664856 1.14758133888245
0.276999950408936 0.620375156402588
0.277500033378601 0.139769434928894
0.277999997138977 0.841886222362518
0.278499960899353 1.21894264221191
0.279000043869019 1.12939059734344
0.279500007629395 0.610282838344574
0.279999971389771 0.137964099645615
0.280499935150146 0.828932225704193
0.281000018119812 1.19982826709747
0.281499981880188 1.11142361164093
0.282000064849854 0.600296080112457
0.282500028610229 0.136209979653358
0.282999992370605 0.816164791584015
0.283499956130981 1.18096363544464
0.284000039100647 1.09367334842682
0.284500002861023 0.590411901473999
0.284999966621399 0.134505391120911
0.285500049591064 0.803578555583954
0.28600001335144 1.16234171390533
0.286499977111816 1.07613480091095
0.286999940872192 0.580627918243408
0.287500023841858 0.13284869492054
0.287999987602234 0.791168212890625
0.288500070571899 1.14395534992218
0.289000034332275 1.05880129337311
0.289499998092651 0.570941090583801
0.289999961853027 0.131238326430321
0.290499925613403 0.778928935527802
0.291000008583069 1.12579834461212
0.291499972343445 1.04166793823242
0.29200005531311 0.561349213123322
0.292500019073486 0.129672795534134
0.292999982833862 0.766855478286743
0.293499946594238 1.10786390304565
0.294000029563904 1.02472877502441
0.29449999332428 0.551849842071533
0.294999957084656 0.128150656819344
0.295500040054321 0.754943251609802
0.296000003814697 1.09014594554901
0.296499967575073 1.00797843933105
0.296999931335449 0.54244065284729
0.297500014305115 0.126670479774475
0.297999978065491 0.743187725543976
0.298500061035156 1.072638630867
0.299000024795532 0.991412103176117
0.299499988555908 0.533119142055511
0.299999952316284 0.125231057405472
0.30050003528595 0.731584489345551
0.300999999046326 1.05533635616302
0.301499962806702 0.975024878978729
0.302000045776367 0.523882925510406
0.302500009536743 0.123831056058407
0.302999973297119 0.720129191875458
0.303499937057495 1.03823304176331
0.304000020027161 0.958811700344086
0.304499983787537 0.514730095863342
0.305000066757202 0.122469268739223
0.305500030517578 0.708817899227142
0.305999994277954 1.02132332324982
0.30649995803833 0.942767977714539
0.307000041007996 0.505658507347107
0.307500004768372 0.121144533157349
0.307999968528748 0.69764631986618
0.308500051498413 1.0046021938324
0.309000015258789 0.92688912153244
0.309499979019165 0.496665775775909
0.309999942779541 0.119855731725693
0.310500025749207 0.686610877513885
0.310999989509583 0.988064229488373
0.311500072479248 0.911170899868011
0.312000036239624 0.487750113010406
0.3125 0.118601843714714
0.312999963760376 0.675707697868347
0.313499927520752 0.97170490026474
0.314000010490417 0.895608901977539
0.314499974250793 0.478909432888031
0.315000057220459 0.117381751537323
0.315500020980835 0.6649329662323
0.315999984741211 0.955518901348114
0.316499948501587 0.880198836326599
0.317000031471252 0.470141738653183
0.317499995231628 0.116194553673267
0.317999958992004 0.65428352355957
0.31850004196167 0.939501881599426
0.319000005722046 0.864936888217926
0.319499969482422 0.461445271968842
0.319999933242798 0.115039259195328
0.320500016212463 0.643755853176117
0.320999979972839 0.923649370670319
0.321500062942505 0.84981894493103
0.322000026702881 0.452818155288696
0.322499990463257 0.113914966583252
0.322999954223633 0.633346617221832
0.323500037193298 0.907956480979919
0.324000000953674 0.83484148979187
0.32449996471405 0.444258332252502
0.325000047683716 0.112820856273174
0.325500011444092 0.623052537441254
0.325999975204468 0.892419457435608
0.326499938964844 0.820000410079956
0.327000021934509 0.435764372348785
0.327499985694885 0.111755959689617
0.328000068664551 0.612870752811432
0.328500032424927 0.877033948898315
0.328999996185303 0.805292248725891
0.329499959945679 0.427334368228912
0.330000042915344 0.110719598829746
0.33050000667572 0.602798104286194
0.330999970436096 0.861796140670776
0.331500053405762 0.790713369846344
0.332000017166138 0.418966710567474
0.332499980926514 0.109710969030857
0.33299994468689 0.592831611633301
0.333500027656555 0.846701741218567
0.333999991416931 0.776260495185852
0.334500074386597 0.410659611225128
0.335000038146973 0.108729258179665
0.335500001907349 0.582968592643738
0.335999965667725 0.831746995449066
0.336499929428101 0.761930227279663
0.337000012397766 0.402411639690399
0.337499976158142 0.107773847877979
0.338000059127808 0.5732062458992
0.338500022888184 0.816928207874298
0.33899998664856 0.747719168663025
0.339499950408936 0.394221186637878
0.340000033378601 0.106843948364258
0.340499997138977 0.563541829586029
0.340999960899353 0.802241921424866
0.341500043869019 0.733624577522278
0.342000007629395 0.386086583137512
0.342499971389771 0.105939000844955
0.342999935150146 0.553972959518433
0.343500018119812 0.787684500217438
0.343999981880188 0.719642698764801
0.344500064849854 0.378006398677826
0.345000028610229 0.105058275163174
0.345499992370605 0.544496774673462
0.345999956130981 0.773252606391907
0.346500039100647 0.705770969390869
0.347000002861023 0.369979113340378
0.347499966621399 0.104201190173626
0.348000049591064 0.535110950469971
0.34850001335144 0.758942902088165
0.348999977111816 0.692006349563599
0.349499940872192 0.362003445625305
0.350000023841858 0.103367164731026
0.350499987602234 0.525813400745392
0.351000070571899 0.744751989841461
0.351500034332275 0.678345859050751
0.351999998092651 0.354077726602554
0.352499961853027 0.102555654942989
0.352999925613403 0.516601324081421
0.353500008583069 0.730676591396332
0.353999972343445 0.664786815643311
0.35450005531311 0.346200823783875
0.355000019073486 0.101766049861908
0.355499982833862 0.507472932338715
0.355999946594238 0.716713905334473
0.356500029563904 0.651326179504395
0.35699999332428 0.33837103843689
0.357499957084656 0.100997887551785
0.358000040054321 0.498425632715225
0.358500003814697 0.702860832214355
0.358999967575073 0.637961626052856
0.359499931335449 0.330587387084961
0.360000014305115 0.100250594317913
0.360499978065491 0.489457547664642
0.361000061035156 0.689114511013031
0.361500024795532 0.624690353870392
0.361999988555908 0.322848409414291
0.362499952316284 0.0995237454771996
0.36300003528595 0.480566382408142
0.363499999046326 0.675471663475037
0.363999962806702 0.61150997877121
0.364500045776367 0.315152734518051
0.365000009536743 0.0988168120384216
0.365499973297119 0.471750378608704
0.365999937057495 0.661929905414581
0.366500020027161 0.598417580127716
0.366999983787537 0.307499200105667
0.367500066757202 0.0981293916702271
0.368000030517578 0.463007360696793
0.368499994277954 0.648486375808716
0.36899995803833 0.585411250591278
0.369500041007996 0.299886614084244
0.370000004768372 0.0974610149860382
0.370499968528748 0.454335361719131
0.371000051498413 0.635138392448425
0.371500015258789 0.572488129138947
0.371999979019165 0.292313694953918
0.372499942779541 0.0968112722039223
0.373000025749207 0.44573250412941
0.373499989509583 0.621883153915405
0.374000072479248 0.55964595079422
0.374500036239624 0.284779220819473
0.375 0.0961797684431076
0.375499963760376 0.437197268009186
0.375999927520752 0.608718395233154
0.376500010490417 0.546882569789886
0.376999974250793 0.27728196978569
0.377500057220459 0.095566101372242
0.378000020980835 0.428727328777313
0.378499984741211 0.595641493797302
0.378999948501587 0.5341956615448
0.379500031471252 0.269821047782898
0.379999995231628 0.0949698835611343
0.380499958992004 0.420321315526962
0.38100004196167 0.582649886608124
0.381500005722046 0.521583139896393
0.381999969482422 0.262394994497299
0.382499933242798 0.0943907797336578
0.383000016212463 0.411977410316467
0.383499979972839 0.569741427898407
0.384000062942505 0.50904244184494
0.384500026702881 0.255002856254578
0.384999990463257 0.0938284173607826
0.385499954223633 0.403694093227386
0.386000037193298 0.556913495063782
0.386500000953674 0.496571838855743
0.38699996471405 0.247643515467644
0.387500047683716 0.0932824835181236
0.388000011444092 0.395469397306442
0.388499975204468 0.544163882732391
0.388999938964844 0.484169125556946
0.389500021934509 0.240315824747086
0.389999985694885 0.092752642929554
0.390500068664551 0.387301921844482
0.391000032424927 0.531490445137024
0.391499996185303 0.47183221578598
0.391999959945679 0.233018815517426
0.392500042915344 0.0922385901212692
0.39300000667572 0.379190266132355
0.393499970436096 0.518890917301178
0.394000053405762 0.459559082984924
0.394500017166138 0.225751385092735
0.394999980926514 0.0917400047183037
0.39549994468689 0.371132552623749
0.396000027656555 0.506363093852997
0.396499991416931 0.4473477602005
0.397000074386597 0.218512535095215
0.397500038146973 0.0912566334009171
0.398000001907349 0.363127529621124
0.398499965667725 0.493904769420624
0.398999929428101 0.435196459293365
0.399500012397766 0.211301192641258
0.399999976158142 0.0907881706953049
0.400500059127808 0.355173677206039
0.401000022888184 0.481514036655426
0.40149998664856 0.423103034496307
0.402500033378601 0.0903343632817268
0.402999997138977 0.347269654273987
0.403499960899353 0.469188779592514
0.404000043869019 0.411065727472305
0.404999971389771 0.0898949652910233
0.405499935150146 0.339413911104202
0.406000018119812 0.456927090883255
0.406499981880188 0.399082809686661
0.407500028610229 0.0894697085022926
0.407999992370605 0.331605166196823
0.408499956130981 0.444726705551147
0.409000039100647 0.387152254581451
0.409999966621399 0.0890583693981171
0.410500049591064 0.32384192943573
0.41100001335144 0.432586163282394
0.411499977111816 0.375272333621979
0.412500023841858 0.088660717010498
0.412999987602234 0.316123098134995
0.413500070571899 0.420503050088882
0.414000034332275 0.363441348075867
0.414499998092651 0.168555527925491
0.414999961853027 0.0882765054702759
0.415499925613403 0.308447271585464
0.416000008583069 0.408475816249847
0.416499972343445 0.351657539606094
0.41700005531311 0.161509320139885
0.417500019073486 0.0879055857658386
0.417999982833862 0.300813108682632
0.418499946594238 0.396502554416656
0.419000029563904 0.33991926908493
0.41949999332428 0.154482915997505
0.419999957084656 0.087547704577446
0.420500040054321 0.293219536542892
0.421000003814697 0.384581476449966
0.421499967575073 0.328224658966064
0.421999931335449 0.14747542142868
0.422500014305115 0.087202675640583
0.422999978065491 0.285665154457092
0.423500061035156 0.372710645198822
0.424000024795532 0.316572308540344
0.424499988555908 0.140485852956772
0.424999952316284 0.0868703573942184
0.42550003528595 0.278148949146271
0.425999999046326 0.360888510942459
0.426499962806702 0.304960370063782
0.427000045776367 0.133513405919075
0.427500009536743 0.0865505188703537
0.427999973297119 0.27066957950592
0.428499937057495 0.349113076925278
0.429000020027161 0.293387293815613
0.429499983787537 0.126557111740112
0.430000066757202 0.0862430110573769
0.430500030517578 0.263225913047791
0.430999994277954 0.337382942438126
0.43149995803833 0.281851559877396
0.432000041007996 0.119616143405437
0.432500004768372 0.0859476774930954
0.432999968528748 0.255816876888275
0.433500051498413 0.32569631934166
0.434000015258789 0.270351409912109
0.434499979019165 0.112689562141895
0.434999942779541 0.085664339363575
0.435500025749207 0.248441204428673
0.435999989509583 0.314051538705826
0.436500072479248 0.258885502815247
0.437000036239624 0.105776578187943
0.4375 0.0853928774595261
0.437999963760376 0.241097971796989
0.438499927520752 0.302446961402893
0.439000010490417 0.247452169656754
0.439499974250793 0.0988762304186821
0.440000057220459 0.0851331651210785
0.440500020980835 0.233786016702652
0.440999984741211 0.290880978107452
0.441499948501587 0.236049845814705
0.442000031471252 0.0919877737760544
0.442499995231628 0.0848850086331367
0.442999958992004 0.226504221558571
0.44350004196167 0.279351800680161
0.444000005722046 0.224677160382271
0.444499969482422 0.0851102694869041
0.444999933242798 0.0846483036875725
0.445500016212463 0.219251647591591
0.445999979972839 0.2678582072258
0.446500062942505 0.21333247423172
0.447000026702881 0.0782428905367851
0.447499990463257 0.0844229683279991
0.447999954223633 0.212027087807655
0.448500037193298 0.256398439407349
0.449000000953674 0.202014371752739
0.44949996471405 0.0713848173618317
0.450000047683716 0.0842088460922241
0.450500011444092 0.204829633235931
0.450999975204468 0.244970962405205
0.451499938964844 0.190721407532692
0.452000021934509 0.0645352080464363
0.452499985694885 0.0840058401226997
0.453000068664551 0.197658285498619
0.453500032424927 0.233574345707893
0.453999996185303 0.179452061653137
0.454499959945679 0.0576931983232498
0.455000042915344 0.0838138461112976
0.45550000667572 0.190512016415596
0.455999970436096 0.222206950187683
0.456500053405762 0.168204993009567
0.457000017166138 0.0508580133318901
0.457499980926514 0.0836327522993088
0.45799994468689 0.18338979780674
0.458500027656555 0.210867330431938
0.458999991416931 0.156978651881218
0.459500074386597 0.0440287627279758
0.460000038146973 0.0834625214338303
0.460500001907349 0.176290705800056
0.460999965667725 0.199554041028023
0.461499929428101 0.145771682262421
0.462000012397766 0.0372046642005444
0.463000059127808 0.16921378672123
0.463500022888184 0.188265547156334
0.46399998664856 0.134582623839378
0.464499950408936 0.0303848907351494
0.465000033378601 0.083154134452343
0.465499997138977 0.162158101797104
0.465999960899353 0.177000463008881
0.466500043869019 0.123410128057003
0.467000007629395 0.0235686115920544
0.467499971389771 0.0830158591270447
0.467999935150146 0.155122667551041
0.468500018119812 0.165757387876511
0.468999981880188 0.112252786755562
0.469500064849854 0.0167550146579742
0.470000028610229 0.0828881040215492
0.470499992370605 0.148106604814529
0.470999956130981 0.154534742236137
0.471500039100647 0.10110916942358
0.472000002861023 0.00994327664375305
0.472499966621399 0.0827707871794701
0.473000049591064 0.141108930110931
0.47350001335144 0.143331229686737
0.473999977111816 0.0899779573082924
0.474499940872192 0.00313258776441216
0.475000023841858 0.082663893699646
0.475499987602234 0.134128779172897
0.476000070571899 0.132145389914513
0.476500034332275 0.0788577273488045
0.476999998092651 0.00367787177674472
0.477499961853027 0.0825673118233681
0.477999925613403 0.127165287733078
0.478500008583069 0.120975852012634
0.478999972343445 0.0677471309900284
0.47950005531311 0.0104889189824462
0.480000019073486 0.0824810266494751
0.480499982833862 0.120217509567738
0.480999946594238 0.109821185469627
0.481500029563904 0.0566447786986828
0.48199999332428 0.0173013657331467
0.482499957084656 0.0824049934744835
0.483000040054321 0.113284528255463
0.483500003814697 0.0986800119280815
0.483999967575073 0.0455493368208408
0.484499931335449 0.024116039276123
0.485000014305115 0.0823391750454903
0.485499978065491 0.106365576386452
0.486000061035156 0.0875509530305862
0.486500024795532 0.0344594419002533
0.486999988555908 0.0309337452054024
0.487499952316284 0.0822835490107536
0.48800003528595 0.0994596779346466
0.488499999046326 0.0764326378703117
0.488999962806702 0.0233737248927355
0.489500045776367 0.0377553142607212
0.490000009536743 0.08223807066679
0.490499973297119 0.0925660282373428
0.490999937057495 0.065323680639267
0.491500020027161 0.0122908409684896
0.491999983787537 0.0445815734565258
0.492500066757202 0.082202710211277
0.493000030517578 0.0856837406754494
0.493499994277954 0.0542227327823639
0.49399995803833 0.00120943412184715
0.494500041007996 0.05141332000494
0.495000004768372 0.082177460193634
0.495499968528748 0.0788119807839394
0.496000051498413 0.0431284382939339
0.496500015258789 0.00987184606492519
0.496999979019165 0.0582514144480228
0.497499942779541 0.0821623280644417
0.498000025749207 0.0719499140977859
0.498499989509583 0.0320394262671471
0.499000072479248 0.0209543481469154
0.499500036239624 0.0650966614484787


==> tikz/overview-007.dat <==
-1000 1.00000000362749e-15
-201 1.00000000362749e-15
-200 1
200 1
201 1.00000000362749e-15
999 1.00000000362749e-15


==> tikz/overview-008.dat <==
x y
-1000 1.00000000362749e-15
-240 1.00000000362749e-15
-239 1.81375170882347e-07
-238 2.94167080028274e-07
-237 4.44193830162476e-07
-236 6.39538541236107e-07
-235 8.89535783699102e-07
-234 1.20491245070298e-06
-233 1.59793955845089e-06
-232 2.08259780265507e-06
-231 2.67475638793258e-06
-230 3.39235566571006e-06
-228 5.28727377968607e-06
-226 7.960527909745e-06
-224 1.16530763989431e-05
-222 1.66623376571806e-05
-220 2.33520622714423e-05
-218 3.21631850965787e-05
-216 4.36259833804797e-05
-213 6.72086243866943e-05
-210 0.000100858756923117
-207 0.000147946193465032
-204 0.000212701575946994
-201 0.000300371844787151
-198 0.000417390692746267
-194 0.000632783281616867
-190 0.000937347649596632
-186 0.00135986728128046
-182 0.00193589238915592
-178 0.00270866905339062
-173 0.00403119390830398
-168 0.00586506584659219
-163 0.00835769902914762
-158 0.0116831818595529
-153 0.0160428751260042
-147 0.0229624155908823
-141 0.0321408025920391
-135 0.044059045612812
-129 0.0592241175472736
-123 0.0781482383608818
-117 0.101322986185551
-110 0.134315356612206
-103 0.174236610531807
-96 0.221400201320648
-89 0.275811761617661
-82 0.337106347084045
-75 0.40450194478035
-68 0.476779609918594
-61 0.552292943000793
-53 0.639936089515686
-45 0.725632846355438
-37 0.80556708574295
-29 0.875882565975189
-21 0.932976961135864
-13 0.973793983459473
-5 0.996081650257111
3 0.998587667942047
11 0.981170296669006
19 0.944810628890991
27 0.891526520252228
35 0.824195146560669
43 0.746308863162994
51 0.661688446998596
59 0.574186861515045
67 0.487412571907043
74 0.414562225341797
81 0.346384465694427
88 0.28416034579277
95 0.228733777999878
102 0.180527120828629
109 0.139584019780159
116 0.10563063621521
122 0.081702820956707
128 0.0621034018695354
134 0.0463471859693527
140 0.0339234434068203
146 0.0243227370083332
152 0.0170585289597511
157 0.0124654648825526
162 0.00895011704415083
167 0.00630571180954576
172 0.00435271812602878
177 0.0029384798835963
181 0.00210876995697618
185 0.00148793205153197
189 0.00103065313305706
193 0.000699547061230987
197 0.000464224984170869
200 0.000335761782480404
203 0.000239087283262052
206 0.000167331600096077
209 0.000114871771074831
212 7.71564082242548e-05
215 5.0545215344755e-05
217 3.75261188310105e-05
219 2.74615467787953e-05
221 1.97715417016298e-05
223 1.39720568768098e-05
225 9.66222978604492e-06
227 6.5127669586218e-06
229 4.25562166128657e-06
230 3.39235566571006e-06
231 2.67475638793258e-06
232 2.08259780265507e-06
233 1.59793955845089e-06
234 1.20491245070298e-06
235 8.89535783699102e-07
236 6.39538541236107e-07
237 4.44193830162476e-07
238 2.94167080028274e-07
239 1.81375170882347e-07
240 1.00000000362749e-15
999 1.00000000362749e-15


==> tikz/overview-009.dat <==
-1000 1.49374138275551e-13
-999 2.391086731824e-13
-998 1.92016500898291e-13
-997 2.04133192012283e-13
-996 5.85266969437004e-14
-995 1.24208003366051e-13
-994 1.14980223150755e-13
-993 1.2015173198824e-13
-992 5.72801558246759e-14
-991 1.04952837056988e-13
-990 7.29450950597704e-14
-989 4.3942544644248e-14
-988 5.08444469252828e-14
-987 1.70666459480343e-13
-986 4.29269961862034e-14
-985 1.42109529710239e-14
-984 5.6915667383077e-14
-983 8.92694121748527e-14
-982 5.18323109584794e-14
-981 1.02040559907409e-14
-980 1.45144753692112e-14
-979 2.24338336264878e-14
-978 4.05968085483068e-14
-977 5.31960848255356e-14
-976 3.6028749699369e-14
-975 3.87715677434546e-14
-974 5.15776420325579e-14
-973 5.73142539830006e-14
-972 6.82774285243673e-14
-971 4.4907213527217e-14
-970 4.61219875225877e-14
-969 2.49558267930924e-14
-968 6.7586615557641e-14
-967 5.50793406110112e-14
-966 5.28880053900921e-14
-965 3.32485266803326e-14
-964 3.94989250996573e-15
-963 7.51737471642137e-14
-962 4.29987906988127e-14
-961 5.52058771689356e-14
-960 3.98934493295658e-14
-959 4.5392126336993e-14
-958 7.39502046837731e-14
-957 3.24589462838247e-14
-956 5.19845973180003e-15
-955 6.64284775732556e-14
-954 4.31481395480725e-14
-953 4.06224024958411e-14
-952 5.77561951172964e-14
-951 7.06398169667867e-14
-950 5.87852046229388e-15
-949 7.99361729694921e-14
-948 1.38298855535484e-14
-947 9.82668062047588e-14
-946 6.16627449513511e-14
-945 3.95658542550175e-14
-944 8.14187923353117e-14
-943 7.28648912040608e-15
-942 5.67802268148111e-14
-941 2.6122635006726e-14
-940 8.66359952121686e-15
-939 7.40438052125765e-14
-938 3.04792981489516e-14
-937 2.15313725372311e-14
-936 3.70088007006601e-14
-935 7.65125742169075e-14
-934 1.1304348570499e-13
-933 9.30322781159988e-14
-932 2.91167440093394e-14
-931 2.74692971141818e-14
-930 1.02410281318556e-13
-929 1.65516963335091e-14
-928 7.48145780895236e-14
-927 8.48345306221458e-14
-926 1.98821712674331e-13
-925 1.17948768699021e-13
-924 4.34349482921446e-14
-923 1.29743262032404e-13
-922 7.35886435880399e-14
-921 1.2219871924242e-13
-920 9.42321917653428e-14
-919 8.28766580102808e-14
-918 7.01123729386632e-14
-917 8.10356556163461e-14
-916 6.49313163457975e-14
-915 7.66373387819062e-14
-914 6.1614152365233e-14
-913 9.27925474631351e-14
-912 6.1919463697005e-14
-911 3.37984882323259e-14
-910 5.74648496647588e-14
-909 4.75403136995789e-14
-908 3.83031754642819e-14
-907 6.09279743627941e-14
-906 5.53188578115722e-14
-905 4.3504059404377e-14
-904 5.75444029991649e-14
-903 1.25997465499211e-13
-902 3.39652215857952e-14
-901 4.47742835646067e-14
-900 3.00954160409924e-14
-899 1.04913204385386e-14
-898 4.71618322736914e-14
-897 3.51167323844014e-14
-896 3.374953989237e-14
-895 4.110633613553e-14
-894 3.5044168765876e-14
-893 4.86034891261818e-14
-892 4.27118599819962e-14
-891 2.84450807634846e-14
-890 2.4936162076189e-14
-889 2.66148594049026e-14
-888 1.79802224812512e-14
-887 7.05032888082165e-14
-886 2.29541286965364e-14
-885 4.93564743112365e-14
-884 2.14949501204991e-14
-883 4.17918737810608e-14
-882 5.9746417611483e-14
-881 3.97684611478689e-14
-880 2.87011354353078e-14
-879 7.39632015573158e-14
-878 2.95050476292833e-14
-877 7.2354347177301e-14
-876 3.27654502379864e-14
-875 7.20975725274726e-15
-874 4.03835968029558e-14
-873 4.7118769118653e-14
-872 6.42530530192177e-14
-871 6.1478728737626e-14
-870 5.32662191535683e-14
-869 2.37954763586488e-14
-868 5.14779564190614e-14
-867 4.04363059691975e-14
-866 3.0737195964468e-14
-865 6.67959204657745e-14
-864 4.03951266154338e-14
-863 2.29431443732765e-14
-862 3.31436267320129e-14
-861 4.56046333509319e-14
-860 3.4258555871693e-14
-859 2.06215151562789e-14
-858 2.88567895978271e-14
-857 3.18196972947955e-14
-856 4.43140668474409e-14
-855 1.61794372116521e-14
-854 1.57055629352448e-14
-853 3.68171815192005e-14
-852 1.03225110073156e-14
-851 4.18091295362622e-14
-850 7.81917323315444e-14
-849 3.28387761861643e-14
-848 8.87224067678454e-15
-847 8.69663160387411e-14
-846 4.93644940191811e-14
-845 8.14601004380834e-14
-844 2.80800959605787e-14
-843 4.70432950949208e-14
-842 3.67482025441079e-14
-841 4.2603947984516e-14
-840 6.10695576139936e-14
-839 1.14726506289867e-13
-838 7.13353597654905e-14
-837 2.63914358303394e-14
-836 1.76411433340041e-14
-835 1.0181427505555e-13
-834 1.64484701222932e-14
-833 5.17216816793044e-14
-832 3.03257480162734e-14
-831 7.0508242256892e-15
-830 5.83383303687582e-14
-829 1.13859634136922e-14
-828 5.53457087560001e-14
-827 2.10982947556953e-14
-826 9.31553452269713e-15
-825 3.40428064156319e-14
-824 2.92742650324744e-14
-823 9.1060012720294e-14
-822 9.15673176930636e-14
-821 4.7521106380467e-14
-820 3.15746913207363e-14
-819 4.16735636071201e-14
-818 6.02203359336036e-14
-817 5.0800474903892e-15
-816 5.0079867553246e-14
-815 5.88643920391117e-14
-814 4.73654623823431e-14
-813 2.34676746080614e-14
-812 5.38693032238816e-14
-811 2.17081212082687e-14
-810 5.10574723233854e-14
-809 2.27855403409126e-14
-808 2.50090407909707e-14
-807 5.88054724273007e-14
-806 7.07702397118731e-14
-805 6.80210756969467e-14
-804 8.11155951977761e-14
-803 1.07723034594061e-13
-802 1.79887138171408e-13
-801 1.02603635223492e-13
-800 1.26644625775968e-13
-799 7.96458439564912e-14
-798 3.22347027813686e-14
-797 6.18167558699527e-14
-796 6.10733116640158e-14
-795 5.79876112947499e-14
-794 3.37045116208939e-14
-793 6.02688878621402e-14
-792 6.66701868950841e-14
-791 3.71487644248644e-14
-790 3.75265750006577e-14
-789 4.60667203168452e-14
-788 4.93860696424136e-14
-787 2.45713771730586e-14
-786 1.7468062315628e-14
-785 3.23080490583372e-14
-784 3.05657598840756e-14
-783 1.46848374118266e-14
-782 3.27570341186224e-14
-781 2.20321875435588e-14
-780 2.94920914133221e-14
-779 5.99210351476254e-14
-778 4.03039519889913e-14
-777 6.90206084560246e-14
-776 5.97359211792006e-14
-775 5.28456334139386e-14
-774 3.1815014896663e-14
-773 2.75044252645703e-14
-772 1.8489933027591e-14
-771 1.38075823290142e-14
-770 1.98787672114247e-14
-769 2.3473188792548e-14
-768 4.77106757421943e-14
-767 2.35362097378896e-14
-766 3.63973276160372e-14
-765 6.5030920644131e-14
-764 6.2449692769459e-14
-763 8.47693548249864e-15
-762 4.48976488311766e-14
-761 1.15703602840238e-13
-760 1.67556817724822e-15
-759 4.39506524436192e-14
-758 6.54777068068851e-14
-757 1.19972716657035e-13
-756 6.99644199997004e-14
-755 3.82682844831186e-14
-754 3.83972435552722e-14
-753 2.71400672660453e-14
-752 1.13790148636127e-13
-751 3.86990142893246e-14
-750 3.33870233434723e-14
-749 3.41034099289421e-14
-748 2.84385823267133e-14
-747 7.26182623148747e-14
-746 6.22159048997532e-14
-745 4.98338078702004e-14
-744 3.55980266694266e-14
-743 1.69673591176494e-14
-742 5.69317948903927e-14
-741 6.05192775776121e-14
-740 3.24033978631438e-14
-739 3.58519671470135e-14
-738 4.61702209667361e-14
-737 2.33265385902581e-14
-736 3.35051946040096e-14
-735 8.03919173526964e-14
-734 2.37472954305431e-14
-733 7.38348387963571e-14
-732 8.00318944687954e-14
-731 3.33764659248177e-14
-730 5.07601095487906e-14
-729 3.50657206721859e-14
-728 6.72879246353848e-14
-727 3.77220532642251e-14
-726 5.11499412161713e-14
-725 1.24966379068782e-14
-724 2.66038733875767e-14
-723 3.01997501713034e-14
-722 5.95337310265592e-14
-721 3.83809737464214e-14
-720 4.71533382272963e-14
-719 1.6260681223821e-14
-718 3.65722229789863e-14
-717 3.547036863988e-14
-716 3.56699397666485e-14
-715 5.46016174168915e-14
-714 2.26350344446468e-14
-713 3.64030027367838e-14
-712 1.33659088571297e-14
-711 2.08597109854422e-14
-710 1.76935560387143e-14
-709 2.54037971079068e-14
-708 3.43196201709264e-14
-707 3.6266244185252e-14
-706 1.30798827715009e-14
-705 1.06909076589331e-14
-704 3.08838749658782e-14
-703 4.72560629950075e-14
-702 5.83139968062495e-14
-701 3.8139342351624e-14
-700 8.10351202915234e-14
-699 6.30769240550326e-14
-698 1.92258674394175e-14
-697 3.04623710425337e-14
-696 4.90585660474236e-14
-695 3.76247630599034e-14
-694 4.35083589436173e-14
-693 7.7702025315287e-14
-692 6.74032769702737e-14
-691 4.27923145594582e-14
-690 1.86538779485979e-14
-689 3.86236249688872e-14
-688 6.52391687764112e-14
-687 3.0673475369912e-14
-686 7.00292823946694e-14
-685 4.92263700505383e-14
-684 3.10413417789045e-14
-683 5.65414617795072e-14
-682 4.22002182005367e-14
-681 4.52899707754223e-14
-680 5.28360043433942e-14
-679 1.03781275294455e-13
-678 7.40533936255394e-14
-677 8.16617688184293e-14
-676 4.69700098043244e-14
-675 9.35324951170657e-14
-674 6.87913674591797e-14
-673 5.22699627179303e-14
-672 5.95184369996636e-14
-671 3.61959133455755e-14
-670 1.05383307671112e-14
-669 2.73414154679371e-14
-668 1.54718682391633e-14
-667 5.92154702550897e-14
-666 4.32818487809943e-14
-665 7.22135567489401e-14
-664 3.90866639998332e-14
-663 4.23775868996917e-14
-662 2.19030048547071e-14
-661 3.61672328099815e-14
-660 8.29176137473464e-14
-659 5.60421934553412e-14
-658 5.6763896019588e-14
-657 1.39576587795758e-14
-656 3.8931619701036e-14
-655 6.62478427150559e-14
-654 3.372027998624e-14
-653 1.09830228950131e-13
-652 8.8701568063277e-14
-651 5.43843128083393e-14
-650 5.17737267717155e-14
-649 5.38067616991881e-14
-648 2.84307159317322e-15
-647 6.481607073706e-15
-646 2.38149750570946e-14
-645 3.67026355596774e-14
-644 3.28374073809215e-14
-643 2.46595922663833e-14
-642 1.16517200008932e-14
-641 4.19121761764934e-14
-640 3.3396920076428e-14
-639 2.50549398123166e-14
-638 5.45709319543113e-15
-637 1.53998060641427e-14
-636 7.14196835894555e-14
-635 9.51073868640274e-14
-634 1.40001739042973e-14
-633 6.35885726127557e-14
-632 3.38759883588679e-14
-631 3.82161377467539e-14
-630 3.42434380276504e-14
-629 6.22554054342155e-15
-628 5.07091927042652e-14
-627 4.43662542413872e-14
-626 1.0068084332817e-14
-625 9.69629107908099e-15
-624 3.43457053975701e-14
-623 2.35957205786978e-14
-622 4.38739925737609e-14
-621 4.83840161132846e-14
-620 4.67128607659333e-14
-619 2.80174561800633e-14
-618 7.91190572259348e-14
-617 5.55514835520743e-14
-616 9.16061304367726e-15
-615 7.0522181031072e-14
-614 1.1913812492971e-13
-613 6.09198157414462e-14
-612 6.37115685729606e-14
-611 3.8107866607304e-14
-610 1.82391045490523e-14
-609 8.12671395564353e-14
-608 6.53903404405735e-14
-607 5.88114152104587e-14
-606 2.93830410035608e-14
-605 1.58832772238424e-13
-604 9.31575915583474e-14
-603 2.25377239115344e-13
-602 2.47972459623338e-13
-601 3.04614352405336e-13
-600 8.5589548686274e-14
-599 6.75467033651664e-14
-598 8.98912088970368e-14
-597 1.48742414327226e-13
-596 5.69109239985724e-14
-595 7.97539965113284e-15
-594 1.32537066377717e-14
-593 8.9891012385393e-14
-592 9.32445716776351e-14
-591 5.58505437806955e-14
-590 6.52050841706137e-14
-589 1.77583659176405e-14
-588 7.19007305408602e-14
-587 8.55591029340179e-14
-586 4.6840742412178e-14
-585 4.8458555012643e-14
-584 5.71074627473897e-14
-583 1.80838484920183e-14
-582 5.36892104667681e-14
-581 8.23711826286773e-14
-580 2.13677427124805e-14
-579 3.6917893736629e-14
-578 2.34398631282712e-14
-576 9.46454964097579e-14
-575 2.07131437923811e-14
-574 1.08167005219298e-14
-573 2.87373342353417e-14
-572 8.91765434825158e-14
-571 2.60641897333654e-14
-570 7.40020295476179e-14
-569 2.90635333995929e-14
-568 1.0203720057474e-13
-567 1.82431093208269e-14
-566 3.6037453809935e-14
-565 6.21075253400862e-14
-564 4.73925132265466e-14
-563 5.92344573456353e-14
-562 2.25204579919376e-14
-561 6.91293607101885e-14
-560 1.61112239543439e-14
-559 7.69180522768899e-14
-558 2.06434431452174e-14
-557 3.77008537236212e-14
-556 8.84240461884386e-14
-555 3.56300140216467e-14
-554 8.60533364943454e-14
-553 2.56848782151896e-14
-552 2.76911418193313e-14
-551 1.81076501178361e-14
-550 9.02928177105161e-14
-549 4.1107508429129e-14
-548 4.52073003597703e-14
-547 2.14195133662167e-14
-546 6.95227363634206e-14
-545 1.97954361100738e-14
-544 3.57530641919603e-14
-543 2.72870139298668e-14
-542 1.71431574177202e-14
-541 4.12543670015239e-14
-540 2.77280758439634e-14
-539 5.43846685621772e-14
-538 3.2127712355735e-14
-537 4.64695657984276e-14
-536 5.45164330074521e-14
-535 6.18289734731839e-14
-534 9.00524297600853e-14
-533 8.11296627209641e-14
-532 3.30190451261307e-14
-531 4.47165057532086e-14
-530 3.4831116262719e-14
-529 3.79382025198372e-14
-528 2.63033206869025e-14
-527 6.2325300898957e-14
-526 7.33885405245806e-14
-525 1.0357705226274e-13
-524 6.1337009961155e-14
-523 9.9631112008506e-14
-522 4.23707936954548e-14
-521 1.14892904218289e-13
-520 1.00834176620414e-13
-519 8.28711963418369e-14
-518 9.72527044789881e-14
-517 4.45757221011114e-14
-516 4.60441689116575e-14
-515 1.09420990063863e-13
-514 7.06829546607245e-14
-513 6.77793799276454e-14
-512 8.12944478986548e-14
-511 7.08476720757793e-14
-510 4.85360822442393e-14
-509 6.58942708340812e-14
-508 3.59367788619561e-14
-507 2.42712835642417e-14
-506 3.68340815205641e-14
-505 3.153782505874e-14
-504 2.65497157949952e-14
-503 1.1222407280808e-14
-502 3.27986369888598e-14
-501 3.24050343307979e-14
-499 9.34479137950847e-14
-498 2.95869252220967e-14
-497 5.54020093419382e-14
-496 2.95470604634671e-14
-495 5.50466925730922e-14
-494 2.77921437220278e-14
-493 2.4074880340696e-14
-492 4.18796060656056e-14
-491 4.84873981785629e-14
-490 6.24433840680678e-14
-489 1.73279274907684e-14
-487 3.27643728120774e-14
-486 1.80176122096089e-14
-485 1.86627684064123e-14
-484 5.87996651694143e-14
-483 5.30272067846439e-14
-482 3.04493944977818e-14
-481 3.11178491828323e-14
-480 1.51003341775091e-14
-479 1.67479572555198e-14
-478 9.39518103072745e-15
-477 3.89105082518586e-14
-476 4.98484750927151e-14
-475 1.21990930201997e-14
-474 3.91769780408013e-14
-473 1.15696484375349e-14
-472 2.22484401371905e-14
-471 2.96314656025951e-14
-470 2.02211650337592e-14
-469 2.07027303693276e-14
-468 6.41881770717216e-14
-467 2.11335347144329e-14
-466 3.7028716139316e-14
-465 4.8481116582226e-14
-464 2.50731018927716e-14
-463 6.16705986408381e-14
-462 2.07564458107106e-14
-461 1.81361019545344e-14
-460 5.52674971217824e-14
-459 3.42795521243895e-14
-458 1.61047509285609e-14
-457 1.71128048390883e-14
-456 5.01829074172136e-15
-455 2.60351314210769e-14
-454 1.24648733243232e-14
-453 5.67958156091723e-14
-452 6.37518737887227e-14
-451 1.79969327472346e-14
-450 1.20341589341169e-13
-449 1.38154380513802e-13
-448 6.19691133802412e-14
-447 1.88063865695642e-13
-446 3.57829102448897e-14
-445 5.99848878793212e-14
-444 6.51200894965544e-14
-443 8.35373572616663e-14
-442 7.8182970622738e-14
-441 1.62391991130259e-13
-440 3.91785264170288e-14
-439 1.2507316959464e-13
-438 1.01224414863609e-13
-437 3.07975284272351e-14
-436 2.59349884097889e-14
-435 3.90375157601017e-14
-434 4.86561339179195e-14
-433 9.55260040990877e-14
-432 7.91764115208593e-14
-431 7.99730426196202e-14
-430 1.05660909167048e-13
-429 2.11817613823178e-14
-428 2.31477417935539e-14
-427 8.13735675521919e-14
-426 8.79658284690284e-14
-425 2.49766604154631e-14
-424 9.14431358867325e-14
-423 5.87819791214757e-14
-422 5.65890345379568e-14
-421 5.95965131086097e-14
-420 3.1035890274856e-14
-419 1.04310880950659e-13
-418 5.66229666778238e-14
-417 5.02115642358851e-14
-416 6.65848940654273e-14
-415 6.44547078470364e-14
-414 5.76125518819692e-14
-413 1.75499568491003e-14
-412 4.65520905244127e-14
-411 1.02007181727089e-13
-410 4.02868758047747e-14
-409 3.60820348480149e-14
-408 2.61179322798028e-14
-407 9.44490931862121e-14
-406 1.08578707277377e-13
-405 4.15795056805252e-14
-404 7.76534140944441e-15
-403 2.73777023593975e-14
-402 6.34495033553437e-14
-401 4.42867314001671e-14
-400 2.02617904279754e-14
-399 1.09222941902334e-14
-398 3.30877056168351e-14
-397 2.52531251931833e-14
-396 9.45665529390738e-14
-395 1.00804730367035e-14
-394 6.02051299981345e-14
-393 2.74889686073488e-14
-392 7.50630636749301e-14
-391 4.43162047585998e-14
-390 3.57215172968727e-14
-389 3.72259325144911e-14
-388 2.38956989910338e-14
-387 3.3512994083388e-14
-385 3.65869240828189e-14
-384 3.29011415280047e-14
-383 3.78688711790386e-14
-382 5.93792796508251e-14
-381 4.02370092811039e-14
-380 2.15903649938756e-14
-379 4.48537962414314e-14
-378 2.16450985688612e-14
-377 3.20387332386918e-14
-376 2.33351461390681e-14
-375 2.55884994183192e-14
-374 5.65310331098606e-14
-373 6.25059425334203e-14
-372 7.51862968043603e-14
-371 1.19673812282476e-14
-370 1.32629935070054e-14
-369 3.04117760705283e-14
-368 3.19012733438796e-14
-367 6.87623718273293e-14
-366 9.04468083003269e-14
-365 4.01268035184026e-14
-364 1.69563341368079e-14
-363 9.42760680720106e-14
-362 6.04313623339507e-14
-361 6.87736949637682e-14
-360 1.01667494410186e-13
-359 6.22688004132434e-14
-358 7.75821735413823e-14
-357 9.06506179799635e-14
-356 5.58913978738074e-14
-355 5.86453086613703e-14
-354 5.55427015144772e-14
-353 4.47469582817283e-14
-352 4.81239871628729e-14
-351 7.6318928932638e-14
-350 4.20032965928272e-14
-349 1.17301228951504e-13
-348 5.34675487207353e-14
-347 7.25060880476039e-15
-346 7.69398447405568e-14
-345 8.99630915010725e-14
-344 5.75278553635074e-14
-343 6.16144234157762e-14
-342 4.77600475986238e-14
-341 1.84612897614466e-14
-340 4.21422506537584e-14
-339 2.37787610104677e-14
-338 6.15994072156872e-14
-337 2.50724971112472e-14
-336 2.03522230535561e-14
-335 2.74096439718385e-14
-334 6.08763527868567e-14
-333 5.00939452408294e-14
-332 2.01862926873207e-14
-331 4.15619788747806e-14
-330 1.79054006728884e-14
-329 3.14841977087834e-14
-328 3.68404715371182e-14
-327 3.03898108121401e-14
-326 3.94246606389738e-14
-325 7.79458962651969e-14
-324 9.56729541510409e-14
-323 9.59456174448939e-14
-322 2.7166601420151e-14
-321 4.17454631518148e-14
-320 5.18722773610626e-14
-319 7.35301712096251e-14
-318 3.96746946006079e-14
-317 3.97325876084868e-14
-316 1.01606345407658e-14
-315 7.85108875698062e-14
-314 8.06468878223471e-15
-313 8.73109364755292e-14
-312 1.06878325905214e-13
-311 1.09947024629162e-13
-310 6.40217926958266e-14
-309 8.89705789510614e-14
-308 4.96422361225858e-14
-307 8.48447763326758e-14
-306 5.49240184854072e-14
-305 8.27451849443397e-14
-304 7.63142329819784e-14
-303 7.29265145450395e-14
-302 1.58058977147921e-13
-301 4.24333657133343e-14
-300 8.06444077098775e-14
-299 5.4841222708879e-14
-298 9.06370823934664e-15
-297 9.45227511713054e-14
-296 5.0157127122431e-14
-295 4.92632430887981e-14
-294 5.34126304925671e-14
-293 6.31610513673539e-14
-292 5.33410155509426e-14
-291 9.28216853965207e-14
-290 4.48524172717932e-14
-289 4.07280681619451e-14
-288 2.63858725179419e-14
-287 2.56837499673038e-14
-286 5.7803269820373e-14
-285 8.44753835703123e-15
-284 3.03159597035349e-14
-283 1.07476359965096e-14
-282 5.37196358902335e-14
-281 6.51602862920993e-14
-280 6.07574971236979e-14
-279 2.69601456095872e-14
-278 7.22627320937259e-14
-277 3.50886752650565e-14
-276 5.17348581238319e-14
-275 1.20125087719851e-13
-274 7.19481135639296e-15
-273 4.59500296698997e-14
-272 6.76431838059904e-14
-271 1.03273855125204e-13
-270 5.55734454223307e-14
-269 3.915917340825e-14
-268 4.83230703986638e-14
-267 6.35701411758234e-14
-266 2.05869020019223e-14
-265 6.43174207469455e-14
-264 4.33319660264175e-14
-263 5.25257429510786e-14
-262 1.4142588941851e-14
-261 3.74704980314177e-14
-260 3.84503999549101e-14
-259 7.54242520761665e-14
-258 2.5650722035108e-15
-257 1.45441791206055e-14
-256 9.95958957666909e-15
-255 1.34573536870824e-14
-254 2.98186022856979e-14
-253 3.96768731693482e-14
-252 1.16943731919852e-14
-251 2.10518316104066e-14
-250 2.25225840446352e-14
-249 5.85940801087204e-14
-248 2.77295378228303e-14
-247 3.70054701671115e-14
-246 3.12970508612852e-14
-245 5.70807642688922e-14
-244 1.37505168723248e-14
-243 5.06667868467939e-14
-242 7.05153641099125e-14
-241 3.04978447823647e-14
-240 2.63373053428122e-14
-239 1.81184684226385e-14
-238 2.47255270050635e-14
-237 7.75574740606404e-14
-236 2.21087135822114e-14
-235 3.78124486203561e-14
-234 2.03918591132899e-14
-233 2.58778729781556e-14
-232 4.4533749924509e-14
-231 4.47634686479362e-14
-230 8.13723207196936e-14
-229 5.66708579206616e-14
-228 3.72869663205384e-14
-227 8.65129890875683e-15
-226 6.67012357347986e-14
-225 1.68812870176812e-14
-224 5.81305294698742e-14
-223 5.15184412058084e-14
-222 2.94885304868119e-14
-221 7.19177863962861e-14
-220 3.21196723189997e-14
-219 2.73640583526831e-14
-218 6.26803703341824e-14
-217 4.49346336777855e-14
-216 6.36223726154829e-15
-215 8.61177990897632e-14
-214 3.13604800765074e-14
-213 2.20363972973066e-14
-212 7.74325671941065e-14
-211 6.12063635993705e-14
-210 1.75003512115773e-14
-209 2.35494962967002e-14
-208 7.87095743941778e-14
-207 8.54804169613498e-14
-206 5.36511414179867e-14
-205 1.26944773594893e-13
-204 1.32489627450473e-13
-203 6.88667872728033e-14
-202 2.11141000516779e-13
-201 1.52134625426917e-13
-200 1489.15124511719
-199 2669.00219726562
-195 1749.58459472656
-191 1174.56262207031
-187 805.568420410156
-183 563.294494628906
-179 400.906036376953
-175 290.005462646484
-170 197.577407836914
-165 137.531509399414
-160 97.6489105224609
-155 70.617057800293
-150 51.9510459899902
-144 36.7107162475586
-138 26.5068111419678
-132 19.5298919677734
-126 14.6660385131836
-120 11.2138833999634
-114 8.72259426116943
-107 6.64224290847778
-100 5.16650104522705
-93 4.10097980499268
-86 3.31923985481262
-79 2.73744559288025
-72 2.29902601242065
-65 1.96519017219543
-57 1.67749083042145
-49 1.4635671377182
-41 1.30452287197113
-33 1.18742036819458
-25 1.10340023040771
-17 1.04648232460022
-9 1.01280438899994
-1 1.00015699863434
7 1.00772523880005
15 1.03599572181702
23 1.0868124961853
31 1.16358959674835
39 1.27171981334686
47 1.41925096511841
55 1.61795651912689
63 1.88501596450806
70 2.1943347454071
77 2.59952068328857
84 3.13549733161926
91 3.85297322273254
98 4.82674169540405
105 6.16902732849121
112 8.05139064788818
119 10.7414627075195
125 14.0072813034058
131 18.5954647064209
137 25.1566543579102
143 34.7205696105957
149 48.9533576965332
154 66.3234252929688
159 91.3894424438477
164 128.229690551758
169 183.463150024414
174 268.093383789062
179 400.906036376953
183 563.294494628906
187 805.568420410156
191 1174.56262207031
195 1749.58459472656
199 2669.00219726562
200 1489.15124511719
201 3.22039978370306e-15
202 1.90895652692376e-13
203 2.44974586406307e-13
204 3.36949638655125e-14
205 1.28691111586643e-13
206 1.14701827137915e-13
207 9.6964611632968e-14
208 5.99501205649682e-15
209 2.99148150641106e-14
210 1.17770444546701e-13
211 4.07659169821602e-14
212 1.23722646711011e-13
213 1.18280249960731e-13
214 1.48023940652574e-13
215 1.14704334355439e-13
216 5.97256957974614e-14
217 5.90137476646352e-14
218 5.74068312960037e-14
219 5.28629264385898e-14
220 5.91402334005828e-14
221 6.16003558925882e-14
222 4.20620942318938e-14
224 4.66127482478314e-14
225 2.87418167336986e-14
226 7.12168767968285e-14
227 1.06983293616169e-14
228 2.94211981437687e-14
229 8.72576547150151e-14
230 7.32880485357183e-14
231 6.40113911312343e-14
232 4.307883870046e-14
233 4.28113016500038e-14
234 8.87890682607943e-15
235 1.13425419637171e-14
236 3.97502160581851e-14
237 8.15023233364381e-14
238 6.70102672352749e-14
239 4.85299022918561e-14
240 2.88326559350939e-14
241 3.06152028912727e-14
242 5.44886672674411e-14
243 8.8650935821822e-14
244 3.32539273624043e-14
245 5.38173970448738e-14
246 2.75693689747022e-14
247 2.59598318861319e-14
248 2.40555917064211e-14
249 1.01751025411313e-13
250 1.01391258331362e-14
251 2.81883975932146e-14
252 9.03898250058334e-15
253 2.8929055060755e-14
254 2.55329306688475e-14
255 4.70968377415826e-14
256 1.16068264076558e-14
257 2.7999988666625e-14
258 4.88439007935351e-14
259 7.04449451788096e-14
260 1.42166958544063e-14
261 5.95770177982957e-14
262 6.35288330730517e-14
263 8.57712948517005e-14
264 2.71114748218778e-14
265 3.30010676988582e-14
266 2.03481572954092e-14
267 5.1081921082375e-14
268 1.61905252117449e-13
269 1.374967170285e-13
270 1.65660586241628e-14
271 1.20742608619717e-13
272 2.5229845339661e-14
273 3.7376565465699e-14
274 6.89877232488804e-14
275 8.74730992392152e-14
276 4.19314139887914e-14
277 1.3876398673781e-13
278 7.47200085550286e-14
279 1.47658063076941e-13
280 7.46653918705896e-14
281 6.20042347543662e-14
282 5.3699940680144e-14
283 3.43963511915523e-14
284 2.34505204968136e-14
285 5.86059182411912e-14
286 8.94301044893422e-14
287 8.2755362892234e-14
288 7.31396551396229e-14
289 4.43579736472948e-14
290 3.7455607192205e-14
291 5.43201009346739e-14
292 4.17603167215778e-14
293 4.63118719805714e-14
294 6.33332701061896e-14
295 5.79742417267104e-14
296 4.4254456056745e-14
297 3.02151390658891e-14
298 5.55058792981941e-14
299 1.09778875036605e-14
300 9.97013615330195e-14
301 6.5253785176949e-14
302 1.74685217462986e-13
303 6.24111697110179e-14
304 7.04827025194664e-14
305 5.34989092685744e-14
306 8.04058696794036e-14
307 8.7526706260381e-14
308 3.43511365728279e-14
309 5.14816867521611e-14
310 3.29186310642996e-14
311 4.9786665404488e-14
312 1.10905811715346e-13
313 7.3561342022084e-14
314 1.50306945167177e-14
315 5.31111104802671e-14
316 1.92787985282914e-14
317 4.72063862067169e-14
318 5.44939324242412e-14
319 5.41251851009835e-14
320 5.1895973954795e-14
321 6.64175406838406e-14
322 4.03322835470111e-14
323 1.00109855030294e-13
324 8.18616008313455e-14
325 4.83321946375716e-14
326 5.21605768831219e-14
327 2.61420879653926e-14
328 3.8153667372828e-14
329 2.59276429400703e-14
330 2.60861770146103e-14
331 5.22732898633471e-14
332 2.92276307865304e-14
333 2.01815950425953e-14
334 1.12228016593482e-13
335 3.34229646454902e-14
336 1.60630396381064e-14
337 5.2408571189419e-14
338 2.86497544167274e-14
339 6.70566372069394e-14
340 4.92904023532189e-14
341 7.31825488880719e-14
342 6.96247936691693e-14
343 4.46400796644437e-14
344 3.82105134479841e-14
345 7.70077971117174e-14
346 3.0301119686299e-14
347 2.89057481021784e-14
348 2.89778814279665e-14
349 7.08375618905209e-14
350 4.14454135887112e-14
351 7.18006993379212e-14
352 4.13431529950551e-14
353 8.80939947183433e-14
354 8.3965312187937e-14
355 3.24769846974694e-14
356 6.77598846173313e-14
357 6.16387840833392e-14
358 6.14503904033427e-14
359 5.26927914008043e-14
360 3.86660545432811e-14
361 1.33454093045535e-13
362 7.4032908980743e-14
363 3.97281389914479e-14
364 5.84682516703398e-14
365 2.44866501614106e-14
366 2.6084286437072e-15
367 3.36625733256095e-14
368 5.65300369991147e-14
369 4.40240630950918e-14
370 2.07851805564133e-14
371 5.42033289725654e-14
372 6.44562663876594e-14
373 2.91674270727713e-14
374 4.02797979974674e-14
375 7.44242720836924e-14
376 6.53978078830365e-14
377 4.2219869364913e-14
378 3.38869997871822e-14
379 6.28769497405812e-14
380 1.37656220108731e-14
381 3.74587344378462e-14
382 7.5015114833852e-14
383 1.87098346391594e-14
384 3.92332820148712e-14
385 2.95473213496149e-14
386 1.57748993582412e-14
387 5.89227153397279e-14
388 2.92548578135869e-14
389 5.55999338366572e-14
390 2.89176201159671e-14
391 2.25039950595748e-14
392 8.43272934120121e-14
393 5.99542049578398e-14
394 5.27672455968679e-14
395 5.86026995159916e-14
396 6.59778153877348e-14
397 1.6823446525845e-14
398 1.123120795313e-14
399 3.84658540710328e-15
400 2.02617904279754e-14
401 3.77850589629736e-14
402 8.38923318292016e-14
403 7.99523208055986e-14
404 4.11204205993769e-14
405 4.45248526904311e-14
406 6.53319290485309e-14
407 3.95322439876705e-14
408 3.11235886780829e-14
409 3.62611484350413e-14
410 4.51081399067011e-14
411 6.72524712243446e-14
412 3.89243521583486e-14
413 3.4825993407454e-14
414 6.9566714314042e-15
415 5.66618997002114e-14
416 6.71292719762323e-14
417 3.92832806756817e-14
418 6.56726802388159e-14
419 2.56329838946431e-14
420 2.70486198949938e-14
421 4.12515582402708e-14
422 4.33369160869612e-14
423 2.74448178620062e-14
424 7.36872856569454e-14
425 7.83495108526953e-14
426 4.55688987249531e-14
427 5.84822446546285e-14
428 1.95037535384232e-14
429 5.25069455959131e-14
430 4.37042742761854e-14
431 7.88232123343814e-14
432 1.47720004902308e-14
433 6.32049005689674e-14
434 9.94188997620327e-14
435 6.40369783025049e-14
436 5.40383710001535e-14
437 8.63182951765101e-14
438 6.88670922046643e-14
439 1.39665202688634e-13
440 1.4479457671919e-13
441 8.62307729561362e-14
442 1.11855762553823e-13
443 5.39947216983156e-14
444 7.41181476002911e-14
445 6.05433333133142e-14
446 5.28383218255379e-14
447 9.98760061742161e-14
448 9.08989883688892e-14
449 1.26996910166863e-13
450 1.00942508746236e-13
451 3.14348732861989e-14
452 1.53665329159086e-14
453 6.59563752897739e-14
454 3.49894199442972e-14
455 6.59437782157823e-14
456 2.67411621817336e-14
457 6.51753092684518e-14
458 5.15268132794591e-14
459 3.63711204166492e-14
460 1.0178029886997e-13
461 5.84985551210608e-14
462 8.67466007744211e-15
463 5.68583334169433e-14
464 1.6084500064858e-14
465 2.61386439294291e-14
466 3.64965693842693e-14
467 2.04350273004137e-14
468 7.49991364043349e-14
469 3.67291612434536e-14
470 3.06018943096054e-14
471 5.36908604869494e-14
472 9.75275175424612e-15
473 4.19679854833221e-14
474 2.92026738077725e-14
475 3.90702756063697e-14
476 7.71218585683946e-15
477 4.69497962100711e-14
478 1.76000893411165e-14
479 1.18661370741282e-14
480 1.5020796089696e-14
481 7.60215288885934e-15
482 1.19344460461595e-14
483 2.18212475405722e-14
484 7.4463831910461e-14
485 2.52495219150257e-14
486 2.32903516486855e-14
487 1.66319239061413e-14
488 4.28333990455318e-14
489 3.84939069552129e-14
490 5.45105681513253e-14
491 3.58766937328097e-14
492 2.13414829970497e-14
493 3.62694324172654e-14
494 2.55773202774813e-14
495 2.02115308810171e-14
496 1.43745319737976e-14
497 5.84190966543448e-14
498 3.1591059385409e-14
499 5.61413471321468e-14
500 2.60315874352256e-14
501 4.26731404119113e-14
502 6.51917688126828e-14
503 8.27778956626968e-15
504 1.94890693752496e-14
505 4.11677629648648e-14
506 6.06588415022653e-14
507 2.25722947142437e-14
508 4.47454844444001e-14
509 1.93887993090195e-14
510 4.7667948012203e-14
511 7.96769808876323e-14
512 5.55562404891061e-14
513 2.69939710233029e-14
514 2.78772264875136e-14
515 4.77843845492643e-14
516 5.21416812721345e-14
517 3.80302885537309e-14
518 5.08853264293832e-15
519 2.21971522922342e-14
520 3.15417722322742e-14
521 1.02205163820049e-13
522 4.31041039992107e-14
523 6.28042268798618e-14
524 3.55148717509288e-14
525 5.48802539870885e-14
526 5.86019270219437e-14
527 2.04425675877102e-14
528 6.92252177347634e-14
529 7.33756436009257e-15
530 8.73021205566142e-14
531 5.61558957700489e-14
532 5.72058676470699e-14
533 1.5067608212559e-14
534 2.38290984844571e-14
535 4.48947892479467e-14
536 3.14242447167767e-14
537 7.90367459522524e-15
538 1.12797012669866e-13
539 5.25885250331291e-14
540 2.25689235231136e-14
541 4.19267180381318e-14
542 1.50867121936514e-14
543 4.96493232472555e-15
544 2.9073680854301e-14
545 1.62306437414455e-14
546 9.2098278601984e-14
547 3.39544845961558e-14
548 3.2327066642069e-14
549 1.35857410119965e-14
550 9.01452171372594e-14
551 7.11356022914736e-14
552 4.35806481234677e-14
553 4.50694271128798e-14
554 8.39249459858027e-14
555 1.67091648406014e-14
556 9.37035347860389e-14
557 1.52945910195665e-14
558 6.26642631556575e-14
559 4.77572151204482e-14
560 1.1292439964887e-14
561 6.1504519196804e-14
562 1.33158432807164e-14
563 1.61513580694507e-14
564 5.99249857092914e-14
565 9.74262716942759e-15
566 1.62164644099084e-14
567 1.84416385970703e-14
568 9.14929482002946e-14
569 4.61280624428854e-14
570 1.08720668305271e-14
571 4.2982646250838e-14
572 5.41532422203284e-14
573 8.07012741138244e-14
574 1.90151781581833e-14
575 6.23116128465294e-14
576 1.33380841636256e-13
577 2.32334479752889e-14
578 6.07006849298597e-14
579 3.10277824754849e-14
580 1.17565028892597e-13
581 4.7467292683262e-14
582 8.15214798335732e-14
583 2.14841894139372e-14
584 2.21264894156425e-14
585 5.88833926821845e-14
586 2.92694437209386e-14
587 3.47807482955435e-14
588 4.67300961923441e-14
589 6.47021634403791e-14
590 1.75003512115773e-14
591 1.04974270378685e-13
592 1.35350904746298e-13
593 1.24335166728357e-13
594 1.58477411423864e-13
595 1.57788482258413e-13
596 1.42717150489018e-13
597 9.03082811440012e-14
598 2.53890739812176e-13
599 1.89394181761282e-13
600 6.93183100437984e-14
601 3.16066702026269e-15
602 2.28964877656626e-13
603 2.39326679134233e-13
604 8.26511168533495e-14
605 1.16483428805325e-13
606 1.21206159258563e-13
607 1.33970864458523e-13
608 1.63198125938688e-14
609 1.18057337994068e-13
610 1.66841231585488e-14
611 2.11269922319483e-14
612 1.47961866690067e-14
613 5.9016078699306e-14
614 8.4634129403089e-14
615 1.00958466846962e-13
616 2.63278219619347e-14
617 5.98237415551719e-14
618 9.48971075467398e-15
619 3.25595297522453e-14
620 7.9030843826676e-14
621 8.63820123829344e-14
622 5.77809352556198e-14
623 1.23199668240585e-13
624 2.85176918158551e-14
625 2.91141859698387e-14
626 6.84890105783278e-14
627 4.43007345488512e-14
628 3.68103917030953e-14
629 7.84428200021649e-14
630 4.07287830577526e-14
631 5.88329840574275e-14
632 3.58951353341373e-14
633 5.89888720010402e-14
634 1.48667633599961e-15
635 5.22230370926524e-14
636 6.71859012109539e-14
637 3.3942036599963e-14
638 2.85832691066315e-14
639 4.74305111245604e-14
640 2.21340229266754e-14
641 2.3915961713198e-14
642 1.03987956415782e-14
643 1.49469619217498e-14
644 5.53053730470519e-14
645 6.59550742471669e-14
646 3.36551058831465e-14
647 6.85135270999532e-14
648 9.57681708187077e-15
649 6.00051760124738e-14
650 3.28077137939226e-14
651 5.74423931272612e-14
652 9.60183335293498e-14
653 1.16593732823848e-13
654 7.30467186846502e-14
655 6.13057646097967e-14
656 3.37405003567569e-14
657 2.17853875537173e-14
658 7.12777411962864e-14
659 7.47411776024463e-14
660 4.85384268314373e-14
661 3.81631372011783e-14
662 1.6945427740579e-14
663 1.81754923747135e-14
664 2.07373113364322e-14
665 1.80631707237099e-14
666 6.58273077974031e-14
667 7.56433625589623e-14
668 2.93644638769616e-14
669 6.92223310464792e-14
670 5.2753225507525e-14
671 6.67850716677861e-14
672 1.0673854344606e-14
673 4.29047531010085e-14
674 6.54232324239813e-14
675 7.46252357326262e-14
676 8.18502709186431e-14
677 1.04795546426815e-13
678 5.39037368072533e-14
679 4.36666694014591e-14
680 1.35880984740953e-13
681 8.01440958411205e-14
682 5.40941735307186e-14
683 3.8379035735038e-14
684 3.79760445637888e-14
685 4.73512152881703e-14
687 6.93516560368659e-14
688 1.0564814946273e-13
689 7.83696431317857e-14
690 7.24844311092085e-14
691 9.15367567443266e-14
692 9.86007608026751e-14
693 7.60076815939717e-14
694 9.71946319001243e-14
695 3.86193830278873e-14
696 1.17611507284478e-14
697 9.27627996660275e-14
698 6.67745074728679e-14
699 1.133337943892e-13
700 5.73389263586882e-14
701 3.47797555729293e-14
702 3.50143227129465e-14
703 2.83775129452822e-14
704 3.44650794448925e-14
705 2.4049940302597e-14
706 1.35940969920212e-14
707 5.61676119297753e-14
708 1.62629309433289e-14
709 5.86214900948935e-14
710 2.35058910405756e-14
711 3.33924477424665e-14
712 7.62507444744499e-15
713 7.3462388245054e-14
714 6.00010899255363e-14
715 2.02656613685443e-14
716 3.53879015121353e-14
717 2.48597275170946e-14
718 4.54951086027201e-14
719 2.64094657736547e-14
720 4.72244246203617e-14
721 1.7133862078157e-14
722 2.76396235814134e-14
723 6.11221481956227e-14
724 3.97593809546744e-14
725 7.43305224770903e-14
726 3.72768154776985e-14
727 3.63728788570477e-14
728 7.78591668676616e-14
729 6.11974934703469e-14
730 6.49206234018714e-14
731 3.47579969905802e-14
732 8.76807917178819e-14
733 1.2101627480058e-13
734 3.54570532819492e-14
735 6.50796352029935e-14
736 4.23424248679853e-14
737 4.79259373072777e-14
738 9.05596872990098e-14
739 2.04298214359199e-14
740 2.07665204205853e-14
741 4.54944106475716e-14
742 3.19236282374236e-14
743 7.27314055878371e-14
744 4.25275828821233e-14
745 2.20591519904017e-14
746 4.42532871512778e-14
747 4.26473804459194e-14
748 1.10314614905414e-14
749 4.0596628977322e-14
750 4.35776801200206e-14
751 6.3310332453978e-14
752 1.04003028520046e-13
753 8.98444391258212e-14
754 3.51937005742525e-14
755 7.61262729828509e-14
756 7.63279752445147e-14
757 3.86613009943811e-14
758 9.88327123049512e-14
759 4.60903965817869e-14
761 3.71796946799664e-14
762 8.38186738441084e-14
763 4.9062767330842e-14
764 2.95994037114757e-14
765 1.96690842053319e-14
766 4.34618534466812e-14
767 4.2778409666596e-14
768 6.27755497323995e-14
769 7.66132762699406e-14
770 5.18350417927013e-14
771 8.39649462697038e-14
772 3.28304854276765e-14
773 8.47801511069321e-14
774 6.14586184813923e-15
775 5.77335014105736e-14
776 4.14675347011617e-14
777 3.25418775856245e-14
778 7.66437355747239e-14
779 4.55347887081672e-15
780 4.85961233276724e-14
781 4.94239320151559e-14
782 1.87940415725778e-14
783 6.74505075274126e-14
784 3.13930027535502e-14
785 2.70605613654842e-14
786 2.61061771565608e-14
787 1.98738781372531e-14
788 4.25451435691858e-14
789 2.78762473174266e-14
790 2.38471589209584e-14
791 5.10644247698165e-14
792 5.43518375651416e-14
793 4.71677343992678e-14
794 1.76665356876968e-14
795 6.14255621735928e-14
796 8.89166737742982e-14
797 5.40136952363341e-14
798 4.2649907992234e-14
799 3.54073358360772e-14
800 1.26644625775968e-13
801 1.49877817947307e-13
802 1.65677327000797e-13
803 1.07302323493555e-13
804 5.50231281164996e-14
805 6.04545913654962e-14
806 7.99145837937325e-14
807 1.23423610199312e-13
808 4.00976486443581e-14
809 5.81252981943919e-14
810 5.35235850323938e-14
811 7.29835520496417e-15
812 6.77740266794187e-14
813 6.07129499669359e-14
814 4.16646900899646e-14
815 5.75110502298339e-14
816 5.18105760930528e-14
817 3.14671283008303e-14
818 7.04087599313029e-14
819 5.22599778935481e-14
820 3.64541194810847e-14
821 6.94170198753397e-14
822 5.43496894895874e-14
823 4.77238792917761e-14
824 2.64555511422489e-14
825 1.68956018744898e-14
826 3.64886377677513e-14
827 3.03681301568222e-14
828 5.84981688740369e-14
829 7.83672341700837e-15
830 2.79355650347228e-14
831 9.73548363236362e-14
832 4.71774718900295e-14
833 5.18057954390985e-14
834 7.85596902200952e-14
835 2.14102027800605e-14
836 1.2692302517694e-14
837 3.87396549301339e-14
839 6.24343377561912e-14
840 4.62777128358745e-14
841 5.57423539564086e-14
842 5.14838348277154e-14
843 5.94048397170414e-14
844 1.36224556550953e-14
845 5.1215017063443e-14
846 6.57607039026946e-14
847 6.31466314784598e-14
848 3.66276799201089e-14
849 5.27262424259572e-15
850 7.49334540814731e-14
851 2.25336158017403e-14
852 3.37055483892214e-14
853 4.69183645114644e-14
854 1.86743287120764e-14
855 5.98209836158957e-14
856 4.00336841043132e-14
857 4.08043383966477e-14
858 2.71360150604257e-14
859 1.88681027453539e-14
860 1.18135405632685e-14
861 4.62907232619443e-14
862 1.68155420143812e-14
863 2.57729594773087e-14
864 4.8613521384409e-14
865 2.87639785037305e-14
866 3.3145447429333e-15
867 4.7801701290838e-14
868 7.4716403582805e-14
869 1.58014199598197e-14
870 4.22880690696941e-14
871 4.50531979616104e-14
872 6.51541334447704e-14
873 2.88939438510254e-14
874 5.41882145166546e-14
875 2.09052915223999e-14
876 4.33605212011353e-14
877 6.43886460534142e-14
878 5.36742383123925e-14
879 3.02535130465315e-14
880 2.86481179490733e-14
881 6.2325300898957e-14
882 4.66811749574424e-14
883 4.09366246142181e-14
884 4.43844756141485e-14
885 3.16319439717071e-14
886 3.91394883625558e-14
887 3.93564135003476e-14
888 1.68400788647972e-14
889 3.74976606839703e-14
890 2.86603253879091e-14
891 2.90270499964888e-14
892 3.91982317915138e-14
893 2.47126080585519e-14
894 1.43287718658552e-14
895 2.75362737033871e-14
896 3.4783116599664e-14
897 4.47478400430264e-15
898 3.83264824228586e-14
899 3.45821292338077e-14
900 5.28938126479785e-14
901 1.97416495179232e-14
902 2.35019692780298e-14
903 5.26565892126386e-14
904 6.07321471216525e-14
905 2.31726106808853e-14
906 2.44884238484021e-14
907 8.49394746161788e-14
908 1.66475990978632e-14
909 1.56813360988875e-14
910 1.00510970870598e-14
911 1.12024884540204e-14
912 6.75398796677433e-14
913 6.0874082738558e-14
914 8.17791269273373e-14
915 6.64855404888462e-14
916 6.51368200913285e-14
917 1.12926879761339e-13
918 2.09017119611648e-14
919 4.11239408683057e-14
920 4.94573728759135e-14
921 6.15209990698258e-14
922 1.35353574594148e-13
923 5.25722450598828e-14
924 9.40694801243071e-14
925 6.89195879186033e-14
926 1.95913638502236e-13
927 5.63363476691319e-14
928 1.47961222945027e-14
929 6.13325647322478e-14
930 4.53770762555861e-14
931 4.01898566509962e-14
932 1.78770352335508e-14
933 6.93854695921203e-14
934 7.29934843579812e-14
935 1.04434649404912e-13
936 6.40132139461368e-14
937 4.26628337150091e-14
938 1.32859345473488e-14
939 4.44184077540155e-14
940 5.11463464083432e-14
941 4.98636911925796e-14
942 8.85661037780885e-14
943 3.03245486176201e-14
944 6.9605833683678e-14
945 4.00525017882694e-14
946 5.06061867216155e-14
947 5.1932796171078e-14
948 1.95545297754793e-14
949 8.38989657912445e-14
950 6.43383255200837e-14
951 5.41659680433279e-14
952 7.55940449126413e-14
953 3.19220866374596e-14
954 5.95598806277069e-14
955 2.5499537241935e-14
956 2.57869982013765e-14
957 2.78630268271858e-14
958 2.94948120831487e-14
959 4.28142154433424e-14
960 2.8528340714068e-14
961 5.72655665291924e-14
962 2.79696936862335e-14
963 6.16987743447955e-14
964 2.15509559389716e-14
965 4.34912590424781e-14
966 3.75002119472074e-14
967 3.47047626639112e-14
968 3.3844238175873e-14
969 2.57127557635496e-14
970 1.90849973899596e-14
971 2.32705683471694e-14
972 6.36897490042393e-14
973 3.64218712427169e-14
974 9.25981500136085e-14
975 3.97817392363501e-14
976 1.56093603212275e-14
977 1.82949003033539e-14
978 1.27171883456843e-14
979 2.58845221867915e-14
980 1.46401801407814e-14
981 1.71299860553904e-14
982 3.61796232079339e-14
983 6.0855502223827e-14
984 1.13679758220243e-14
985 7.20875995615516e-14
986 8.42205130505494e-14
987 3.27009740900414e-14
988 8.86558079553346e-14
989 2.79505981754706e-14
990 6.44402744056152e-14
991 4.55241889378653e-14
992 2.24436897018621e-14
993 7.17162399886846e-14
994 5.90596365215856e-14
995 1.39259724628651e-13
996 5.76069860284728e-15
997 1.06649742205936e-13
998 1.52750574233633e-13
999 6.19176950922111e-14


==> tikz/xgwn_trends-000.dat <==
0 3.77083465400748
0.816496580927726 3.45185297011184
1.63299316185545 3.30659080274773
2.44948974278318 3.21294339695882
3.2659863237109 3.06281193254587
4.08248290463863 2.89178652111751
4.89897948556636 2.75138006909999
5.71547606649408 2.66265109561983
6.53197264742181 2.57818685523393
7.34846922834954 2.44527333205348
8.16496580927726 2.29497061956177
8.98146239020499 2.14688688951797
9.79795897113271 2.03837542050434
10.6144555520604 1.95468923345029
11.4309521329882 1.85957721278972
12.2474487139159 1.7340029317731
13.0639452948436 1.58464570346963
13.8804418757713 1.44883603727464
14.6969384566991 1.33560531984516
15.5134350376268 1.25535396928007
16.3299316185545 1.16338719278482
17.1464281994822 1.03995871779129
17.96292478041 0.902503427802483
18.7794213613377 0.764206640335243
19.5959179422654 0.654200878989769
20.4124145231932 0.567052188407681
21.2289111041209 0.478959677485102
22.0454076850486 0.369557932742342
22.8619042659763 0.232009738555308
23.6784008469041 0.0981559234020608
24.4948974278318 -0.0203659038578309
25.3113940087595 -0.112501523089986
26.1278905896872 -0.193184290283824
26.944387170615 -0.299727992068563
27.7608837515427 -0.426058440507649
28.5773803324704 -0.560318381706429
29.3938769133981 -0.682523913084401
30.2103734943259 -0.778361820768964
31.0268700752536 -0.862514253997017
31.8433666561813 -0.957460159099054
32.659863237109 -1.07514434551758
33.4763598180368 -1.20979184298199
34.2928563989645 -1.33400163904289
35.1093529798922 -1.44020248642143
35.9258495608199 -1.52347919302732
36.7423461417477 -1.61129782078701
37.5588427226754 -1.72512085500471
38.3753393036031 -1.85196934161204
39.1918358845309 -1.98165866961448
40.0083324654586 -2.09204401756941
40.8248290463863 -2.18004974586708
41.641325627314 -2.26588578173375
42.4578222082418 -2.36764772899475
43.2743187891695 -2.48968655617173
44.0908153700972 -2.62035723999275
44.9073119510249 -2.73652327291244
45.7238085319527 -2.83341614241532
46.5403051128804 -2.9148661507333
47.3568016938081 -3.0091115575001
48.1732982747358 -3.12840122006962
48.9897948556636 -3.25503461678636
49.8062914365913 -3.37895792597562
50.622788017519 -3.48110161689259
51.4392845984467 -3.5647146655283
52.2557811793745 -3.65478398272626
53.0722777603022 -3.76298770442786
53.8887743412299 -3.88710908896101
54.7052709221577 -4.01410471054633
55.5217675030854 -4.12302484477791
56.3382640840131 -4.21368844556118
57.1547606649408 -4.29725790547119
57.9712572458686 -4.39673609755705
58.7877538267963 -4.52062239193574
59.604250407724 -4.64638413599524
60.4207469886517 -4.76433624083351
61.2372435695795 -4.86070391058693
62.0537401505072 -4.94264392562018
62.8702367314349 -5.03834340665977
63.6867333123626 -5.15228291770669
64.5032298932904 -5.27782178404242
65.3197264742181 -5.40101841268377
66.1362230551458 -5.50371709779407
66.9527196360735 -5.5909830358143
67.7692162170013 -5.67870483077755
68.585712797929 -5.78287128703531
69.4022093788567 -5.9103308092724
70.2187059597844 -6.03481857113311
71.0352025407122 -6.14746475799986
71.8516991216399 -6.23962816607108
72.6681957025676 -6.32234244964422
73.4846922834953 -6.4242079322242
74.3011888644231 -6.54300650889193
75.1176854453508 -6.66922305993411
75.9341820262785 -6.78939135764607
76.7506786072063 -6.88729095140867
77.567175188134 -6.97353974023779
78.3836717690617 -7.06619022046438
79.2001683499894 -7.17614455239137
80.0166649309172 -7.30493891202757
80.8331615118449 -7.4281650438627
81.6496580927726 -7.53683519914557
82.4661546737003 -7.62650954691786
83.2826512546281 -7.71148023432788
84.0991478355558 -7.81932890501394
84.9156444164835 -7.94206465580829
85.7321409974112 -8.06886452724097
86.548637578339 -8.18690878009445
87.3651341592667 -8.28183424928394
88.1816307401944 -8.36889659711965
88.9981273211221 -8.4663131769252
89.8146239020499 -8.58100275186763
90.6311204829776 -8.71145874959024
91.4476170639053 -8.8339731522294
92.2641136448331 -8.9405314902105
93.0806102257608 -9.02953352967171
93.8971068066885 -9.1174918404864
94.7136033876162 -9.23046395522248
95.530099968544 -9.35626188479596
96.3465965494717 -9.48425573524006
97.1630931303994 -9.60124266305347
97.9795897113271 -9.69541559421303
98.7960862922549 -9.78447504997211
99.6125828731826 -9.88567458164273
100.42907945411 -10.0041420762292
101.245576035038 -10.1369360604454
102.062072615966 -10.2599664809778
102.878569196893 -10.3667511541127
103.695065777821 -10.4561374371955
104.511562358749 -10.547954529267
105.328058939677 -10.6644800408005
106.144555520604 -10.7926044493478
106.961052101532 -10.9232256523793
107.77754868246 -11.0404440425562
108.594045263388 -11.1364831643793
109.410541844315 -11.2279169362391
110.227038425243 -11.3310962181604
111.043535006171 -11.4531531435308
111.860031587098 -11.5887176682271
112.676528168026 -11.7143605575342
113.493024748954 -11.8241556145483
114.309521329882 -11.9142020703455
115.126017910809 -12.0107867208237
115.942514491737 -12.1285050948664
116.759011072665 -12.2584862563882
117.575507653593 -12.3936752431251
118.39200423452 -12.5132003729883
119.208500815448 -12.6141037571282
120.024997396376 -12.7072245905176
120.841493977303 -12.8096994506356
121.657990558231 -12.9380959060729
122.474487139159 -13.0745818276048
123.290983720087 -13.2060577774385
124.107480301014 -13.3214590019666
124.923976881942 -13.4153928489372
125.74047346287 -13.5142482751194
126.556970043798 -13.62991977377
127.373466624725 -13.761747157352
128.189963205653 -13.9022762112769
129.006459786581 -14.0289367383883
129.822956367508 -14.1379971890669
130.639452948436 -14.2306784785317
131.455949529364 -14.336812436068
132.272446110292 -14.4647958747056
133.088942691219 -14.6027027850048
133.905439272147 -14.7431108323112
134.721935853075 -14.8647667805545
135.538432434003 -14.9688507616987
136.35492901493 -15.0666748677567
137.171425595858 -15.1766607961865
137.987922176786 -15.3156903000076
138.804418757713 -15.4582030502206
139.620915338641 -15.5976765435801
140.437411919569 -15.7156404580291
141.253908500497 -15.8168287419978
142.070405081424 -15.9209639598505
142.886901662352 -16.0405547031409
143.70339824328 -16.1839570592398
144.519894824208 -16.3298569144472
145.336391405135 -16.4673159378232
146.152887986063 -16.5837331766873
146.969384566991 -16.6841253519975
147.785881147918 -16.7950679516478
148.602377728846 -16.9232899055776
149.418874309774 -17.0708456180128
150.235370890702 -17.2192513441107
151.051867471629 -17.3556362507315
151.868364052557 -17.4711907848604
152.684860633485 -17.5727478605045
153.501357214413 -17.6902404690952
154.31785379534 -17.8254005674845
155.134350376268 -17.9773772143915
155.950846957196 -18.1278376318371
156.767343538123 -18.2645330613019
157.583840119051 -18.379899879725
158.400336699979 -18.484291135447
159.216833280907 -18.6072869843093
160.033329861834 -18.7476241723994
160.849826442762 -18.9041973089027
161.66632302369 -19.0567781630861
162.482819604618 -19.1955383701731


==> tikz/xgwn_trends-001.dat <==
0 5.79056802927899
0.816496580927726 5.64992244262452
1.63299316185545 5.62084435454898
2.44948974278318 5.54442492101703
3.2659863237109 5.53537612977833
4.08248290463863 5.50779811498667
4.89897948556636 5.42705456827943
5.71547606649408 5.37012662142199
6.53197264742181 5.3504092335918
7.34846922834954 5.30927937533239
8.16496580927726 5.23328567791868
8.98146239020499 5.16001153586144
9.79795897113271 5.11461918753569
10.6144555520604 5.08435124183737
11.4309521329882 5.02867762921212
12.2474487139159 4.94688422514463
13.0639452948436 4.87082444983674
13.8804418757713 4.82617742794687
14.6969384566991 4.79111828436359
15.5134350376268 4.73037959088147
16.3299316185545 4.64987997847382
17.1464281994822 4.57327753716113
17.96292478041 4.51830589223982
18.7794213613377 4.48035116814891
19.5959179422654 4.42735256762019
20.4124145231932 4.34746976941235
21.2289111041209 4.26540375369328
22.0454076850486 4.20423620925278
22.8619042659763 4.16146103505811
23.6784008469041 4.11120651873033
24.4948974278318 4.03960675493696
25.3113940087595 3.95736204071536
26.1278905896872 3.88264782618372
26.944387170615 3.83410598636868
27.7608837515427 3.79200432581131
28.5773803324704 3.72778448709638
29.3938769133981 3.64676722354673
30.2103734943259 3.56907140759352
31.0268700752536 3.50827236285016
31.8433666561813 3.46263710237425
32.659863237109 3.41006321619904
33.4763598180368 3.33730038065938
34.2928563989645 3.25323472121529
35.1093529798922 3.18303112838141
35.9258495608199 3.13235885972081
36.7423461417477 3.08461252216561
37.5588427226754 3.02045731603242
38.3753393036031 2.94199601572221
39.1918358845309 2.86273341168974
40.0083324654586 2.79904683494326
40.8248290463863 2.75457198133185
41.641325627314 2.70191754490151
42.4578222082418 2.62846638405629
43.2743187891695 2.54797131669766
44.0908153700972 2.47642604745686
44.9073119510249 2.42148958244204
45.7238085319527 2.37373039566396
46.5403051128804 2.31354312687435
47.3568016938081 2.23582946583549
48.1732982747358 2.15565169848471
48.9897948556636 2.09188667124917
49.8062914365913 2.04278793605366
50.622788017519 1.99008811683656
51.4392845984467 1.92143211305915
52.2557811793745 1.84263720197215
53.0722777603022 1.76697018540145
53.8887743412299 1.70875486412182
54.7052709221577 1.66327606137481
55.5217675030854 1.60498554161023
56.3382640840131 1.52958932641908
57.1547606649408 1.45132371700312
57.9712572458686 1.38344913752069
58.7877538267963 1.33058515684741
59.604250407724 1.28078759441053
60.4207469886517 1.21734774557301
61.2372435695795 1.13852904880822
62.0537401505072 1.06194271497346
62.8702367314349 1.00133434001615
63.6867333123626 0.952057446294396
64.5032298932904 0.896722797689949
65.3197264742181 0.826672417221846
66.1362230551458 0.748660861520978
66.9527196360735 0.675711720137292
67.7692162170013 0.620452623188362
68.585712797929 0.573358220667421
69.4022093788567 0.512439963675604
70.2187059597844 0.437007486780408
71.0352025407122 0.360644210456474
71.8516991216399 0.295049350815623
72.6681957025676 0.243076913524999
73.4846922834953 0.191971248728123
74.3011888644231 0.127059027592657
75.1176854453508 0.0485173139781637
75.9341820262785 -0.0255852070513015
76.7506786072063 -0.0844406929656998
77.567175188134 -0.134060959808494
78.3836717690617 -0.190767645684355
79.2001683499894 -0.26117819680934
80.0166649309172 -0.338201004698703
80.8331615118449 -0.409084617480073
81.6496580927726 -0.462845348949293
82.4661546737003 -0.511043533259544
83.2826512546281 -0.573203568342046
84.0991478355558 -0.648218620482805
84.9156444164835 -0.723079936939553
85.7321409974112 -0.787087346290673
86.548637578339 -0.838610374567975
87.3651341592667 -0.890596466210354
88.1816307401944 -0.956189703257689
88.9981273211221 -1.0340189572185
89.8146239020499 -1.1063827420595
90.6311204829776 -1.16408785574708
91.4476170639053 -1.21395016221102
92.2641136448331 -1.27144097845584
93.0806102257608 -1.3418544490799
93.8971068066885 -1.41787047397366
94.7136033876162 -1.4871138818775
95.530099968544 -1.54013221038388
96.3465965494717 -1.58897480488189
97.1630931303994 -1.65176280673236
97.9795897113271 -1.72632865808813
98.7960862922549 -1.799981826711
99.6125828731826 -1.86276582445555
100.42907945411 -1.91404802511812
101.245576035038 -1.96670948797782
102.062072615966 -2.03260855642429
102.878569196893 -2.10961467841481
103.695065777821 -2.18072279608534
104.511562358749 -2.23755034010036
105.328058939677 -2.28753979442861
106.144555520604 -2.34555380197289
106.961052101532 -2.4158674134648
107.77754868246 -2.49091418254682
108.594045263388 -2.55880050558474
109.410541844315 -2.61149306616117
110.227038425243 -2.66064613300157
111.043535006171 -2.72379496030596
111.860031587098 -2.79801265935455
112.676528168026 -2.87067733032054
113.493024748954 -2.93244655092296
114.309521329882 -2.98359815121469
115.126017910809 -3.03684613754458
115.942514491737 -3.10287971534397
116.759011072665 -3.17906386516997
117.575507653593 -3.24925433308845
118.39200423452 -3.30533830073032
119.208500815448 -3.35535669489332
120.024997396376 -3.41378228243461
120.841493977303 -3.48400540788223
121.657990558231 -3.55815186779014
122.474487139159 -3.62487763539766
123.290983720087 -3.67737487720776
124.107480301014 -3.72670945401949
124.923976881942 -3.7901036071723
125.74047346287 -3.86411863536168
126.556970043798 -3.93598000253633
127.373466624725 -3.99686671096749
128.189963205653 -4.04793960815846
129.006459786581 -4.10173800006623
129.822956367508 -4.167848104423
130.639452948436 -4.24324470737754
131.455949529364 -4.31278363479071
132.272446110292 -4.36820042893794
133.088942691219 -4.41815785456167
133.905439272147 -4.47694582090408
134.721935853075 -4.54714413538075
135.538432434003 -4.62048659902755
136.35492901493 -4.6861961083501
137.171425595858 -4.73863022648684
137.987922176786 -4.7879790054232
138.804418757713 -4.85156265797807
139.620915338641 -4.92553435662692
140.437411919569 -4.99676839823035
141.253908500497 -5.05686829710739
142.070405081424 -5.10787172443559
142.886901662352 -5.16220174011676
143.70339824328 -5.22839792270638
144.519894824208 -5.30293762513641
145.336391405135 -5.37216769168399
146.152887986063 -5.42697442825202
146.969384566991 -5.47678021502693
147.785881147918 -5.53589965598667
148.602377728846 -5.60616818585629
149.418874309774 -5.67882906363418
150.235370890702 -5.74363747944763
151.051867471629 -5.79607806086526
151.868364052557 -5.84616562521746
152.684860633485 -5.90904927076456
153.501357214413 -5.98313733028192
154.31785379534 -6.05392441025272
155.134350376268 -6.11331967195956
155.950846957196 -6.16423014856157
156.767343538123 -6.21907010502068
157.583840119051 -6.28540183208388
158.400336699979 -6.35914689483434
159.216833280907 -6.42826326743075
160.033329861834 -6.48251849383873
160.849826442762 -6.53207752797955
161.66632302369 -6.59149231047954
162.482819604618 -6.66193888746971


==> tikz/xgwn_trends-002.dat <==
0 7.80326385597959
0.816496580927726 7.80463142009972
1.63299316185545 7.83301102394311
2.44948974278318 7.89845503222728
3.2659863237109 7.89775327109736
4.08248290463863 7.9228594061076
4.89897948556636 7.95897204375952
5.71547606649408 7.94612941586815
6.53197264742181 7.93995798720618
7.34846922834954 7.96253070046286
8.16496580927726 7.95999120418147
8.98146239020499 7.93246205069953
9.79795897113271 7.91914144461673
10.6144555520604 7.92779124561987
11.4309521329882 7.91774912701707
12.2474487139159 7.88395154642614
13.0639452948436 7.85637583889243
13.8804418757713 7.85236616187304
14.6969384566991 7.84558132044945
15.5134350376268 7.81358545552153
16.3299316185545 7.77367934113412
17.1464281994822 7.75108169695606
17.96292478041 7.74500377137217
18.7794213613377 7.7242278120221
19.5959179422654 7.68261758829841
20.4124145231932 7.64103406652615
21.2289111041209 7.62065036116947
22.0454076850486 7.61049543798978
22.8619042659763 7.58143660625617
23.6784008469041 7.53393908208136
24.4948974278318 7.49142546865209
25.3113940087595 7.47206809856027
26.1278905896872 7.45845573336774
26.944387170615 7.42336484988651
27.7608837515427 7.3732387370421
28.5773803324704 7.3323171706114
29.3938769133981 7.31085354372398
30.2103734943259 7.29175964861337
31.0268700752536 7.2538468674611
31.8433666561813 7.20415849863954
32.659863237109 7.16236630720871
33.4763598180368 7.13750229431602
34.2928563989645 7.11549129764238
35.1093529798922 7.07754449322916
35.9258495608199 7.0278769430457
36.7423461417477 6.98322745078534
37.5588427226754 6.95491010646931
38.3753393036031 6.93246531257237
39.1918358845309 6.8959886828994
40.0083324654586 6.8453964394215
40.8248290463863 6.79643291690417
41.641325627314 6.76526559294933
42.4578222082418 6.74445791486673
43.2743187891695 6.70952941333387
44.0908153700972 6.65775649382813
44.9073119510249 6.60800417961751
45.7238085319527 6.57410665505594
46.5403051128804 6.55006116564918
47.3568016938081 6.51587057473822
48.1732982747358 6.46673392529739
48.9897948556636 6.41623541019782
49.8062914365913 6.37791823957622
50.622788017519 6.3512619966001
51.4392845984467 6.3193874037874
52.2557811793745 6.27299388972053
53.0722777603022 6.22068303413496
53.8887743412299 6.17732085744252
54.7052709221577 6.148993770722
55.5217675030854 6.1206253852598
56.3382640840131 6.0769228515097
57.1547606649408 6.02232124934079
57.9712572458686 5.97580505735835
58.7877538267963 5.9451001490917
59.604250407724 5.91742273831028
60.4207469886517 5.87590460522089
61.2372435695795 5.8234417235422
62.0537401505072 5.77474529090606
62.8702367314349 5.7392463434492
63.6867333123626 5.7106295819545
64.5032298932904 5.67293780853379
65.3197264742181 5.62293026446479
66.1362230551458 5.5713358694699
66.9527196360735 5.53078665175377
67.7692162170013 5.50192200675958
68.585712797929 5.46871412577563
69.4022093788567 5.42102362804707
70.2187059597844 5.3663221838587
71.0352025407122 5.32208022643741
71.8516991216399 5.2918994342994
72.6681957025676 5.26092931368448
73.4846922834953 5.21583557406958
74.3011888644231 5.16265037544205
75.1176854453508 5.1152957358154
75.9341820262785 5.08053290518243
76.7506786072063 5.04990180397068
77.567175188134 5.00925329278241
78.3836717690617 4.95799834393775
79.2001683499894 4.90707523404587
80.0166649309172 4.86755967811166
80.8331615118449 4.83769006614139
81.6496580927726 4.80191011136882
82.4661546737003 4.75252786080413
83.2826512546281 4.69820747746933
84.0991478355558 4.65505873999132
84.9156444164835 4.62434997907091
85.7321409974112 4.59120694939691
86.548637578339 4.5446387307335
87.3651341592667 4.49153051649327
88.1816307401944 4.44476697347068
88.9981273211221 4.40979929751975
89.8146239020499 4.37779291361456
90.6311204829776 4.33589099017936
91.4476170639053 4.28430507860246
92.2641136448331 4.23363511932932
93.0806102257608 4.19422266972773
93.8971068066885 4.16357440777891
94.7136033876162 4.12666306931175
95.530099968544 4.07664414675686
96.3465965494717 4.02272830058289
97.1630931303994 3.97983359009597
97.9795897113271 3.94825150933921
98.7960862922549 3.91389362063624
99.6125828731826 3.86700230796505
100.42907945411 3.81419268287024
101.245576035038 3.76745098820774
102.062072615966 3.73186984981533
102.878569196893 3.69908398792979
103.695065777821 3.65692380479022
104.511562358749 3.60540315412579
105.328058939677 3.5546287081509
106.144555520604 3.51482223331655
106.961052101532 3.48368505548983
107.77754868246 3.44653539241547
108.594045263388 3.39632402404541
109.410541844315 3.34283003065855
110.227038425243 3.29965713483641
111.043535006171 3.26711202265506
111.860031587098 3.23220925050287
112.676528168026 3.1856508119653
113.493024748954 3.1331994331591
114.309521329882 3.08611094595751
115.126017910809 3.04972265500842
115.942514491737 3.01657457950653
116.759011072665 2.97475651399848
117.575507653593 2.92351738122193
118.39200423452 2.87240308006876
119.208500815448 2.83190649832543
120.024997396376 2.80048117567294
120.841493977303 2.76365681974028
121.657990558231 2.71351051591841
122.474487139159 2.66042610711156
123.290983720087 2.6166534583175
124.107480301014 2.58312609634234
124.923976881942 2.54810442862859
125.74047346287 2.50227374763733
126.556970043798 2.45021722932161
127.373466624725 2.40256503615356
128.189963205653 2.36525364287622
129.006459786581 2.33199125000172
129.822956367508 2.29089116360321
130.639452948436 2.24009504460762
131.455949529364 2.18851396009445
132.272446110292 2.14712483057099
133.088942691219 2.11550356364157
133.905439272147 2.07886179415291
134.721935853075 2.02951801555507
135.538432434003 1.97679048805571
136.35492901493 1.93223529085469
137.171425595858 1.89770970233105
137.987922176786 1.86281280132594
138.804418757713 1.81795951558493
139.620915338641 1.7663537261905
140.437411919569 1.7180292245823
141.253908500497 1.67970368654319
142.070405081424 1.64644041564038
142.886901662352 1.60629760442462
143.70339824328 1.55609550999843
144.519894824208 1.50400656178672
145.336391405135 1.46162826739017
146.152887986063 1.42962903390903
146.969384566991 1.39334847512785
147.785881147918 1.34515048098783
148.602377728846 1.29278134579527
149.418874309774 1.24735467436697
150.235370890702 1.21179957929796
151.051867471629 1.17713831751439
151.868364052557 1.1334235546997
152.684860633485 1.08235164779389
153.501357214413 1.03332494636279
154.31785379534 0.993902990036327
155.134350376268 0.960650640565496
155.950846957196 0.921612831316156
156.767343538123 0.872158110475198
157.583840119051 0.819587521303424
158.400336699979 0.776641215110203
159.216833280907 0.743663353384409
160.033329861834 0.707878492897567
160.849826442762 0.660941361090022
161.66632302369 0.608977512711999
162.482819604618 0.562657414615455


==> tikz/xgwn_trends-003.dat <==
0 9.81283883736796
0.816496580927726 9.90502904166669
1.63299316185545 10.0467432784956
2.44948974278318 10.1317605027592
3.2659863237109 10.2376353581464
4.08248290463863 10.294783340595
4.89897948556636 10.3519738151728
5.71547606649408 10.4252056622579
6.53197264742181 10.4575308679397
7.34846922834954 10.4929066654202
8.16496580927726 10.5470239845053
8.98146239020499 10.5745709535121
9.79795897113271 10.5827562213156
10.6144555520604 10.6139273993341
11.4309521329882 10.6513655008063
12.2474487139159 10.6600137912705
13.0639452948436 10.6625263999205
13.8804418757713 10.684887333692
14.6969384566991 10.7085230222416
15.5134350376268 10.7086271493886
16.3299316185545 10.7028576053356
17.1464281994822 10.7147803605231
17.96292478041 10.7337635493253
18.7794213613377 10.7321887474177
19.5959179422654 10.7178728840017
20.4124145231932 10.7167759205769
21.2289111041209 10.7316945320748
22.0454076850486 10.7351194738978
22.8619042659763 10.7175498149169
23.6784008469041 10.7022513974614
24.4948974278318 10.7068866516048
25.3113940087595 10.715713902249
26.1278905896872 10.7040017533803
26.944387170615 10.6811219374221
27.7608837515427 10.6704164134082
28.5773803324704 10.6761574073288
29.3938769133981 10.6735810368135
30.2103734943259 10.6528798590401
31.0268700752536 10.6299522403218
31.8433666561813 10.6229270067052
32.659863237109 10.6249052997939
33.4763598180368 10.6133572185869
34.2928563989645 10.5878557885027
35.1093529798922 10.5661652687435
35.9258495608199 10.5606387945935
36.7423461417477 10.557920082377
37.5588427226754 10.5399088680876
38.3753393036031 10.5118580511914
39.1918358845309 10.4913984709314
40.0083324654586 10.4858925501189
40.8248290463863 10.4787816391306
41.641325627314 10.4562341225879
42.4578222082418 10.4267228610195
43.2743187891695 10.4070684042231
44.0908153700972 10.4008105638646
44.9073119510249 10.3900517763327
45.7238085319527 10.3642931799711
46.5403051128804 10.3337615824473
47.3568016938081 10.3144411582459
48.1732982747358 10.3071624001244
48.9897948556636 10.293567172774
49.8062914365913 10.2654529915923
50.622788017519 10.2339989020335
51.4392845984467 10.2146320769505
52.2557811793745 10.2063714981444
53.0722777603022 10.1906709488752
53.8887743412299 10.1607247454609
54.7052709221577 10.1282783668888
55.5217675030854 10.1086051154024
56.3382640840131 10.099568974753
57.1547606649408 10.0823714474324
57.9712572458686 10.0508938112437
58.7877538267963 10.0173134410917
59.604250407724 9.9971818858787
60.4207469886517 9.98765379422777
61.2372435695795 9.96944668430177
62.0537401505072 9.93656420781786
62.8702367314349 9.9027909029772
63.6867333123626 9.88221128916191
64.5032298932904 9.87112291178158
65.3197264742181 9.85166188413726
66.1362230551458 9.81836203813003
66.9527196360735 9.7845981548065
67.7692162170013 9.76311731998188
68.585712797929 9.75045876701171
69.4022093788567 9.73008722049941
70.2187059597844 9.69687329224671
71.0352025407122 9.6629572776891
71.8516991216399 9.64031034623283
72.6681957025676 9.62620898317416
73.4846922834953 9.60537455731529
74.3011888644231 9.57246131134397
75.1176854453508 9.53822427741736
75.9341820262785 9.51419635467597
76.7506786072063 9.49879929596236
77.567175188134 9.47789000461119
78.3836717690617 9.44543476988706
79.2001683499894 9.41071273524483
80.0166649309172 9.38512925905511
80.8331615118449 9.36858792770342
81.6496580927726 9.34793848876969
82.4661546737003 9.31605941954231
83.2826512546281 9.28070037847905
84.0991478355558 9.25341825347821
84.9156444164835 9.23587801483428
85.7321409974112 9.21577677387421
86.548637578339 9.18456641076679
87.3651341592667 9.14843417051142
88.1816307401944 9.11933408793203
88.9981273211221 9.1009276152514
89.8146239020499 9.08162324365497
90.6311204829776 9.05115852148401
91.4476170639053 9.01413454329913
92.2641136448331 8.98311467683681
93.0806102257608 8.96395782899867
93.8971068066885 8.9456652883543
94.7136033876162 8.91601485259188
95.530099968544 8.87799884655855
96.3465965494717 8.84527931069322
97.1630931303994 8.82534310110698
97.9795897113271 8.80779577498062
98.7960862922549 8.77875045728224
99.6125828731826 8.74085333648031
100.42907945411 8.70750042477872
101.245576035038 8.6857208352411
102.062072615966 8.66740639604821
102.878569196893 8.63938399380495
103.695065777821 8.60240532718933
104.511562358749 8.56820235670998
105.328058939677 8.54450752561688
106.144555520604 8.52553310137503
106.961052101532 8.49869723919976
107.77754868246 8.46267174090221
108.594045263388 8.42752705597302
109.410541844315 8.40185008847768
110.227038425243 8.38230037864073
111.043535006171 8.35679442738453
111.860031587098 8.32176258048135
112.676528168026 8.28560328820481
113.493024748954 8.25788012470764
114.309521329882 8.23781783256175
115.126017910809 8.21376763497292
115.942514491737 8.1797770893498
116.759011072665 8.14254813583064
117.575507653593 8.11271601085896
118.39200423452 8.09218241990297
119.208500815448 8.06969855038808
120.024997396376 8.03680491665689
120.841493977303 7.9984680650145
121.657990558231 7.96646472288612
122.474487139159 7.94548052582686
123.290983720087 7.92465980350216
124.107480301014 7.89292720648975
124.923976881942 7.85379843899118
125.74047346287 7.82054673198327
126.556970043798 7.79822879397041
127.373466624725 7.77761366637353
128.189963205653 7.74704157140056
129.006459786581 7.70890126553036
129.822956367508 7.67456947971323
130.639452948436 7.65025550056732
131.455949529364 7.62931123542339
132.272446110292 7.60033434138152
133.088942691219 7.56324682814009
133.905439272147 7.52781275395637
134.721935853075 7.50144369788966
135.538432434003 7.48016963137673
136.35492901493 7.45286407327421
137.171425595858 7.41689509292012
137.987922176786 7.38035083557797
138.804418757713 7.35186670269186
139.620915338641 7.33024456467194
140.437411919569 7.30467639052272
141.253908500497 7.2699003516786
142.070405081424 7.23225200866725
142.886901662352 7.20159216767252
143.70339824328 7.17958664344114
144.519894824208 7.15581214812619
145.336391405135 7.12231173423718
146.152887986063 7.08357903983083
146.969384566991 7.05068283385156
147.785881147918 7.02824241479855
148.602377728846 7.0063080059861
149.418874309774 6.97404635963903
150.235370890702 6.93479539057041
151.051867471629 6.90068054550409
151.868364052557 6.87674418625493
152.684860633485 6.85489478913955
153.501357214413 6.82415177902365
154.31785379534 6.78601050600494
155.134350376268 6.75080063308001
155.950846957196 6.72482238344051
156.767343538123 6.70269499677961
157.583840119051 6.67370595121079
158.400336699979 6.63676163099979
159.216833280907 6.60048748978113
160.033329861834 6.57240676070487
160.849826442762 6.54993552839935
161.66632302369 6.52273536212751
162.482819604618 6.48708192685649


==> tikz/xgwn_trends-004.dat <==
0 11.8187374919503
0.816496580927726 12.0081239380241
1.63299316185545 12.2004737365537
2.44948974278318 12.371807273583
3.2659863237109 12.4922446439568
4.08248290463863 12.6226101182438
4.89897948556636 12.7207059551398
5.71547606649408 12.8059324508577
6.53197264742181 12.9056072947341
7.34846922834954 12.9699342953947
8.16496580927726 13.0311326906535
8.98146239020499 13.1136463462528
9.79795897113271 13.1670802677917
10.6144555520604 13.2112557225781
11.4309521329882 13.2729823183366
12.2474487139159 13.3262438953592
13.0639452948436 13.355364949951
13.8804418757713 13.3938024240115
14.6969384566991 13.4458466103233
15.5134350376268 13.4799900280303
16.3299316185545 13.5007348335647
17.1464281994822 13.5336355218408
17.96292478041 13.5756207710165
18.7794213613377 13.6000003262107
19.5959179422654 13.6109030917059
20.4124145231932 13.6362694555634
21.2289111041209 13.6718815154596
22.0454076850486 13.6915195916101
22.8619042659763 13.6990924367151
23.6784008469041 13.7161165130725
24.4948974278318 13.7446106075921
25.3113940087595 13.7623618084776
26.1278905896872 13.76517437587
26.944387170615 13.7727131980207
27.7608837515427 13.795316546725
28.5773803324704 13.8155701510188
29.3938769133981 13.8173025734961
30.2103734943259 13.8155668786452
31.0268700752536 13.8292536043216
31.8433666561813 13.8491245135614
32.659863237109 13.8546915307622
33.4763598180368 13.8500344415498
34.2928563989645 13.8531834781546
35.1093529798922 13.8685124401365
35.9258495608199 13.8781855674094
36.7423461417477 13.8735786060748
37.5588427226754 13.8682048868916
38.3753393036031 13.8755130876999
39.1918358845309 13.8880945462366
40.0083324654586 13.8881125232468
40.8248290463863 13.8777951991764
41.641325627314 13.8741432426949
42.4578222082418 13.8837094934186
43.2743187891695 13.891288963156
44.0908153700972 13.8834309552755
44.9073119510249 13.8704671385204
45.7238085319527 13.8692712196606
46.5403051128804 13.8792624048901
47.3568016938081 13.8800864985856
48.1732982747358 13.8672250795932
48.9897948556636 13.8553183277746
49.8062914365913 13.8569823453263
50.622788017519 13.8631164021546
51.4392845984467 13.8573778611519
52.2557811793745 13.8422511576452
53.0722777603022 13.8325728045824
53.8887743412299 13.835011296292
54.7052709221577 13.8366815145628
55.5217675030854 13.8259419354784
56.3382640840131 13.809853038427
57.1547606649408 13.8021356966314
57.9712572458686 13.8042476107214
58.7877538267963 13.8016277717399
59.604250407724 13.7871605348793
60.4207469886517 13.770886238748
61.2372435695795 13.7647099663194
62.0537401505072 13.7657777025449
62.8702367314349 13.7592613545363
63.6867333123626 13.7420606516
64.5032298932904 13.7260304716242
65.3197264742181 13.7209512152156
66.1362230551458 13.7205499016537
66.9527196360735 13.7106104678172
67.7692162170013 13.6914307516347
68.585712797929 13.6758509741284
69.4022093788567 13.6714628957481
70.2187059597844 13.6693773098735
71.0352025407122 13.6564933829948
71.8516991216399 13.6358961566953
72.6681957025676 13.6208335570805
73.4846922834953 13.6167927066109
74.3011888644231 13.612951617409
75.1176854453508 13.5975705365734
75.9341820262785 13.5759661245055
76.7506786072063 13.5614031185959
77.567175188134 13.5574326181096
78.3836717690617 13.5518598882087
79.2001683499894 13.5343814921683
80.0166649309172 13.5120648516037
80.8331615118449 13.4979364820942
81.6496580927726 13.4938226715606
82.4661546737003 13.4866017639473
83.2826512546281 13.4673755847025
84.0991478355558 13.4445544731993
84.9156444164835 13.4307698244613
85.7321409974112 13.4263538989788
86.548637578339 13.4176034279352
87.3651341592667 13.3969287980846
88.1816307401944 13.3737459256544
88.9981273211221 13.3602045552378
89.8146239020499 13.3553731642735
90.6311204829776 13.3452303193418
91.4476170639053 13.3233622542338
92.2641136448331 13.2999121020476
93.0806102257608 13.2865123819106
93.8971068066885 13.2811880548582
94.7136033876162 13.2697974979614
95.530099968544 13.246951981754
96.3465965494717 13.2232937597453
97.1630931303994 13.2099376422382
97.9795897113271 13.2040715676245
98.7960862922549 13.1915785224583
99.6125828731826 13.1679380215378
100.42907945411 13.144105448745
101.245576035038 13.1307014732046
102.062072615966 13.1242667694956
102.878569196893 13.1108120634623
103.695065777821 13.0865305591793
104.511562358749 13.0625395298659
105.328058939677 13.0490034834823
106.144555520604 13.0419889815462
106.961052101532 13.0277065304345
107.77754868246 13.0029152186817
108.594045263388 12.9787693403886
109.410541844315 12.9650252097051
110.227038425243 12.9574313890672
111.043535006171 12.9424476697741
111.860031587098 12.9172577629055
112.676528168026 12.8929518403428
113.493024748954 12.8789309064348
114.309521329882 12.8707663684982
115.126017910809 12.8551983235114
115.942514491737 12.8297057530143
116.759011072665 12.8052297245399
117.575507653593 12.7908706734214
118.39200423452 12.7821485381896
119.208500815448 12.766104099062
120.024997396376 12.7403919594837
120.841493977303 12.7157321027176
121.657990558231 12.7009806195395
122.474487139159 12.6917171795647
123.290983720087 12.6752952314996
124.107480301014 12.6494370894446
124.923976881942 12.6245791120318
125.74047346287 12.6093846413318
126.556970043798 12.5995975182995
127.373466624725 12.5828895301293
128.189963205653 12.5569499233564
129.006459786581 12.5318788483437
129.822956367508 12.5161973368695
130.639452948436 12.5059032441607
131.455949529364 12.4889924615028
132.272446110292 12.4630285483275
133.088942691219 12.4377318983546
133.905439272147 12.4215229057566
134.721935853075 12.4107382371313
135.538432434003 12.3936989251456
136.35492901493 12.3677653693537
137.171425595858 12.3422311323015
137.987922176786 12.3254581215453
138.804418757713 12.3141962050072
139.620915338641 12.2970969883131
140.437411919569 12.2712429037039
141.253908500497 12.2454603645405
142.070405081424 12.2280900745431
142.886901662352 12.2163618107373
143.70339824328 12.1992640188881
144.519894824208 12.1735358497931
145.336391405135 12.1474990436373
146.152887986063 12.1295001706655
146.969384566991 12.1173141084744
147.785881147918 12.1002729893357
148.602377728846 12.0747144974194
149.418874309774 12.0484184814534
150.235370890702 12.0297640809379
151.051867471629 12.0171247491234
151.868364052557 12.0001899646347
152.684860633485 11.9748443527535
153.501357214413 11.9482888039408
154.31785379534 11.9289521552461
155.134350376268 11.9158611460952
155.950846957196 11.8990760585288
156.767343538123 11.8739837634191
157.583840119051 11.847170978696
158.400336699979 11.8271283852095
159.216833280907 11.8135834332304
160.033329861834 11.7969861064213
160.849826442762 11.7721883230895
161.66632302369 11.7451230211115
162.482819604618 11.7243525480664


==> tikz/xgwn_trends-005.dat <==
0 13.8239026299718
0.816496580927726 14.1105860543875
1.63299316185545 14.3513671479941
2.44948974278318 14.5580862280114
3.2659863237109 14.7448849317489
4.08248290463863 14.8924986909218
4.89897948556636 15.0401649486747
5.71547606649408 15.1672630545144
6.53197264742181 15.2759780903327
7.34846922834954 15.3970143488517
8.16496580927726 15.4872942795683
8.98146239020499 15.5765668976261
9.79795897113271 15.6759386313619
10.6144555520604 15.7492540242927
11.4309521329882 15.8179751171978
12.2474487139159 15.9034142299904
13.0639452948436 15.9707716661437
13.8804418757713 16.024214022496
14.6969384566991 16.0904114232468
15.5134350376268 16.1588640508689
16.3299316185545 16.2059554906261
17.1464281994822 16.2541062077522
17.96292478041 16.3146066883824
18.7794213613377 16.3653993214919
19.5959179422654 16.3997816272372
20.4124145231932 16.4428519309897
21.2289111041209 16.4964428998097
22.0454076850486 16.5365967960642
22.8619042659763 16.5656224218577
23.6784008469041 16.6033046527447
24.4948974278318 16.6494118406349
25.3113940087595 16.6832219517422
26.1278905896872 16.7049922264072
26.944387170615 16.7365973300011
27.7608837515427 16.7773320532537
28.5773803324704 16.8069317648851
29.3938769133981 16.8255950516557
30.2103734943259 16.8507069904044
31.0268700752536 16.8861902788263
31.8433666561813 16.9144193340535
32.659863237109 16.9285162443552
33.4763598180368 16.9456138723137
34.2928563989645 16.9766215223484
35.1093529798922 17.004615710604
35.9258495608199 17.0187522330265
36.7423461417477 17.031039688763
37.5588427226754 17.0544325140099
38.3753393036031 17.0812021805804
39.1918358845309 17.0958529907092
40.0083324654586 17.1029610388738
40.8248290463863 17.1183309486599
41.641325627314 17.1438505874435
42.4578222082418 17.162237084594
43.2743187891695 17.1674998193274
44.0908153700972 17.1750344376612
44.9073119510249 17.1948187125507
45.7238085319527 17.2149670549469
46.5403051128804 17.2229074843378
47.3568016938081 17.2259936765349
48.1732982747358 17.2378840365424
48.9897948556636 17.2573392945341
49.8062914365913 17.2690926026731
50.622788017519 17.2701194952885
51.4392845984467 17.2737288520985
52.2557811793745 17.2888137602944
53.0722777603022 17.3054366628477
53.8887743412299 17.3095302408023
54.7052709221577 17.3067523542092
55.5217675030854 17.3132551792452
56.3382640840131 17.3294787001005
57.1547606649408 17.3394501155294
57.9712572458686 17.3381572349634
58.7877538267963 17.3371505882564
59.604250407724 17.3466001291768
60.4207469886517 17.3594970927846
61.2372435695795 17.3626280335661
62.0537401505072 17.3584429654444
62.8702367314349 17.3596791190055
63.6867333123626 17.3706117203858
64.5032298932904 17.3794458348692
65.3197264742181 17.3770337999632
66.1362230551458 17.3714386150042
66.9527196360735 17.3749201971057
67.7692162170013 17.3861607901018
68.585712797929 17.3907127830074
69.4022093788567 17.38392506182
70.2187059597844 17.3779193746302
71.0352025407122 17.3839200875133
71.8516991216399 17.3937327097998
72.6681957025676 17.3933401575656
73.4846922834953 17.384947167793
74.3011888644231 17.3814088204319
75.1176854453508 17.3880590639456
75.9341820262785 17.3938625933418
76.7506786072063 17.389350378835
77.567175188134 17.3806536338116
78.3836717690617 17.379264735746
79.2001683499894 17.3856768161419
80.0166649309172 17.3876505934494
80.8331615118449 17.3799001683818
81.6496580927726 17.37139768595
82.4661546737003 17.3717766632611
83.2826512546281 17.3774131285404
84.0991478355558 17.3758279883252
84.9156444164835 17.3655677745887
85.7321409974112 17.3575555712179
86.548637578339 17.3593355885741
87.3651341592667 17.3638373862989
88.1816307401944 17.3590071019713
88.9981273211221 17.3468075028695
89.8146239020499 17.3394637306624
90.6311204829776 17.342309917081
91.4476170639053 17.345446137235
92.2641136448331 17.3376731148663
93.0806102257608 17.3241084774366
93.8971068066885 17.3179177501318
94.7136033876162 17.3213692437338
95.530099968544 17.3217714099203
96.3465965494717 17.3117785039861
97.1630931303994 17.2988289670114
97.9795897113271 17.2940192901499
98.7960862922549 17.2965040912403
99.6125828731826 17.2940588982689
100.42907945411 17.282389936682
101.245576035038 17.270126594951
102.062072615966 17.2664034309289
102.878569196893 17.2677830027556
103.695065777821 17.2627733971553
104.511562358749 17.249769414784
105.328058939677 17.2382048319858
106.144555520604 17.2353160280864
106.961052101532 17.2355179108098
107.77754868246 17.2282159649632
108.594045263388 17.214148317899
109.410541844315 17.2032734007407
110.227038425243 17.2010077241583
111.043535006171 17.2000125844393
111.860031587098 17.1906537282413
112.676528168026 17.1757450366687
113.493024748954 17.1655248090763
114.309521329882 17.1637087554959
115.126017910809 17.1615025920644
115.942514491737 17.1503199843841
116.759011072665 17.1347234565804
117.575507653593 17.1251055945716
118.39200423452 17.1236078167111
119.208500815448 17.1202344454838
120.024997396376 17.1073975022554
120.841493977303 17.0912564826897
121.657990558231 17.0822083256792
122.474487139159 17.0809109722825
123.290983720087 17.0763984404814
124.107480301014 17.0621017446904
124.923976881942 17.0455146552841
125.74047346287 17.0369531782999
126.556970043798 17.035770105804
127.373466624725 17.0301061547005
128.189963205653 17.0145589806015
129.006459786581 16.9976960296335
129.822956367508 16.9897982489885
130.639452948436 16.9882671904636
131.455949529364 16.9810375387687
132.272446110292 16.9648806059906
133.088942691219 16.9485750341483
133.905439272147 16.9410365069729
134.721935853075 16.938581805645
135.538432434003 16.9299456361437
136.35492901493 16.9132895478959
137.171425595858 16.8974797890308
137.987922176786 16.8902143377179
138.804418757713 16.8868658234661
139.620915338641 16.8769624818956
140.437411919569 16.859876972764
141.253908500497 16.8445063770979
142.070405081424 16.8374371206675
142.886901662352 16.8332447568363
143.70339824328 16.8222054838516
144.519894824208 16.8047386681632
145.336391405135 16.7897648390852
146.152887986063 16.7828133871371
146.969384566991 16.777838936095
147.785881147918 16.7657670823267
148.602377728846 16.7479587015447
149.418874309774 16.7333199685959
150.235370890702 16.726471299951
151.051867471629 16.7207427526009
151.868364052557 16.7077453919946
152.684860633485 16.6896440518831
153.501357214413 16.6752939959943
154.31785379534 16.6684963125094
155.134350376268 16.6620696301712
155.950846957196 16.6482198834505
156.767343538123 16.6298466260499
157.583840119051 16.6157541160964
158.400336699979 16.6089679314473
159.216833280907 16.6019084604118
160.033329861834 16.5872844911984
160.849826442762 16.5686711302391
161.66632302369 16.5547733032098
162.482819604618 16.547979827008


==> tikz/xgwn_trends-006.dat <==
0 15.8265922189236
0.816496580927726 16.1885021740224
1.63299316185545 16.492639233174
2.44948974278318 16.7378416099187
3.2659863237109 16.9535623703881
4.08248290463863 17.1519047462538
4.89897948556636 17.3198178981171
5.71547606649408 17.4803993906202
6.53197264742181 17.6302341540536
7.34846922834954 17.7573841416469
8.16496580927726 17.8964020475584
8.98146239020499 18.0076879418987
9.79795897113271 18.1166974285623
10.6144555520604 18.2337849002257
11.4309521329882 18.325784819896
12.2474487139159 18.4182052263844
13.0639452948436 18.5195644261226
13.8804418757713 18.6008608046245
14.6969384566991 18.6771412588306
15.5134350376268 18.7654284355423
16.3299316185545 18.8425897680165
17.1464281994822 18.9050176318996
17.96292478041 18.9787176902375
18.7794213613377 19.0540548505301
19.5959179422654 19.1124635417511
20.4124145231932 19.1677318122627
21.2289111041209 19.2370666717009
22.0454076850486 19.2992375323137
22.8619042659763 19.3475411495959
23.6784008469041 19.4002699703334
24.4948974278318 19.4615863658921
25.3113940087595 19.5130955601906
26.1278905896872 19.5538452143819
26.944387170615 19.6026142578168
27.7608837515427 19.6572604271231
28.5773803324704 19.700714777671
29.3938769133981 19.7359136160036
30.2103734943259 19.7788916914966
31.0268700752536 19.8296422455445
31.8433666561813 19.8684536235478
32.659863237109 19.8997898873404
33.4763598180368 19.9387985039491
34.2928563989645 19.9835243742468
35.1093529798922 20.0185243875809
35.9258495608199 20.0445201802765
36.7423461417477 20.0775669042689
37.5588427226754 20.1197801096907
38.3753393036031 20.1532853040677
39.1918358845309 20.1771996692709
40.0083324654586 20.2055243408348
40.8248290463863 20.2425247057183
41.641325627314 20.2748679202954
42.4578222082418 20.2958271564633
43.2743187891695 20.3172937466994
44.0908153700972 20.3507227803922
44.9073119510249 20.3834538010581
45.7238085319527 20.4045592328293
46.5403051128804 20.4227827922337
47.3568016938081 20.4498055064801
48.1732982747358 20.480812710236
48.9897948556636 20.5024729499117
49.8062914365913 20.5168080280401
50.622788017519 20.5371326784693
51.4392845984467 20.5666989646147
52.2557811793745 20.5911603375629
53.0722777603022 20.6046737745919
53.8887743412299 20.619436321433
54.7052709221577 20.6439758509371
55.5217675030854 20.6690897209893
56.3382640840131 20.6841228575586
57.1547606649408 20.6949030860422
57.9712572458686 20.7132308021402
58.7877538267963 20.7382123494639
59.604250407724 20.7564183278397
60.4207469886517 20.7646822340469
61.2372435695795 20.7756354191332
62.0537401505072 20.7975844470309
62.8702367314349 20.8190513129945
63.6867333123626 20.8299945977711
64.5032298932904 20.837321131812
65.3197264742181 20.8523959653055
66.1362230551458 20.8733646682234
66.9527196360735 20.8877470233213
67.7692162170013 20.8937228539704
68.585712797929 20.9021311464256
69.4022093788567 20.9198939279353
70.2187059597844 20.9383458573144
71.0352025407122 20.9465101999133
71.8516991216399 20.9492714023278
72.6681957025676 20.9603106443634
73.4846922834953 20.9792123739097
74.3011888644231 20.9924456253857
75.1176854453508 20.9963730189683
75.9341820262785 21.0010422265805
76.7506786072063 21.0146473405908
77.567175188134 21.0304988251713
78.3836717690617 21.0378939308337
79.2001683499894 21.0394954489359
80.0166649309172 21.046357772125
80.8331615118449 21.0613118363453
81.6496580927726 21.0737149128306
82.4661546737003 21.0762384780454
83.2826512546281 21.0766099626861
84.0991478355558 21.0856170174827
84.9156444164835 21.1010405125027
85.7321409974112 21.1091855549302
86.548637578339 21.1086201466127
87.3651341592667 21.1105003560669
88.1816307401944 21.1216629948059
88.9981273211221 21.1338828087974
89.8146239020499 21.1374440847447
90.6311204829776 21.1361205765266
91.4476170639053 21.1403789882068
92.2641136448331 21.1520321818699
93.0806102257608 21.160593570837
93.8971068066885 21.1603512254596
94.7136033876162 21.1587898886086
95.530099968544 21.1651557193324
96.3465965494717 21.1765840406896
97.1630931303994 21.1816926801185
97.9795897113271 21.1783828122335
98.7960862922549 21.1770108626496
99.6125828731826 21.1851744775714
100.42907945411 21.1958443110499
101.245576035038 21.197359467735
102.062072615966 21.192805715847
102.878569196893 21.1934213132677
103.695065777821 21.2023097097006
104.511562358749 21.2095446930059
105.328058939677 21.2080086981807
106.144555520604 21.2038241889739
106.961052101532 21.2064146646208
107.77754868246 21.2148832135381
108.594045263388 21.218813631409
109.410541844315 21.214728250871
110.227038425243 21.2110406375135
111.043535006171 21.2154879991492
111.860031587098 21.2231742813995
112.676528168026 21.224093609
113.493024748954 21.2181802490008
114.309521329882 21.2151549072005
115.126017910809 21.2207398900995
115.942514491737 21.2276012449161
116.759011072665 21.2256740063407
117.575507653593 21.2179485771021
118.39200423452 21.2159094516861
119.208500815448 21.2226433715602
120.024997396376 21.227299322468
120.841493977303 21.2230772211219
121.657990558231 21.2161029140727
122.474487139159 21.2156403998217
123.290983720087 21.2216797649865
124.107480301014 21.2236358076364
124.923976881942 21.2177035905116
125.74047346287 21.2113353496591
126.556970043798 21.2123697450918
127.373466624725 21.2175199270936
128.189963205653 21.2168432512417
129.006459786581 21.2094584073673
129.822956367508 21.2039650228884
130.639452948436 21.2061061892368
131.455949529364 21.2102445880316
132.272446110292 21.2072876660961
133.088942691219 21.1985062829933
133.905439272147 21.1938373028219
134.721935853075 21.1970056995959
135.538432434003 21.2000472914952
136.35492901493 21.1948408289918
137.171425595858 21.1851868563254
137.987922176786 21.1811860251482
138.804418757713 21.1850217015296
139.620915338641 21.1868543528711
140.437411919569 21.1798711589136
141.253908500497 21.1698499201078
142.070405081424 21.1672247953713
142.886901662352 21.170807649706
143.70339824328 21.1706098520147
144.519894824208 21.1622974724512
145.336391405135 21.1534453751072
146.152887986063 21.1514908801757
146.969384566991 21.1543320165865
147.785881147918 21.151991034515
148.602377728846 21.1427438002666
149.418874309774 21.1345829469583
150.235370890702 21.1335852109359
151.051867471629 21.1354706656722
151.868364052557 21.1312470374523
152.684860633485 21.1212159225847
153.501357214413 21.1136018956194
154.31785379534 21.1135416430956
155.134350376268 21.1144309576765
155.950846957196 21.1082811630232
156.767343538123 21.0975017564332
157.583840119051 21.0908277247148
158.400336699979 21.0912819034996
159.216833280907 21.091346463361
160.033329861834 21.0836157315406
160.849826442762 21.0723681531102
161.66632302369 21.0661058389035
162.482819604618 21.0671252342842


==> tikz/xgwn_trends-007.dat <==
0 17.8252788794706
0.816496580927726 18.2574494887561
1.63299316185545 18.6087944397869
2.44948974278318 18.9054835638779
3.2659863237109 19.1543598677226
4.08248290463863 19.3769619963031
4.89897948556636 19.5856873589129
5.71547606649408 19.7682823153651
6.53197264742181 19.9433041732733
7.34846922834954 20.1075343589054
8.16496580927726 20.2495653334447
8.98146239020499 20.4047908899611
9.79795897113271 20.5316152634948
10.6144555520604 20.6591363698892
11.4309521329882 20.7901164582503
12.2474487139159 20.8964625737598
13.0639452948436 21.0086241991196
13.8804418757713 21.1241290206191
14.6969384566991 21.2177773273647
15.5134350376268 21.3130065753156
16.3299316185545 21.4184279528524
17.1464281994822 21.504877156585
17.96292478041 21.5857134370942
18.7794213613377 21.6793858891286
19.5959179422654 21.7635194137405
20.4124145231932 21.8349846751956
21.2289111041209 21.9133576660701
22.0454076850486 21.9960533465735
22.8619042659763 22.0637600388534
23.6784008469041 22.1291956757964
24.4948974278318 22.2039094430918
25.3113940087595 22.2734741951293
26.1278905896872 22.3306202643066
26.944387170615 22.3926537943978
27.7608837515427 22.4611192159791
28.5773803324704 22.5200419842674
29.3938769133981 22.5703232617302
30.2103734943259 22.6284231491237
31.0268700752536 22.6911602164251
31.8433666561813 22.7430441818196
32.659863237109 22.7897827081004
33.4763598180368 22.8435094308937
34.2928563989645 22.9006133623972
35.1093529798922 22.9464816188676
35.9258495608199 22.9887807512483
36.7423461417477 23.0389792333514
37.5588427226754 23.0904731309155
38.3753393036031 23.1317159565535
39.1918358845309 23.1694462514934
40.0083324654586 23.215035413388
40.8248290463863 23.2642157775777
41.641325627314 23.3026641868633
42.4578222082418 23.3374205959194
43.2743187891695 23.378871413106
44.0908153700972 23.4241415569777
44.9073119510249 23.460329050485
45.7238085319527 23.4901070400518
46.5403051128804 23.5279333453383
47.3568016938081 23.5708849045691
48.1732982747358 23.6060599174761
48.9897948556636 23.6341712970633
49.8062914365913 23.6670788253575
50.622788017519 23.7065620313657
51.4392845984467 23.7413338512665
52.2557811793745 23.7666278990801
53.0722777603022 23.7944905869596
53.8887743412299 23.8306296575283
54.7052709221577 23.8649051970347
55.5217675030854 23.8902272880023
56.3382640840131 23.9142606338295
57.1547606649408 23.9456301260507
57.9712572458686 23.9815038731171
58.7877538267963 24.0061851367151
59.604250407724 24.0264526723693
60.4207469886517 24.0534834580298
61.2372435695795 24.086302516824
62.0537401505072 24.1135995024779
62.8702367314349 24.1324943107319
63.6867333123626 24.1549485606382
64.5032298932904 24.184295702546
65.3197264742181 24.211842970356
66.1362230551458 24.2305764576927
66.9527196360735 24.2479276046314
67.7692162170013 24.2732489976991
68.585712797929 24.3029181365712
69.4022093788567 24.3239235073546
70.2187059597844 24.3395118342681
71.0352025407122 24.3595083918569
71.8516991216399 24.3861678598554
72.6681957025676 24.4099706859098
73.4846922834953 24.4243834401098
74.3011888644231 24.439124319301
75.1176854453508 24.4620713357088
75.9341820262785 24.4892219447593
76.7506786072063 24.5053146723263
77.567175188134 24.5174793205776
78.3836717690617 24.5347992219164
79.2001683499894 24.5589805365162
80.0166649309172 24.5791226119268
80.8331615118449 24.5915417539762
81.6496580927726 24.6035135912458
82.4661546737003 24.6240901077267
83.2826512546281 24.6477767890978
84.0991478355558 24.6619137817141
84.9156444164835 24.6702637708769
85.7321409974112 24.6840095411475
86.548637578339 24.7065776529799
87.3651341592667 24.7250835288149
88.1816307401944 24.7349625940613
88.9981273211221 24.7438122403146
89.8146239020499 24.7611456992347
90.6311204829776 24.7821802919692
91.4476170639053 24.795146624613
92.2641136448331 24.8017985366957
93.0806102257608 24.8142945353656
93.8971068066885 24.8334485537616
94.7136033876162 24.849186826856
95.530099968544 24.8584642012342
96.3465965494717 24.8639357032834
97.1630931303994 24.8792935026616
97.9795897113271 24.8976702251759
98.7960862922549 24.9101081349724
99.6125828731826 24.9155851614636
100.42907945411 24.9241402681107
101.245576035038 24.9396621635053
102.062072615966 24.9580765420021
102.878569196893 24.9654719537131
103.695065777821 24.9700264643876
104.511562358749 24.9812178629181
105.328058939677 24.9975450746387
106.144555520604 25.0094843155689
106.961052101532 25.0140204628026
107.77754868246 25.0161857575226
108.594045263388 25.0273699872836
109.410541844315 25.0447393698461
110.227038425243 25.054073046201
111.043535006171 25.0560209348887
111.860031587098 25.0639996851642
112.676528168026 25.0774419575062
113.493024748954 25.0906583605611
114.309521329882 25.0973867909549
115.126017910809 25.0990132905489
115.942514491737 25.1076487036289
116.759011072665 25.1219605807195
117.575507653593 25.1337289343763
118.39200423452 25.1348241996891
119.208500815448 25.1365757521928
120.024997396376 25.1491903730946
120.841493977303 25.1604093432862
121.657990558231 25.16745744792
122.474487139159 25.1674898711803
123.290983720087 25.1724664850224
124.107480301014 25.1832214131838
124.923976881942 25.1930424033321
125.74047346287 25.1953413073091
126.556970043798 25.1967067677895
127.373466624725 25.2037681807256
128.189963205653 25.2156076806193
129.006459786581 25.22482644856
129.822956367508 25.2244579208336
130.639452948436 25.2258072198688
131.455949529364 25.2338268955976
132.272446110292 25.2455373138489
133.088942691219 25.2494621967511
133.905439272147 25.2506328265542
134.721935853075 25.2513138897899
135.538432434003 25.2601436227846
136.35492901493 25.2722784351045
137.171425595858 25.2726958497825
137.987922176786 25.2706311456084
138.804418757713 25.276319497522
139.620915338641 25.2853430619707
140.437411919569 25.2930231562593
141.253908500497 25.2922934001382
142.070405081424 25.2904516063338
142.886901662352 25.2946607077216
143.70339824328 25.3059896653439
144.519894824208 25.3083333158127
145.336391405135 25.3081027735197
146.152887986063 25.3065793816554
146.969384566991 25.3132734086916
147.785881147918 25.3222068487692
148.602377728846 25.3243447168108
149.418874309774 25.3223758161062
150.235370890702 25.3212432984085
151.051867471629 25.3282344644299
151.868364052557 25.3372872951705
152.684860633485 25.3384045998301
153.501357214413 25.3338080026502
154.31785379534 25.3354292451303
155.134350376268 25.3426184836515
155.950846957196 25.3484464813804
156.767343538123 25.3431152221203
157.583840119051 25.3417312715533
158.400336699979 25.3486426823888
159.216833280907 25.3546786837212
160.033329861834 25.3575061770274
160.849826442762 25.35557743321
161.66632302369 25.3535785172386
162.482819604618 25.3559360112077


==> tikz/xgwn_trends-008.dat <==
0 19.9323588553674
0.816496580927726 20.2412668436678
1.63299316185545 20.752613451421
2.44948974278318 21.0768456124396
3.2659863237109 21.3353518419335
4.08248290463863 21.5857511989434
4.89897948556636 21.8178632390017
5.71547606649408 22.0397281273383
6.53197264742181 22.2343172568566
7.34846922834954 22.4225515309305
8.16496580927726 22.5981148952439
8.98146239020499 22.75622824941
9.79795897113271 22.9200423814932
10.6144555520604 23.0619178270575
11.4309521329882 23.2057886902311
12.2474487139159 23.3465946604721
13.0639452948436 23.4673053760397
13.8804418757713 23.5966494939446
14.6969384566991 23.7212224522435
15.5134350376268 23.8276331892642
16.3299316185545 23.9433776029409
17.1464281994822 24.0589380261819
17.96292478041 24.1542226540641
18.7794213613377 24.2534654524296
19.5959179422654 24.3623532269379
20.4124145231932 24.4515185351289
21.2289111041209 24.5409453429372
22.0454076850486 24.6359735188914
22.8619042659763 24.7236750411897
23.6784008469041 24.8006918479834
24.4948974278318 24.8863667783232
25.3113940087595 24.9740098057442
26.1278905896872 25.0444097870836
26.944387170615 25.118159781172
27.7608837515427 25.1965633993686
28.5773803324704 25.2753956394655
29.3938769133981 25.3429359267952
30.2103734943259 25.4078802284516
31.0268700752536 25.4910450177463
31.8433666561813 25.5522267724674
32.659863237109 25.6114972982495
33.4763598180368 25.6811826900792
34.2928563989645 25.7441458555481
35.1093529798922 25.8029634959586
35.9258495608199 25.8558822617098
36.7423461417477 25.9198050170859
37.5588427226754 25.9829236446097
38.3753393036031 26.0391300360943
39.1918358845309 26.0826307925518
40.0083324654586 26.1509976238847
40.8248290463863 26.2050334745939
41.641325627314 26.2541406445403
42.4578222082418 26.3064169511736
43.2743187891695 26.3660037025196
44.0908153700972 26.4144545144844
44.9073119510249 26.460262351655
45.7238085319527 26.5056938520451
46.5403051128804 26.5521906264504
47.3568016938081 26.6006507639661
48.1732982747358 26.6412150636416
48.9897948556636 26.684265873162
49.8062914365913 26.7259360669505
50.622788017519 26.7766216655151
51.4392845984467 26.8198065446631
52.2557811793745 26.858871011031
53.0722777603022 26.9066397969787
53.8887743412299 26.9589024203787
54.7052709221577 26.9926391499809
55.5217675030854 27.0227217880304
56.3382640840131 27.0699533258956
57.1547606649408 27.1217263528285
57.9712572458686 27.121135028549
58.7877538267963 27.1766214002101
59.604250407724 27.2089324884937
60.4207469886517 27.253532994935
61.2372435695795 27.28881508481
62.0537401505072 27.3176138747372
62.8702367314349 27.3510170310005
63.6867333123626 27.3922261112137
64.5032298932904 27.4303507006452
65.3197264742181 27.4626211057676
66.1362230551458 27.4966691415721
66.9527196360735 27.5153716396059
67.7692162170013 27.5692328894217
68.585712797929 27.5816624360928
69.4022093788567 27.614787278086
70.2187059597844 27.6434268067734
71.0352025407122 27.6761049207886
71.8516991216399 27.7132615752556
72.6681957025676 27.7391096343898
73.4846922834953 27.7646693732586
74.3011888644231 27.7985315461205
75.1176854453508 27.8334971142596
75.9341820262785 27.8374605730546
76.7506786072063 27.8785488001887
77.567175188134 27.9045155856008
78.3836717690617 27.9302369879851
79.2001683499894 27.952135709831
80.0166649309172 27.9600464017215
80.8331615118449 27.9910859232707
81.6496580927726 28.0413699007055
82.4661546737003 28.0501440164885
83.2826512546281 28.0622327719325
84.0991478355558 28.09841404315
84.9156444164835 28.1248393030131
85.7321409974112 28.1663611387951
86.548637578339 28.1777804934923
87.3651341592667 28.1954291494887
88.1816307401944 28.2212539229042
88.9981273211221 28.2459894244224
89.8146239020499 28.2643540847966
90.6311204829776 28.2843892928431
91.4476170639053 28.3014303312205
92.2641136448331 28.3254329486962
93.0806102257608 28.3680213038972
93.8971068066885 28.3794404537092
94.7136033876162 28.4131759795967
95.530099968544 28.4264204959765
96.3465965494717 28.4535104868575
97.1630931303994 28.4598579946472
97.9795897113271 28.473540078467
98.7960862922549 28.4832363437492
99.6125828731826 28.5004431217528
100.42907945411 28.5196657099403
101.245576035038 28.5354413831864
102.062072615966 28.5327358216672
102.878569196893 28.5524898222689
103.695065777821 28.5923319950444
104.511562358749 28.6341323546925
105.328058939677 28.6502119366187
106.144555520604 28.6619930069966
106.961052101532 28.6952521904379
107.77754868246 28.7362882582774
108.594045263388 28.7450509745838
109.410541844315 28.7382171160928
110.227038425243 28.756629466811
111.043535006171 28.7906845608265
111.860031587098 28.7850255919156
112.676528168026 28.7467039532519
113.493024748954 28.7985380826164
114.309521329882 28.8432968559993
115.126017910809 28.8268024315709
115.942514491737 28.8533854289843
116.759011072665 28.8347491356429
117.575507653593 28.8770451839244
118.39200423452 28.8666586741957
119.208500815448 28.9104906658303
120.024997396376 28.9284352258487
120.841493977303 28.9529448831207
121.657990558231 28.9081885240621
122.474487139159 28.9924541823511
123.290983720087 29.0076750947332
124.107480301014 29.0144073301059
124.923976881942 29.0078206323974
125.74047346287 29.0258261975686
126.556970043798 29.05519229085
127.373466624725 29.041553165629
128.189963205653 29.0872434282184
129.006459786581 29.0614876865393
129.822956367508 29.125705773321
130.639452948436 29.1056333966954
131.455949529364 29.1273660976788
132.272446110292 29.1103838363871
133.088942691219 29.1157269882663
133.905439272147 29.1604854008848
134.721935853075 29.1370740682298
135.538432434003 29.1633446910839
136.35492901493 29.1654262049918
137.171425595858 29.1888387167413
137.987922176786 29.1864652207331
138.804418757713 29.2231867438788
139.620915338641 29.256236895853
140.437411919569 29.2291595347698
141.253908500497 29.2751179268391
142.070405081424 29.2763481806239
142.886901662352 29.3000776399892
143.70339824328 29.2496371970716
144.519894824208 29.2924927246098
145.336391405135 29.2511029964276
146.152887986063 29.2743452337609
146.969384566991 29.3116314946278
147.785881147918 29.3368938157652
148.602377728846 29.3174825733301
149.418874309774 29.3868585659004
150.235370890702 29.3824472844825
151.051867471629 29.3758591486312
151.868364052557 29.3711216104623
152.684860633485 29.3836391547466
153.501357214413 29.4094750345861
154.31785379534 29.3877087679195
155.134350376268 29.3645856730942
155.950846957196 29.4123142469934
156.767343538123 29.4076308967757
157.583840119051 29.3674848233054
158.400336699979 29.4156965374558
159.216833280907 29.3887957687365
160.033329861834 29.4256917045075
160.849826442762 29.443559865209
161.66632302369 29.4852179535151
162.482819604618 29.4525849201391


==> tikz/xgwn_trends-009.dat <==
0 3.99414401035463
1.63299316185545 3.62113282965939
3.2659863237109 3.3713059720646
4.89897948556636 3.13760400322859
6.53197264742181 2.8148789466847
8.16496580927726 2.4384812103471
9.79795897113271 2.16206531735544
11.4309521329882 1.87583950472017
13.0639452948436 1.49701714770522
14.6969384566991 1.19833024569057
16.3299316185545 0.926742726743797
17.96292478041 0.561299495406325
19.5959179422654 0.252910015187268
21.2289111041209 -0.0143785087534326
22.8619042659763 -0.366492923877547
24.4948974278318 -0.680794994881913
26.1278905896872 -0.946825366620274
27.7608837515427 -1.28707756962195
29.3938769133981 -1.6063226765345
31.0268700752536 -1.87222119295515
32.659863237109 -2.20197053223413
34.2928563989645 -2.52593973263398
35.9258495608199 -2.79234054821023
37.5588427226754 -3.11278524796398
39.1918358845309 -3.44137047241641
40.8248290463863 -3.70879206585083
42.4578222082418 -4.02103379986417
44.0908153700972 -4.35408872325136
45.7238085319527 -4.62301409566894
47.3568016938081 -4.92809320092904
48.9897948556636 -5.26545038203809
50.622788017519 -5.53632028623682
52.2557811793745 -5.83522179110535
53.8887743412299 -6.17676306342519
55.5217675030854 -6.44994584423411
57.1547606649408 -6.74358804071869
58.7877538267963 -7.08932851355792
60.4207469886517 -7.36508676074591
62.0537401505072 -7.65437787692191
63.6867333123626 -8.00447219163448
65.3197264742181 -8.2829326403362
66.9527196360735 -8.57095231295875
68.585712797929 -8.92356630658791
70.2187059597844 -9.20469505239983
71.8516991216399 -9.49336831166687
73.4846922834953 -9.84804919053505
75.1176854453508 -10.1316331325049
76.7506786072063 -10.4230008678982
78.3836717690617 -10.7794422953471
80.0166649309172 -11.0650777506224
81.6496580927726 -11.3612536612688
83.2826512546281 -11.7193652356493
84.9156444164835 -12.0064551922758
86.548637578339 -12.3095568135176
88.1816307401944 -12.6695487332741
89.8146239020499 -12.9573109901947
91.4476170639053 -13.2693634215259
93.0806102257608 -13.6318448520148
94.7136033876162 -13.9198474502232
96.3465965494717 -14.2421440628884
97.9795897113271 -14.6082334559889
99.6125828731826 -14.9002049052393
101.245576035038 -15.2293785274061
102.878569196893 -15.6008233336229
104.511562358749 -15.8935465920432
106.144555520604 -16.2325440597025
107.77754868246 -16.6076697119574
109.410541844315 -16.9012399797641
111.043535006171 -17.2530994300111
112.676528168026 -17.6221631558108
114.309521329882 -17.9247130571875
115.942514491737 -18.2924642073909
117.575507653593 -18.6553699960401
119.208500815448 -18.965456706335
120.841493977303 -19.3528353137417
122.474487139159 -19.7097325620856
124.107480301014 -20.0250243281934
125.74047346287 -20.4417602877349
127.373466624725 -20.7879200134205
129.006459786581 -21.1317151330914
130.639452948436 -21.5635384523393
132.272446110292 -21.8955317145345
133.905439272147 -22.2926825348784
135.538432434003 -22.7219199611248
137.171425595858 -23.0560286019864
138.804418757713 -23.488087530986
140.437411919569 -23.8826800115351
142.070405081424 -24.2414894858279
143.70339824328 -24.6985347054168
145.336391405135 -25.0688901303441
146.969384566991 -25.4699324915982
148.602377728846 -25.937299162155
150.235370890702 -26.2962074216256
151.868364052557 -26.7896299948673
153.501357214413 -27.2126825734954
155.134350376268 -27.6221168913471
156.767343538123 -28.1196635862252
158.400336699979 -28.5008281207647
160.033329861834 -28.9773511451822
161.66632302369 -29.4290188608438
163.299316185545 -29.8399389451427
164.932309347401 -30.3811925874995
166.565302509256 -30.7828588477005
168.198295671112 -31.2909868642712
169.831288832967 -31.7451752684545
171.464281994822 -32.16237364049
173.097275156678 -32.6910613272957
174.730268318533 -33.0890907875821
176.363261480389 -33.6143301667908
177.996254642244 -34.0840658109047
179.6292478041 -34.5164507716697
181.262240965955 -35.0386047756899
182.895234127811 -35.4336811759314
184.528227289666 -35.9315187534928
186.161220451522 -36.3814908037266
187.794213613377 -36.808762759528
189.427206775232 -37.3390651955483
191.060199937088 -37.7281167674093
192.693193098943 -38.2237890357463
194.326186260799 -38.6557221174401
195.959179422654 -39.0572274282165
197.59217258451 -39.5557543093267
199.225165746365 -39.9413673612899
200.858158908221 -40.4108587887915
202.491152070076 -40.8730876155091
204.124145231932 -41.2588551767293
205.757138393787 -41.7648788296993
207.390131555642 -42.1404788210742
209.023124717498 -42.5667631089975
210.656117879353 -43.0239872981677
212.289111041209 -43.3920543746269
213.922104203064 -43.870764183225
215.55509736492 -44.2818166144783
217.188090526775 -44.6886315672197
218.821083688631 -45.1789320065169
220.454076850486 -45.5454971393722
222.087070012341 -45.9987700561685
223.720063174197 -46.42691749591
225.353056336052 -46.8034239184483
226.986049497908 -47.2838813569704
228.619042659763 -47.6712934541932
230.252035821619 -48.1038102866873
231.885028983474 -48.577627593371
233.51802214533 -48.9565692181033
235.151015307185 -49.4488139428842
236.784008469041 -49.8589254417731
238.417001630896 -50.2707991345449
240.049994792751 -50.7587046503564
241.682987954607 -51.1397318774522
243.315981116462 -51.6314183165156
244.948974278318 -52.0786032141638
246.581967440173 -52.5079007644676
248.214960602029 -53.0409121512785
249.847953763884 -53.4350825816191
251.48094692574 -53.9380145258865
253.113940087595 -54.3977842060183
254.746933249451 -54.8292263479203
256.379926411306 -55.393790990235
258.012919573161 -55.8195109413302
259.645912735017 -56.3928353405147
261.278905896872 -56.8483344797149
262.911899058728 -57.3339772096647
264.544892220583 -57.893566418017
266.177885382439 -58.3515478552018
267.810878544294 -58.9922499203846
269.44387170615 -59.435853681401
271.076864868005 -60.0254032453246
272.709858029861 -60.5234004246169
274.342851191716 -61.0808608464881
275.975844353571 -61.6727878100803
277.608837515427 -62.1647918743847
279.241830677282 -62.7774091549266
280.874823839138 -63.2305901504756
282.507817000993 -63.8900772037075
284.140810162849 -64.3763205587201
285.773803324704 -64.9705596632248
287.40679648656 -65.4773074988933
289.039789648415 -65.9793412609239
290.67278281027 -66.5851238510878
292.305775972126 -67.0413911364384
293.938769133981 -67.6468352544464
295.571762295837 -68.0842574407545
297.204755457692 -68.6258177778764
298.837748619548 -69.1314731928621
300.470741781403 -69.6071381689907
302.103734943259 -70.1800689282809
303.736728105114 -70.5943110450761
305.36972126697 -71.1385150790025
307.002714428825 -71.584363740471
308.63570759068 -72.0630582397404
310.268700752536 -72.598163132357
311.901693914391 -73.0160713384045
313.534687076247 -73.5719909918771
315.167680238102 -73.9860943194255
316.800673399958 -74.4609328128757
318.433666561813 -74.9611220406829
320.066659723669 -75.3758992717883
321.699652885524 -75.9361401912679
323.33264604738 -76.3588387263082
324.965639209235 -76.8579669784039


==> tikz/xgwn_trends-010.dat <==
0 6.02784131264414
1.63299316185545 6.04832694244812
3.2659863237109 6.03779875892641
4.89897948556636 5.9831613332738
6.53197264742181 5.89013482838659
8.16496580927726 5.75017422959132
9.79795897113271 5.58218078487153
11.4309521329882 5.43724739409806
13.0639452948436 5.31809101238705
14.6969384566991 5.16011824741926
16.3299316185545 4.96043804077858
17.96292478041 4.77723750629526
19.5959179422654 4.62383592644471
21.2289111041209 4.45626653598264
22.8619042659763 4.24194999942962
24.4948974278318 4.05326292898048
26.1278905896872 3.89346829712268
27.7608837515427 3.71393837534821
29.3938769133981 3.49736713005315
31.0268700752536 3.31370573098943
32.659863237109 3.15873490058809
34.2928563989645 2.96944686404154
35.9258495608199 2.75917166658722
37.5588427226754 2.58180867656598
39.1918358845309 2.42162308751309
40.8248290463863 2.21245011788929
42.4578222082418 2.00400901868016
44.0908153700972 1.82909188401281
45.7238085319527 1.65143989868388
47.3568016938081 1.43454117484086
48.9897948556636 1.23968070312901
50.622788017519 1.07218202444604
52.2557811793745 0.885345730366748
53.8887743412299 0.672901246154061
55.5217675030854 0.489097285955324
57.1547606649408 0.326211414719012
58.7877538267963 0.126791296718102
60.4207469886517 -0.0795009084879098
62.0537401505072 -0.2549737265864
63.6867333123626 -0.428275440232892
65.3197264742181 -0.641516716453839
66.9527196360735 -0.840250204320921
68.585712797929 -1.01277428178314
70.2187059597844 -1.2002902146317
71.8516991216399 -1.41563968027425
73.4846922834953 -1.5969873595227
75.1176854453508 -1.76438810677935
76.7506786072063 -1.96035563550672
78.3836717690617 -2.1639843867079
80.0166649309172 -2.33605064148741
81.6496580927726 -2.50828533047653
83.2826512546281 -2.71838884252961
84.9156444164835 -2.91464817512846
86.548637578339 -3.08692132517981
88.1816307401944 -3.2737993866258
89.8146239020499 -3.48675600493829
91.4476170639053 -3.6693725444492
93.0806102257608 -3.84052814678824
94.7136033876162 -4.03665673852003
96.3465965494717 -4.24026803242363
97.9795897113271 -4.40972851385135
99.6125828731826 -4.58434219176379
101.245576035038 -4.78871388785817
102.878569196893 -4.98136896816119
104.511562358749 -5.15076310332013
106.144555520604 -5.33529952693624
107.77754868246 -5.54743320645709
109.410541844315 -5.73093041796683
111.043535006171 -5.90398511982751
112.676528168026 -6.10141495733519
114.309521329882 -6.30728718196913
115.942514491737 -6.47404754764282
117.575507653593 -6.6498894412613
119.208500815448 -6.85173366081447
120.841493977303 -7.04152015895943
122.474487139159 -7.20695136644074
124.107480301014 -7.3946872130354
125.74047346287 -7.60265874078411
127.373466624725 -7.78506822561501
129.006459786581 -7.9584434874746
130.639452948436 -8.1573075270099
132.272446110292 -8.35930300208506
133.905439272147 -8.52968266240805
135.538432434003 -8.70760924888832
137.171425595858 -8.90931415417408
138.804418757713 -9.0975518506614
140.437411919569 -9.26035525019374
142.070405081424 -9.45092839895353
143.70339824328 -9.6550645379584
145.336391405135 -9.83536670220037
146.969384566991 -10.0078356330115
148.602377728846 -10.2079413821984
150.235370890702 -10.4080390204547
151.868364052557 -10.5807450853224
153.501357214413 -10.761018584078
155.134350376268 -10.9643703159279
156.767343538123 -11.1525087271865
158.400336699979 -11.3164288333139
160.033329861834 -11.5061982238825
161.66632302369 -11.7077470863981
163.299316185545 -11.8854090974772
164.932309347401 -12.0559758485624
166.565302509256 -12.2589110431409
168.198295671112 -12.4573796337365
169.831288832967 -12.6311562782963
171.464281994822 -12.8137812690842
173.097275156678 -13.020211182538
174.730268318533 -13.2055544535589
176.363261480389 -13.3727829058928
177.996254642244 -13.5636945195871
179.6292478041 -13.7640342094406
181.262240965955 -13.9387604531041
182.895234127811 -14.1077180615908
184.528227289666 -14.314828535297
186.161220451522 -14.5109711827615
187.794213613377 -14.684650769098
189.427206775232 -14.8694949321532
191.060199937088 -15.0791314090434
192.693193098943 -15.2618256205857
194.326186260799 -15.4329896506953
195.959179422654 -15.626752668119
197.59217258451 -15.8273816385089
199.225165746365 -15.9989914231134
200.858158908221 -16.1742278378913
202.491152070076 -16.3791521586107
204.124145231932 -16.5724541463919
205.757138393787 -16.7448342634663
207.390131555642 -16.9316446209271
209.023124717498 -17.1420360532481
210.656117879353 -17.3256176758374
212.289111041209 -17.5005285524623
213.922104203064 -17.6987376915755
215.55509736492 -17.901329745108
217.188090526775 -18.0711385223613
218.821083688631 -18.2509174481546
220.454076850486 -18.4554284418012
222.087070012341 -18.6455106613659
223.720063174197 -18.8152491785864
225.353056336052 -19.0073006104374
226.986049497908 -19.217640080678
228.619042659763 -19.4005390879975
230.252035821619 -19.5787953034866
231.885028983474 -19.7829995776743
233.51802214533 -19.9843832648931
235.151015307185 -20.1557350905549
236.784008469041 -20.3411050722229
238.417001630896 -20.5472774128142
240.049994792751 -20.7339076899886
241.682987954607 -20.9010593512217
243.315981116462 -21.1034017901497
244.948974278318 -21.3097831301229
246.581967440173 -21.4902036136565
248.214960602029 -21.671126243926
249.847953763884 -21.8822014446668
251.48094692574 -22.0795839634036
253.113940087595 -22.2553676656677
254.746933249451 -22.4480860051685
256.379926411306 -22.6583827993946
258.012919573161 -22.8411533634192
259.645912735017 -23.0155701252968
261.278905896872 -23.2201535961688
262.911899058728 -23.4224321451021
264.544892220583 -23.5982818141057
266.177885382439 -23.7811197036086
267.810878544294 -24.0002128600443
269.44387170615 -24.1943068580338
271.076864868005 -24.373374217013
272.709858029861 -24.5751153309059
274.342851191716 -24.7887918060189
275.975844353571 -24.9676035313883
277.608837515427 -25.1513174399392
279.241830677282 -25.3613030936579
280.874823839138 -25.5597061120669
282.507817000993 -25.7302338656381
284.140810162849 -25.929942360006
285.773803324704 -26.1442540212487
287.40679648656 -26.3324093211721
289.039789648415 -26.5130828790828
290.67278281027 -26.7261310419542
292.305775972126 -26.9349290283365
293.938769133981 -27.1168388343408
295.571762295837 -27.3114779874331
297.204755457692 -27.5306075088372
298.837748619548 -27.7222169791518
300.470741781403 -27.9007011728616
302.103734943259 -28.108342014243
303.736728105114 -28.3186817202332
305.36972126697 -28.4978820777216
307.002714428825 -28.6868854512732
308.63570759068 -28.9092769460217
310.268700752536 -29.1097744737582
311.901693914391 -29.2922218034817
313.534687076247 -29.4991240317112
315.167680238102 -29.7203814724328
316.800673399958 -29.9084686745408
318.433666561813 -30.0997927759095
320.066659723669 -30.3199973184378
321.699652885524 -30.5263618667515
323.33264604738 -30.704075192865
324.965639209235 -30.9096803852043


==> tikz/xgwn_trends-011.dat <==
0 7.90802949679502
1.63299316185545 8.40001330928146
3.2659863237109 8.61455366375228
4.89897948556636 8.71874027557955
6.53197264742181 8.75852236591547
8.16496580927726 8.76198507879869
9.79795897113271 8.73557102161484
11.4309521329882 8.69121409618445
13.0639452948436 8.64757590570959
14.6969384566991 8.6094763280388
16.3299316185545 8.5639784968813
17.96292478041 8.49392477602756
19.5959179422654 8.38930580210435
21.2289111041209 8.28471487793517
22.8619042659763 8.20441574663356
24.4948974278318 8.13455057828958
26.1278905896872 8.04635417838343
27.7608837515427 7.93156762528872
29.3938769133981 7.81716306012578
31.0268700752536 7.71927965672537
32.659863237109 7.62258628689893
34.2928563989645 7.50496225563946
35.9258495608199 7.37365811044391
37.5588427226754 7.26536142842965
39.1918358845309 7.17734371257542
40.8248290463863 7.06595473585187
42.4578222082418 6.92948361394298
44.0908153700972 6.80229194252391
45.7238085319527 6.6936419634301
47.3568016938081 6.58166282116624
48.9897948556636 6.44929925982719
50.622788017519 6.31691804579235
52.2557811793745 6.2091849425989
53.8887743412299 6.10580567942881
55.5217675030854 5.96948378001867
57.1547606649408 5.82729446184954
58.7877538267963 5.70571835606233
60.4207469886517 5.59300294411402
62.0537401505072 5.46493525361427
63.6867333123626 5.3252523537714
65.3197264742181 5.20307028726496
66.9527196360735 5.09583398489723
68.585712797929 4.96857778687789
70.2187059597844 4.82064927171796
71.8516991216399 4.68925812435316
73.4846922834953 4.57343920247534
75.1176854453508 4.44873253668374
76.7506786072063 4.3079952396712
78.3836717690617 4.1770136233982
80.0166649309172 4.06489184152975
81.6496580927726 3.94424537174724
83.2826512546281 3.79539728765911
84.9156444164835 3.65725550225606
86.548637578339 3.5378684417474
88.1816307401944 3.41523643772672
89.8146239020499 3.27564742129805
91.4476170639053 3.13947607077548
93.0806102257608 3.02297102242753
94.7136033876162 2.90503949692403
96.3465965494717 2.75905325321446
97.9795897113271 2.61647625172748
99.6125828731826 2.49373003141067
101.245576035038 2.37227816232345
102.878569196893 2.23454965415217
104.511562358749 2.09540687494916
106.144555520604 1.97518792729932
107.77754868246 1.85845907971081
109.410541844315 1.71623237572203
111.043535006171 1.5708417425845
112.676528168026 1.44512371550763
114.309521329882 1.32429576624904
115.942514491737 1.18859548743524
117.575507653593 1.04786076960568
119.208500815448 0.924526290652284
120.841493977303 0.808345519246745
122.474487139159 0.669861839653163
124.107480301014 0.522764374658141
125.74047346287 0.394457919667684
127.373466624725 0.273910074628247
129.006459786581 0.140212844403686
130.639452948436 -0.00122783726699254
132.272446110292 -0.12719091087879
133.905439272147 -0.243259116570312
135.538432434003 -0.378171151990796
137.171425595858 -0.526223934111999
138.804418757713 -0.656797143769904
140.437411919569 -0.77728815536866
142.070405081424 -0.909069893181254
143.70339824328 -1.0506232464495
145.336391405135 -1.17882588065838
146.969384566991 -1.2950985145475
148.602377728846 -1.42664423428378
150.235370890702 -1.57513862967669
151.868364052557 -1.70772829992354
153.501357214413 -1.82832139230509
155.134350376268 -1.95829069335402
156.767343538123 -2.09954105378747
158.400336699979 -2.22966861959224
160.033329861834 -2.34639325427872
161.66632302369 -2.47477174917792
163.299316185545 -2.62335080501409
164.932309347401 -2.75777050297886
166.565302509256 -2.87859241870651
168.198295671112 -3.00685270547731
169.831288832967 -3.14749580429145
171.464281994822 -3.27928712924404
173.097275156678 -3.39666646949772
174.730268318533 -3.52253132859739
176.363261480389 -3.67047009690862
177.996254642244 -3.80658498370981
179.6292478041 -3.92774793099734
181.262240965955 -4.05439957238609
182.895234127811 -4.19420389311099
184.528227289666 -4.32743537560077
186.161220451522 -4.44563996202521
187.794213613377 -4.56977863533534
189.427206775232 -4.71626993223872
191.060199937088 -4.85398454231324
192.693193098943 -4.97559542784859
194.326186260799 -5.10073625523219
195.959179422654 -5.23952005858075
197.59217258451 -5.37399443639147
199.225165746365 -5.49316949846725
200.858158908221 -5.61588439675172
202.491152070076 -5.7606382098189
204.124145231932 -5.89988591972181
205.757138393787 -6.02205080294234
207.390131555642 -6.14577758545834
209.023124717498 -6.28339492609357
210.656117879353 -6.41893360491979
212.289111041209 -6.53920307049757
213.922104203064 -6.66077142260824
215.55509736492 -6.80354387706248
217.188090526775 -6.94427840679191
218.821083688631 -7.06710430789972
220.454076850486 -7.1895141590951
222.087070012341 -7.32584614765283
223.720063174197 -7.46228409955188
225.353056336052 -7.58375316991387
226.986049497908 -7.70443111709174
228.619042659763 -7.84501381336399
230.252035821619 -7.98720262433289
231.885028983474 -8.11079796447248
233.51802214533 -8.23198935560317
235.151015307185 -8.3669384959037
236.784008469041 -8.50412090310406
238.417001630896 -8.62687794260505
240.049994792751 -8.74690341626715
241.682987954607 -8.88511663148311
243.315981116462 -9.02873587520298
244.948974278318 -9.15321015477057
246.581967440173 -9.27328357967749
248.214960602029 -9.4067699887436
249.847953763884 -9.54455006936314
251.48094692574 -9.66866809341773
253.113940087595 -9.78826280567355
254.746933249451 -9.92440713127458
256.379926411306 -10.0689818298552
258.012919573161 -10.1944450472756
259.645912735017 -10.3135033053773
261.278905896872 -10.4454620659902
262.911899058728 -10.5836997009918
264.544892220583 -10.7092376789324
266.177885382439 -10.828608673926
267.810878544294 -10.9628297937404
269.44387170615 -11.1080631851174
271.076864868005 -11.2346251237856
272.709858029861 -11.3527734263721
274.342851191716 -11.4831526911534
275.975844353571 -11.6217135178651
277.608837515427 -11.7487175712902
279.241830677282 -11.8680583453988
280.874823839138 -12.0004753091531
282.507817000993 -12.1461164323769
284.140810162849 -12.2738859073344
285.773803324704 -12.3912317795783
287.40679648656 -12.5199913158532
289.039789648415 -12.6587462131847
290.67278281027 -12.7872506697061
292.305775972126 -12.9067421030925
293.938769133981 -13.0374778466345
295.571762295837 -13.1832879376201
297.204755457692 -13.3123722206454
298.837748619548 -13.4290253479946
300.470741781403 -13.5561353905422
302.103734943259 -13.6949601268526
303.736728105114 -13.8249885233509
305.36972126697 -13.9447996356663
307.002714428825 -14.0739796348262
308.63570759068 -14.2190921124841
310.268700752536 -14.350235431129
311.901693914391 -14.4663073898124
313.534687076247 -14.5917477838217
315.167680238102 -14.730522842729
316.800673399958 -14.8620888407816
318.433666561813 -14.9823774063507
320.066659723669 -15.1101286424571
321.699652885524 -15.2539752299239
323.33264604738 -15.387631476733
324.965639209235 -15.5032354992699


==> tikz/xgwn_trends-012.dat <==
0 10.0520150418442
1.63299316185545 10.6506185778372
3.2659863237109 11.0260134655917
4.89897948556636 11.2946114694982
6.53197264742181 11.4851297762405
8.16496580927726 11.6217458738073
9.79795897113271 11.7135406965719
11.4309521329882 11.7651691455276
13.0639452948436 11.7998960844935
14.6969384566991 11.831996492269
16.3299316185545 11.8592553283519
17.96292478041 11.8755533310002
19.5959179422654 11.8801087524436
21.2289111041209 11.8732389919123
22.8619042659763 11.8532612179809
24.4948974278318 11.8227634975875
26.1278905896872 11.7903081275366
27.7608837515427 11.7604429557111
29.3938769133981 11.7299282885341
31.0268700752536 11.6908557288
32.659863237109 11.6385781767429
34.2928563989645 11.5821101115951
35.9258495608199 11.533042633059
37.5588427226754 11.487991634028
39.1918358845309 11.4349060326531
40.8248290463863 11.3662821138653
42.4578222082418 11.2930657945997
44.0908153700972 11.2341068759206
45.7238085319527 11.1844760789748
47.3568016938081 11.1238821458348
48.9897948556636 11.0408803091774
50.622788017519 10.9530378510998
52.2557811793745 10.8878186223432
53.8887743412299 10.8343435701267
55.5217675030854 10.767651532855
57.1547606649408 10.6799715421267
58.7877538267963 10.5920779651348
60.4207469886517 10.5188863264514
62.0537401505072 10.4520099027189
63.6867333123626 10.3747780139933
65.3197264742181 10.2861472032285
66.9527196360735 10.2023853641663
68.585712797929 10.1281566213839
70.2187059597844 10.050908466325
71.8516991216399 9.96024666357271
73.4846922834953 9.86701675122416
75.1176854453508 9.7894505771593
76.7506786072063 9.7198176247499
78.3836717690617 9.63584366389761
80.0166649309172 9.5323141475521
81.6496580927726 9.43857383770169
83.2826512546281 9.36247183632727
84.9156444164835 9.28694838362047
86.548637578339 9.1959159718115
88.1816307401944 9.09780251248893
89.8146239020499 9.00941741706803
91.4476170639053 8.92828886168313
93.0806102257608 8.84005509309211
94.7136033876162 8.74165704348876
96.3465965494717 8.64928529695028
97.9795897113271 8.56957908656033
99.6125828731826 8.48672248955691
101.245576035038 8.38575139411647
102.878569196893 8.28001800094869
104.511562358749 8.19400578111042
106.144555520604 8.11666627620291
107.77754868246 8.02729112833906
109.410541844315 7.92490847282425
111.043535006171 7.82791383743509
112.676528168026 7.74165147066246
114.309521329882 7.65352195566215
115.942514491737 7.55438794697518
117.575507653593 7.45530289757753
119.208500815448 7.36875430216132
120.841493977303 7.2848703080894
122.474487139159 7.1864851812303
124.107480301014 7.07642659030339
125.74047346287 6.98284221532103
127.373466624725 6.90216418452753
129.006459786581 6.81382910200866
130.639452948436 6.71089354080257
132.272446110292 6.60950002195207
133.905439272147 6.51925743287495
135.538432434003 6.43013418386022
137.171425595858 6.33075783057786
138.804418757713 6.22840496976023
140.437411919569 6.13772979442997
142.070405081424 6.05288072785963
143.70339824328 5.95599915227353
145.336391405135 5.84492987478677
146.969384566991 5.74629084769997
148.602377728846 5.66216707980927
150.235370890702 5.57383149553027
151.868364052557 5.47136851663015
153.501357214413 5.36807969813672
155.134350376268 5.27533134801865
156.767343538123 5.18504685386356
158.400336699979 5.08520373535025
160.033329861834 4.98092442875407
161.66632302369 4.88783482846825
163.299316185545 4.80260108579121
164.932309347401 4.70683547324277
166.565302509256 4.59560305452303
168.198295671112 4.49393024311398
169.831288832967 4.40684995171473
171.464281994822 4.31780186752223
173.097275156678 4.21583687603477
174.730268318533 4.11199250259451
176.363261480389 4.0179771440351
177.996254642244 3.92678504677037
179.6292478041 3.82625685398887
181.262240965955 3.7205113990573
182.895234127811 3.625977161119
184.528227289666 3.54094000413934
186.161220451522 3.44625438237631
187.794213613377 3.33479657986834
189.427206775232 3.23156294965877
191.060199937088 3.14219196459842
192.693193098943 3.05206130052932
194.326186260799 2.9503062423759
195.959179422654 2.84655204812277
197.59217258451 2.75218622319546
199.225165746365 2.66048079403854
200.858158908221 2.55917102659612
202.491152070076 2.45207123615185
204.124145231932 2.35659831854746
205.757138393787 2.27220958912421
207.390131555642 2.17715168655227
209.023124717498 2.06668202449919
210.656117879353 1.96291246779292
212.289111041209 1.87191094175651
213.922104203064 1.78056431702148
215.55509736492 1.67867971579572
217.188090526775 1.575270565556
218.821083688631 1.48119141294792
220.454076850486 1.3893787786641
222.087070012341 1.28729300840673
223.720063174197 1.17882549802839
225.353056336052 1.08264867702733
226.986049497908 0.998726808968786
228.619042659763 0.903170716664317
230.252035821619 0.794072684367211
231.885028983474 0.69045886620811
233.51802214533 0.598412621896887
235.151015307185 0.505859724038965
236.784008469041 0.403544625004406
238.417001630896 0.300524030790621
240.049994792751 0.207156293256821
241.682987954607 0.115602468354109
243.315981116462 0.0128095236266745
244.948974278318 -0.0970737935492707
246.581967440173 -0.193464867015791
248.214960602029 -0.277899536760742
249.847953763884 -0.373265359598645
251.48094692574 -0.481102730336306
253.113940087595 -0.584106348046589
254.746933249451 -0.676703947573105
256.379926411306 -0.770375430683862
258.012919573161 -0.873361344546629
259.645912735017 -0.976058076575419
261.278905896872 -1.0684419200365
262.911899058728 -1.15942662909983
264.544892220583 -1.26282576207309
266.177885382439 -1.37417426478623
267.810878544294 -1.46932571250964
269.44387170615 -1.55523506525069
271.076864868005 -1.65075444905219
272.709858029861 -1.75751035323287
274.342851191716 -1.85961462788764
275.975844353571 -1.95235863417201
277.608837515427 -2.04702361891677
279.241830677282 -2.15086348823143
280.874823839138 -2.25335190416681
282.507817000993 -2.34458462985058
284.140810162849 -2.43474473886563
285.773803324704 -2.5386377640612
287.40679648656 -2.64951246949922
289.039789648415 -2.74519083190767
290.67278281027 -2.83242123222126
292.305775972126 -2.92834932529145
293.938769133981 -3.03422632551169
295.571762295837 -3.1352548841438
297.204755457692 -3.22781774936689
298.837748619548 -3.32333827023017
300.470741781403 -3.42816838268282
302.103734943259 -3.53058381695582
303.736728105114 -3.62056873222159
305.36972126697 -3.70969687664488
307.002714428825 -3.81417486204664
308.63570759068 -3.92448915925706
310.268700752536 -4.02050114380922
311.901693914391 -4.10888920013722
313.534687076247 -4.20541361113756
315.167680238102 -4.31061524939501
316.800673399958 -4.41046778482919
318.433666561813 -4.50258546569512
320.066659723669 -4.59882442730368
321.699652885524 -4.70474731270715
323.33264604738 -4.80722853741495
324.965639209235 -4.89591427804135


==> tikz/xgwn_trends-013.dat <==
0 11.8844385123247
1.63299316185545 12.8909041996208
3.2659863237109 13.4299688516557
4.89897948556636 13.8249182535165
6.53197264742181 14.1164230265242
8.16496580927726 14.3408540357968
9.79795897113271 14.5349634078564
11.4309521329882 14.6975060332701
13.0639452948436 14.8242187052459
14.6969384566991 14.9178067994694
16.3299316185545 15.0066321400634
17.96292478041 15.0891358252104
19.5959179422654 15.1560638048268
21.2289111041209 15.2090732556346
22.8619042659763 15.2577927956081
24.4948974278318 15.3059499905196
26.1278905896872 15.3445569314368
27.7608837515427 15.3611560314523
29.3938769133981 15.3601921222835
31.0268700752536 15.3616284675176
32.659863237109 15.380471072234
34.2928563989645 15.3992569947155
35.9258495608199 15.4029529149749
37.5588427226754 15.3907171905133
39.1918358845309 15.3712015568113
40.8248290463863 15.3569109321798
42.4578222082418 15.3492205859263
44.0908153700972 15.3395188914422
45.7238085319527 15.321081951371
47.3568016938081 15.2926850077082
48.9897948556636 15.2612000260138
50.622788017519 15.234980804718
52.2557811793745 15.21256393085
53.8887743412299 15.1867138008879
55.5217675030854 15.1518839538719
57.1547606649408 15.110404008316
58.7877538267963 15.0721555006823
60.4207469886517 15.0403095054038
62.0537401505072 15.0078796974833
63.6867333123626 14.9670379337923
65.3197264742181 14.917868106364
66.9527196360735 14.8711905292337
68.585712797929 14.8331375034311
70.2187059597844 14.7960606456798
71.8516991216399 14.7498205162679
73.4846922834953 14.6934979155948
75.1176854453508 14.6398571117555
76.7506786072063 14.5979407770366
78.3836717690617 14.5584385749583
80.0166649309172 14.5078640968763
81.6496580927726 14.4444891479566
83.2826512546281 14.3841225076706
84.9156444164835 14.3397347996962
86.548637578339 14.2998956244326
88.1816307401944 14.2463608623999
89.8146239020499 14.1763682764727
91.4476170639053 14.1117807402242
93.0806102257608 14.0641639530796
94.7136033876162 14.021448156599
96.3465965494717 13.9649237019234
97.9795897113271 13.8947176107958
99.6125828731826 13.8290229253839
101.245576035038 13.7763054735888
102.878569196893 13.7270306618473
104.511562358749 13.6672794499681
106.144555520604 13.598092515758
107.77754868246 13.5331714900492
109.410541844315 13.4771273261411
111.043535006171 13.4214087579617
112.676528168026 13.3571942136689
114.309521329882 13.2886837483051
115.942514491737 13.2259690074639
117.575507653593 13.1682879075845
119.208500815448 13.1064886574412
120.841493977303 13.0367487712204
122.474487139159 12.9683049355344
124.107480301014 12.9088555120094
125.74047346287 12.8511074395737
127.373466624725 12.7837571303584
129.006459786581 12.7076097439148
130.639452948436 12.6384685029087
132.272446110292 12.5830409668828
133.905439272147 12.5266602228528
135.538432434003 12.4542652481475
137.171425595858 12.373804984025
138.804418757713 12.305717295669
140.437411919569 12.2493577571035
142.070405081424 12.1889850394369
143.70339824328 12.1152242127694
145.336391405135 12.0385626657923
146.969384566991 11.9712386183534
148.602377728846 11.9101087690737
150.235370890702 11.8437955587958
151.868364052557 11.7694388084772
153.501357214413 11.6969675086583
155.134350376268 11.6316056066547
156.767343538123 11.5663636448603
158.400336699979 11.493564529418
160.033329861834 11.4177431333235
161.66632302369 11.3497040878466
163.299316185545 11.2873832167655
164.932309347401 11.2187046909238
166.565302509256 11.1389867703362
168.198295671112 11.0608533940106
169.831288832967 10.9973678425265
171.464281994822 10.9390618376882
173.097275156678 10.8663772542352
174.730268318533 10.7829282864522
176.363261480389 10.7071297759391
177.996254642244 10.6433252417555
179.6292478041 10.5794924912701
181.262240965955 10.5048583807122
182.895234127811 10.4255436770765
184.528227289666 10.353238477455
186.161220451522 10.2868786548324
187.794213613377 10.2166745784925
189.427206775232 10.1394740067939
191.060199937088 10.0642831163137
192.693193098943 9.99625907623686
194.326186260799 9.92795723599338
195.959179422654 9.85114081624327
197.59217258451 9.77065067001595
199.225165746365 9.69952194334578
200.858158908221 9.63649725834114
202.491152070076 9.56685091087745
204.124145231932 9.48322834480687
205.757138393787 9.40107362988465
207.390131555642 9.33367794507449
209.023124717498 9.27093265683529
210.656117879353 9.19767746347125
212.289111041209 9.11514893782896
213.922104203064 9.03756253389843
215.55509736492 8.96901814323996
217.188090526775 8.90025196786032
218.821083688631 8.82346992935486
220.454076850486 8.74442050405714
222.087070012341 8.67190500916436
223.720063174197 8.60274161626439
225.353056336052 8.52781395169968
226.986049497908 8.44690393265705
228.619042659763 8.37120682563041
230.252035821619 8.30430675083958
231.885028983474 8.23503239977808
233.51802214533 8.15382595666233
235.151015307185 8.06822014171935
236.784008469041 7.9963895449037
238.417001630896 7.93379040142413
240.049994792751 7.86219147852212
241.682987954607 7.77842447780545
243.315981116462 7.69707233976969
244.948974278318 7.62619993243261
246.581967440173 7.55805129311166
248.214960602029 7.4821840364456
249.847953763884 7.40115693457437
251.48094692574 7.32533138339445
253.113940087595 7.25494814447229
254.746933249451 7.18115744619067
256.379926411306 7.10051857121848
258.012919573161 7.02208101324809
259.645912735017 6.9522205222032
261.278905896872 6.88276068684204
262.911899058728 6.8032391229031
264.544892220583 6.71734688335337
266.177885382439 6.64134973065416
267.810878544294 6.57767900928984
269.44387170615 6.50758346295625
271.076864868005 6.42361439002034
272.709858029861 6.33964817489173
274.342851191716 6.26665394389265
275.975844353571 6.19864323720767
277.608837515427 6.1237299847845
279.241830677282 6.04176634551645
280.874823839138 5.96356711315902
282.507817000993 5.89197998684222
284.140810162849 5.81884695311351
285.773803324704 5.73867897188593
287.40679648656 5.65857894094579
289.039789648415 5.58652506973062
290.67278281027 5.51671520529262
292.305775972126 5.43838666646493
293.938769133981 5.35253695665524
295.571762295837 5.27416048821615
297.204755457692 5.20861971177724
298.837748619548 5.13994924228996
300.470741781403 5.05629732399725
302.103734943259 4.97053224271949
303.736728105114 4.89572677070223
305.36972126697 4.82760265302695
307.002714428825 4.75354460588774
308.63570759068 4.67121802507681
310.268700752536 4.59133556715387
311.901693914391 4.51869048813874
313.534687076247 4.44593826211849
315.167680238102 4.36626246914848
316.800673399958 4.28513456083642
318.433666561813 4.21147094843591
320.066659723669 4.14131697942103
321.699652885524 4.06385634657117
323.33264604738 3.97816986508205
324.965639209235 3.89812062283704


==> tikz/xgwn_trends-014.dat <==
0 13.9729160283792
1.63299316185545 15.1242246268387
3.2659863237109 15.8174737331217
4.89897948556636 16.2865934046601
6.53197264742181 16.655752229119
8.16496580927726 17.0025523420127
9.79795897113271 17.2744182278226
11.4309521329882 17.4998904423429
13.0639452948436 17.7070255171608
14.6969384566991 17.8899476228511
16.3299316185545 18.0407272964854
17.96292478041 18.173224900427
19.5959179422654 18.3016381954755
21.2289111041209 18.4145688774267
22.8619042659763 18.507857985001
24.4948974278318 18.5925034169891
26.1278905896872 18.6815181449737
27.7608837515427 18.7684506478389
29.3938769133981 18.8369542873934
31.0268700752536 18.8961680312877
32.659863237109 18.9506556790875
34.2928563989645 18.9965442772133
35.9258495608199 19.031703735023
37.5588427226754 19.0644627726148
39.1918358845309 19.1044563299436
40.8248290463863 19.1491896345254
42.4578222082418 19.1802749967726
44.0908153700972 19.1933132035693
45.7238085319527 19.2026557502926
47.3568016938081 19.2188685570404
48.9897948556636 19.2387317309742
50.622788017519 19.2548816670446
52.2557811793745 19.2653083315907
53.8887743412299 19.2702217493725
55.5217675030854 19.2701967020545
57.1547606649408 19.2676107548247
58.7877538267963 19.2664318579502
60.4207469886517 19.2687806351292
62.0537401505072 19.270901097059
63.6867333123626 19.2648084480303
65.3197264742181 19.2488506903722
66.9527196360735 19.2324760479043
68.585712797929 19.2244645846866
70.2187059597844 19.2223923346187
71.8516991216399 19.2138215148392
73.4846922834953 19.1907733175379
75.1176854453508 19.1628147448367
76.7506786072063 19.144382043469
78.3836717690617 19.1367557958126
80.0166649309172 19.1263902378032
81.6496580927726 19.0999185109473
83.2826512546281 19.0638533461648
84.9156444164835 19.0360721265905
86.548637578339 19.022193587092
88.1816307401944 19.0096857487014
89.8146239020499 18.9816046876417
91.4476170639053 18.9402285488156
93.0806102257608 18.9046531339344
94.7136033876162 18.8844246779074
96.3465965494717 18.8686201639811
97.9795897113271 18.839475241202
99.6125828731826 18.7957448757429
101.245576035038 18.7538050433715
102.878569196893 18.7278015688643
104.511562358749 18.7084910898534
106.144555520604 18.6782957693386
107.77754868246 18.6328356861317
109.410541844315 18.5863116634041
111.043535006171 18.5546992382585
112.676528168026 18.5324236547301
114.309521329882 18.5012494144855
115.942514491737 18.4540816894479
117.575507653593 18.4043872513918
119.208500815448 18.3681224079709
120.841493977303 18.3423214200613
122.474487139159 18.309993672782
124.107480301014 18.261701883249
125.74047346287 18.2097810786896
127.373466624725 18.1697083610634
129.006459786581 18.1401952437886
130.639452948436 18.106018213719
132.272446110292 18.0572436441591
133.905439272147 18.0039957514578
135.538432434003 17.9609079981441
137.171425595858 17.9278284944559
138.804418757713 17.8914261308382
140.437411919569 17.8421455551662
142.070405081424 17.7882531488494
143.70339824328 17.7429403370248
145.336391405135 17.706538551604
146.969384566991 17.6675775685402
148.602377728846 17.6176338551114
150.235370890702 17.5636026398709
151.868364052557 17.5168160644772
153.501357214413 17.4774060720198
155.134350376268 17.4356165096617
156.767343538123 17.3847607077552
158.400336699979 17.330978633025
160.033329861834 17.2834044289025
161.66632302369 17.2413113831207
163.299316185545 17.1964946636837
164.932309347401 17.1444271696092
166.565302509256 17.0911457586633
168.198295671112 17.0433956727227
169.831288832967 16.9990419284422
171.464281994822 16.9510075895381
173.097275156678 16.8974376112855
174.730268318533 16.8448163050535
176.363261480389 16.7974605247102
177.996254642244 16.7512036214335
179.6292478041 16.6998874663784
181.262240965955 16.6444688534868
182.895234127811 16.5925848220889
184.528227289666 16.546114183052
186.161220451522 16.4983785127254
187.794213613377 16.4437021558373
189.427206775232 16.3861063832259
191.060199937088 16.334977334372
192.693193098943 16.2898622538976
194.326186260799 16.2410492960301
195.959179422654 16.1829736396991
197.59217258451 16.1228836944924
199.225165746365 16.0724724400062
200.858158908221 16.0291232043762
202.491152070076 15.9796187335292
204.124145231932 15.9181358244834
205.757138393787 15.855262958849
207.390131555642 15.8056450386905
209.023124717498 15.7639478723208
210.656117879353 15.7132660185443
212.289111041209 15.6499992757424
213.922104203064 15.5882304537263
215.55509736492 15.5379307747483
217.188090526775 15.4929797054006
218.821083688631 15.4404250538687
220.454076850486 15.3782934077465
222.087070012341 15.3181916375137
223.720063174197 15.2669940697368
225.353056336052 15.2188324754578
226.986049497908 15.1640824940056
228.619042659763 15.1029949146762
230.252035821619 15.0448879912445
231.885028983474 14.9931603427554
233.51802214533 14.9418019357617
235.151015307185 14.8845404261324
236.784008469041 14.8243629347336
238.417001630896 14.7684839574546
240.049994792751 14.7166178297598
241.682987954607 14.6621024741598
243.315981116462 14.6020898659617
244.948974278318 14.5426304455224
246.581967440173 14.4892815565448
248.214960602029 14.4375965655859
249.847953763884 14.3800100910813
251.48094692574 14.316947184575
253.113940087595 14.2580676398749
254.746933249451 14.2074373090702
256.379926411306 14.1562951682236
258.012919573161 14.0957296595197
259.645912735017 14.0293071118829
261.278905896872 13.9708694315293
262.911899058728 13.9232127763218
264.544892220583 13.8729156977628
266.177885382439 13.8092202414186
267.810878544294 13.741356634463
269.44387170615 13.6841706041576
271.076864868005 13.6359187125749
272.709858029861 13.5832693789712
274.342851191716 13.5194940334687
275.975844353571 13.4541929801846
277.608837515427 13.3974886470168
279.241830677282 13.3464531193919
280.874823839138 13.2908689744186
282.507817000993 13.2276005867107
284.140810162849 13.1650228971803
285.773803324704 13.1091032309291
287.40679648656 13.0553785481568
289.039789648415 12.996589500186
290.67278281027 12.9336093701154
292.305775972126 12.873973648775
293.938769133981 12.8191002474628
295.571762295837 12.7627397797824
297.204755457692 12.7005983913411
298.837748619548 12.6377754504917
300.470741781403 12.5811767285143
302.103734943259 12.5276483305857
303.736728105114 12.468733173581
305.36972126697 12.4029747958491
307.002714428825 12.3401035456873
308.63570759068 12.2867432656785
310.268700752536 12.2348298544327
311.901693914391 12.173408354087
313.534687076247 12.1038701765719
315.167680238102 12.0408179173679
316.800673399958 11.9907459417426
318.433666561813 11.9396762521827
320.066659723669 11.8757055879369
321.699652885524 11.8063267023871
323.33264604738 11.7454097767531
324.965639209235 11.6934150673063


==> tikz/xgwn_trends-015.dat <==
0 15.8714394161215
1.63299316185545 17.3334938971538
3.2659863237109 18.1189142041704
4.89897948556636 18.7248870782033
6.53197264742181 19.1971423869224
8.16496580927726 19.5895794739202
9.79795897113271 19.9309142332914
11.4309521329882 20.2456611826798
13.0639452948436 20.5100322342865
14.6969384566991 20.7457497499563
16.3299316185545 20.966840713088
17.96292478041 21.1643387044247
19.5959179422654 21.335982279642
21.2289111041209 21.5012670249769
22.8619042659763 21.6550648271069
24.4948974278318 21.7872926198397
26.1278905896872 21.9055251235314
27.7608837515427 22.0318052426688
29.3938769133981 22.1465685451175
31.0268700752536 22.2477967911368
32.659863237109 22.345767057956
34.2928563989645 22.4455687580801
35.9258495608199 22.534391884905
37.5588427226754 22.6067592803562
39.1918358845309 22.6758570337096
40.8248290463863 22.7434275946493
42.4578222082418 22.8041907735018
44.0908153700972 22.860015923675
45.7238085319527 22.9191070153481
47.3568016938081 22.982214535873
48.9897948556636 23.0355755929866
50.622788017519 23.0721285472793
52.2557811793745 23.1065991690157
53.8887743412299 23.145603454181
55.5217675030854 23.1848061747285
57.1547606649408 23.2208249231804
58.7877538267963 23.2554625825388
60.4207469886517 23.288130677322
62.0537401505072 23.3130050786414
63.6867333123626 23.3288068195214
65.3197264742181 23.3448847684825
66.9527196360735 23.3700458880535
68.585712797929 23.4011022795363
70.2187059597844 23.4208643187931
71.8516991216399 23.4265738325013
73.4846922834953 23.4312180923974
75.1176854453508 23.44403470038
76.7506786072063 23.4607781220069
78.3836717690617 23.4735857322115
80.0166649309172 23.4806269161732
81.6496580927726 23.4835650582821
83.2826512546281 23.4849233382954
84.9156444164835 23.4866385734109
86.548637578339 23.4902271992358
88.1816307401944 23.4956566891988
89.8146239020499 23.4985898592398
91.4476170639053 23.4940642832759
93.0806102257608 23.484419501706
94.7136033876162 23.4782792651754
96.3465965494717 23.4797636351897
97.9795897113271 23.4826317445587
99.6125828731826 23.4755078218147
101.245576035038 23.457957942812
102.878569196893 23.4427071853526
104.511562358749 23.4389819130064
106.144555520604 23.4410519152295
107.77754868246 23.4327473093135
109.410541844315 23.4106953241074
111.043535006171 23.3888734968641
112.676528168026 23.3795252079466
114.309521329882 23.3762286407384
115.942514491737 23.3658766935545
117.575507653593 23.3447764345415
119.208500815448 23.3207422129928
120.841493977303 23.3045122129089
122.474487139159 23.2944738763546
124.107480301014 23.2815843728743
125.74047346287 23.2607984510106
127.373466624725 23.2355159959109
129.006459786581 23.2140327175927
130.639452948436 23.1981501477002
132.272446110292 23.1824078470981
133.905439272147 23.1612125361492
135.538432434003 23.1351970812691
137.171425595858 23.1099231189589
138.804418757713 23.0889085127044
140.437411919569 23.0700173964533
142.070405081424 23.0481899862837
143.70339824328 23.0215164568956
145.336391405135 22.9935123997673
146.969384566991 22.9683528475203
148.602377728846 22.946414665203
150.235370890702 22.9233278189309
151.868364052557 22.8961936236318
153.501357214413 22.8657667461064
155.134350376268 22.8373824834875
156.767343538123 22.8125167562808
158.400336699979 22.7884808530928
160.033329861834 22.7602003298432
161.66632302369 22.7283586431818
163.299316185545 22.6969815444651
164.932309347401 22.6695963131539
166.565302509256 22.6439902944994
168.198295671112 22.6152665412729
169.831288832967 22.5817161647712
171.464281994822 22.5478420118757
173.097275156678 22.5183659720672
174.730268318533 22.491266676283
176.363261480389 22.4615646695278
177.996254642244 22.4270208194391
179.6292478041 22.3915987873307
181.262240965955 22.3597738176685
182.895234127811 22.3310274428295
184.528227289666 22.3002108158456
186.161220451522 22.264751968147
187.794213613377 22.2276858605443
189.427206775232 22.1943561731859
191.060199937088 22.1644897833512
192.693193098943 22.1325071341912
194.326186260799 22.0956385827273
195.959179422654 22.0574033225818
197.59217258451 22.0229192426837
199.225165746365 21.9913014406975
200.858158908221 21.9583577465521
202.491152070076 21.9205070243524
204.124145231932 21.881359742743
205.757138393787 21.8455931256358
207.390131555642 21.8127276666701
209.023124717498 21.7784307107328
210.656117879353 21.7397085116007
212.289111041209 21.6992060899
213.922104203064 21.66279149846
215.55509736492 21.6291345805455
217.188090526775 21.5933125281037
218.821083688631 21.5537648986826
220.454076850486 21.5127746256422
222.087070012341 21.4752477064437
223.720063174197 21.4407402507017
225.353056336052 21.4036993646409
226.986049497908 21.3628618677641
228.619042659763 21.3208969900422
230.252035821619 21.2831920514825
231.885028983474 21.2478335495794
233.51802214533 21.2097347821551
235.151015307185 21.1672912300151
236.784008469041 21.1251682296018
238.417001630896 21.0873763759467
240.049994792751 21.0510498449945
241.682987954607 21.0121172736844
243.315981116462 20.9677631079835
244.948974278318 20.9250763033979
246.581967440173 20.8873919754861
248.214960602029 20.8513705796655
249.847953763884 20.8104414334517
251.48094692574 20.7648789670206
253.113940087595 20.7209460952512
254.746933249451 20.6836903698623
256.379926411306 20.6471886845376
258.012919573161 20.6054472974875
259.645912735017 20.5583716066545
261.278905896872 20.5137879277984
262.911899058728 20.4762254561271
264.544892220583 20.4400040060326
266.177885382439 20.3977234478258
267.810878544294 20.3488089800571
269.44387170615 20.3027735089545
271.076864868005 20.2660384812835
272.709858029861 20.2298942529646
274.342851191716 20.1860030134505
275.975844353571 20.1357808709572
277.608837515427 20.0893407608353
279.241830677282 20.0527953470192
280.874823839138 20.0169369200014
282.507817000993 19.9723083168964
284.140810162849 19.9200474378356
285.773803324704 19.8726475540451
287.40679648656 19.8366273726047
289.039789648415 19.8010016673405
290.67278281027 19.7558621472693
292.305775972126 19.7013982908522
293.938769133981 19.65400885778
295.571762295837 19.6181342419412
297.204755457692 19.5833826623284
298.837748619548 19.5362996451203
300.470741781403 19.48190889962
302.103734943259 19.43437924356
303.736728105114 19.3970915385668
305.36972126697 19.3608212295843
307.002714428825 19.31419398075
308.63570759068 19.2605639761538
310.268700752536 19.2124388024291
311.901693914391 19.1749421777114
313.534687076247 19.1362054940513
315.167680238102 19.0883373663238
316.800673399958 19.0362316561905
318.433666561813 18.9891854828515
320.066659723669 18.9499353814916
321.699652885524 18.9099009409248
323.33264604738 18.8619614151823
324.965639209235 18.8100610305731

